Proximal Activation of Smooth Functions in Splitting Algorithms for Convex Image Recovery

Structured convex optimization problems typically involve a mix of smooth and nonsmooth functions. The common practice is to activate the smooth functions via their gradient and the nonsmooth ones via their proximity operator. We show that, although intuitively natural, this approach is not necessarily the most efficient numerically and that, in particular, activating all the functions proximally may be advantageous. To make this viewpoint viable computationally, we derive a number of new examples of proximity operators of smooth convex functions arising in applications. A novel variational model to relax inconsistent convex feasibility problems is also investigated within the proposed framework. Several numerical applications to image recovery are presented to compare the behavior of fully proximal versus mixed proximal/gradient implementations of several splitting algorithms.

==> figures/ex1/cost_log.txt <==
n DR FB CD
0.0 0.0 0.0 0.0
1.0 -6.820730859830146 -2.77214960691195 -7.530328143363656
2.0 -14.833154427275275 -7.12844548307137 -10.984851718003215
3.0 -22.963183730946103 -9.808698125649823 -12.82477529927215
4.0 -23.98010163650043 -13.00887193386053 -14.017056565534919
5.0 -26.756639463053844 -14.932784753162434 -14.940755686869958
6.0 -29.026859091527804 -16.33526766359832 -15.721542781812941
7.0 -30.396629136062856 -17.105879578982083 -16.40831589879969
8.0 -31.374543930828686 -17.601672671549505 -17.032705291327346
9.0 -32.09028116063931 -17.97708091189238 -17.607625587508508
10.0 -32.99072339119776 -18.299600524317135 -18.14178602045114
11.0 -33.687945513396656 -18.592530735303228 -18.641268487206176
12.0 -34.3274533785196 -18.86200283263857 -19.107077823023488
13.0 -34.90834886591799 -19.11319595006265 -19.542591550700887
14.0 -35.517414998842 -19.34875899985255 -19.95586528617601
15.0 -36.07480565913468 -19.570232447392705 -20.348545193641407
16.0 -36.59710005198197 -19.779741379060404 -20.722963438908934
17.0 -37.10745725872939 -19.978531779544767 -21.082156621251226
18.0 -37.59580797625175 -20.167567552159298 -21.42542897867301
19.0 -38.06611356079002 -20.348105170657192 -21.756085956436273
20.0 -38.51100811617616 -20.520595767473036 -22.072431480951487
21.0 -38.930912930545475 -20.68628869469532 -22.379741027306363
22.0 -39.34012132018773 -20.845070705188103 -22.680482078266134
23.0 -39.739056599639184 -20.99829814229361 -22.974346506158216
24.0 -40.13203057263848 -21.1462156662709 -23.261287039923918
25.0 -40.51154270898942 -21.288777028081405 -23.54260131582373
26.0 -40.87453767725493 -21.426579037665995 -23.820694305532413
27.0 -41.229211174827626 -21.559923165029417 -24.09279620217791
28.0 -41.56784788975811 -21.68921235367307 -24.361776697123116
29.0 -41.90091238278943 -21.81483051716393 -24.62664268856205
30.0 -42.22321322177894 -21.936483575860027 -24.88736524075163
31.0 -42.539920191304006 -22.054781277024023 -25.148071297843657
32.0 -42.850177997086796 -22.16994362372242 -25.406794749427757
33.0 -43.152647571039395 -22.28206432225324 -25.66117705430421
34.0 -43.45183081829064 -22.391577398432453 -25.91226163535291
35.0 -43.74574141362915 -22.49883403699776 -26.160287486779342
36.0 -44.03193194142018 -22.604153287033746 -26.40562985206431
37.0 -44.313634196535986 -22.70714058466342 -26.64827148775291
38.0 -44.58836719727433 -22.807977745099 -26.88808557840259
39.0 -44.85420022470417 -22.90690288283748 -27.1262026796703
40.0 -45.11479955732983 -23.0039310992929 -27.362310644540045
41.0 -45.368537055403436 -23.099326933773668 -27.59707698274441
42.0 -45.6185656584138 -23.192886844729156 -27.829781644164022
43.0 -45.86925510830394 -23.28473401606587 -28.061884171766096
44.0 -46.11795120942496 -23.374877355024182 -28.292547851783524
45.0 -46.358926644082985 -23.463491395261308 -28.519443535640853
46.0 -46.595031665536055 -23.550585905954048 -28.74440910106769
47.0 -46.824029642902836 -23.63626874898021 -28.967424970746883
48.0 -47.05288552328048 -23.720556819697173 -29.188970267442798
49.0 -47.27243523656486 -23.803895857884836 -29.41066751687137
50.0 -47.492363803678145 -23.88623436176527 -29.63138208204589
51.0 -47.71076964175903 -23.96719993820345 -29.851785176097763
52.0 -47.92774228965091 -24.04696855823874 -30.0704066051566
53.0 -48.1426479845096 -24.12552539111215 -30.287857955806572
54.0 -48.355142220683945 -24.203017663331075 -30.504520004597012
55.0 -48.56501860176443 -24.279605669919228 -30.71794823174985
56.0 -48.773449067631844 -24.35506295477247 -30.92780507864851
57.0 -48.97900699353763 -24.42953541955378 -31.13529221355997
58.0 -49.17834019191139 -24.50306375101399 -31.339920794290844
59.0 -49.37550593580818 -24.575910935254267 -31.542983051779476
60.0 -49.570622208723655 -24.6481697205382 -31.745325792528966
61.0 -49.76381722725268 -24.719572925330088 -31.94278739598898
62.0 -49.95159617722259 -24.79026461655577 -32.1363379136764
63.0 -50.13511737810874 -24.85997050932898 -32.32809985738398
64.0 -50.31882515352687 -24.92901080761335 -32.51869104814959
65.0 -50.49905219900121 -24.997120925414052 -32.70856528267617
66.0 -50.67571089253451 -25.06463463908245 -32.89776476367973
67.0 -50.850679686110034 -25.131567568418106 -33.085965546567245
68.0 -51.02554689684011 -25.197923374609804 -33.27082315230281
69.0 -51.19754966999171 -25.263720704641493 -33.453966029012165
70.0 -51.369043716606264 -25.32903675431777 -33.63524336209191
71.0 -51.539947308469884 -25.393617307210384 -33.8144105986339
72.0 -51.709237922087176 -25.45768206946283 -33.99157474270376
73.0 -51.878118323056015 -25.520906607123052 -34.167297366901316
74.0 -52.04448336438758 -25.583377515380068 -34.34116821439169
75.0 -52.20773328934704 -25.645330048273337 -34.51403568669883
76.0 -52.37149279928268 -25.706760690571183 -34.686484725615834
77.0 -52.53361529375554 -25.767468559646858 -34.858039477678375
78.0 -52.69307627459047 -25.82777886754309 -35.03011792752722
79.0 -52.85175045937281 -25.88764826416415 -35.20111768551067
80.0 -53.0094301629381 -25.946973002645557 -35.3710191725349
81.0 -53.165295745950075 -26.005432800622934 -35.54079786962188
82.0 -53.320500014614 -26.063315709344124 -35.71052731751985
83.0 -53.475260593008954 -26.120688085861904 -35.878179774023444
84.0 -53.6291593330734 -26.177627395047956 -36.045468715822864
85.0 -53.78298906263355 -26.23427293796191 -36.21279299752593
86.0 -53.93411465369492 -26.29045270459773 -36.3814043620192
87.0 -54.0827960938909 -26.34581134519736 -36.54953361339631
88.0 -54.23118904503308 -26.400672698482094 -36.71750671880446
89.0 -54.379034994585254 -26.455118179215287 -36.887179366905144
90.0 -54.52646484148461 -26.509210339557225 -37.057875074516545
91.0 -54.67321545336196 -26.56305503049698 -37.228769121059614
92.0 -54.81953803564753 -26.61628040250661 -37.39910222416834
93.0 -54.96465925363128 -26.668888781206576 -37.5678044792008
94.0 -55.10826621608642 -26.72105335302994 -37.73515443992144
95.0 -55.252202323715444 -26.772813163478798 -37.90134230198164
96.0 -55.39615818302218 -26.82412270920374 -38.06641082683301
97.0 -55.540185532086156 -26.875093081240905 -38.230244412740824
98.0 -55.68437088174291 -26.92575628577043 -38.392037423972916
99.0 -55.828460271457345 -26.976081176629894 -38.552262332441906
100.0 -55.973123899762484 -27.02598578272291 -38.712047024188436
101.0 -56.1179788033754 -27.075532325320065 -38.87123311111211
102.0 -56.262150233851585 -27.124855121708148 -39.031280110583786
103.0 -56.406881804525455 -27.173790832687917 -39.19061166438291
104.0 -56.55226263704016 -27.222228207398675 -39.348502668299034
105.0 -56.69769521071924 -27.27040555686267 -39.50619839570037
106.0 -56.842339944515466 -27.318435796020204 -39.664570879704165
107.0 -56.98567778645725 -27.36635447752734 -39.82409279263593
108.0 -57.12897394195751 -27.414096926440095 -39.98360065051906
109.0 -57.2718012562941 -27.461630905962533 -40.14347516019797
110.0 -57.414198161167945 -27.50907750695719 -40.30118756232375
111.0 -57.55626056426662 -27.556196413917185 -40.45674406579779
112.0 -57.69712284944493 -27.60298415986462 -40.61111254127017
113.0 -57.83513030421679 -27.649594266896862 -40.763901879588616
114.0 -57.97370816873438 -27.695881882198222 -40.91455822427446
115.0 -58.1099223584569 -27.741761441610123 -41.064348988620765
116.0 -58.24347279667202 -27.78737173173942 -41.215225624571296
117.0 -58.377074877754595 -27.832701176459086 -41.365994320706946
118.0 -58.509093337172786 -27.87776425021027 -41.51587927376344
119.0 -58.63969128681881 -27.92262576993769 -41.665690929123116
120.0 -58.76943829524872 -27.966890676523 -41.81432807539478
121.0 -58.89900191404598 -28.010775928839465 -41.95985727858296
122.0 -59.02762827374165 -28.054519297763242 -42.102696911271245
123.0 -59.14979408423132 -28.098157313038744 -42.24421487699967
124.0 -59.27026967868546 -28.141635027383437 -42.38578828935872
125.0 -59.38961532168935 -28.184989405514628 -42.52832941944803
126.0 -59.50755364857757 -28.228129449141793 -42.6714743777649
127.0 -59.62489963638834 -28.27078536884471 -42.81532908958967
128.0 -59.74129526687637 -28.31311758703969 -42.95964358965384
129.0 -59.856698716707086 -28.355318802182452 -43.104520433007536
130.0 -59.970842264273756 -28.39726384892165 -43.24917448698979
131.0 -60.084458101780804 -28.43903689149687 -43.39166672103036
132.0 -60.197481309476714 -28.4805614167264 -43.53431258157701
133.0 -60.30990599602437 -28.52193709355367 -43.67429970430354
134.0 -60.42186918256824 -28.56314965493108 -43.81344875317132
135.0 -60.532920412036574 -28.604232139307033 -43.951123338971136
136.0 -60.64319188129972 -28.645153849359772 -44.088423439248075
137.0 -60.752994533608216 -28.685790765918902 -44.227424431884515
138.0 -60.86218389539159 -28.726093423732877 -44.367280232044564
139.0 -60.97095360256322 -28.766161532416593 -44.50813955366526
140.0 -61.07926784147166 -28.806093745126674 -44.64947578056606
141.0 -61.187270748951136 -28.845839740712897 -44.786562378764934
142.0 -61.294990389594375 -28.885277476625717 -44.92179426419548
143.0 -61.40244261391448 -28.924571833365093 -45.055208863123994
144.0 -61.50862606716543 -28.963764427053967 -45.188527260082964
145.0 -61.6137687993784 -29.00285411531271 -45.322427773821545
146.0 -61.71837880947009 -29.041778434727302 -45.45587177202183
147.0 -61.8223767887525 -29.080566620899223 -45.58683355822495
148.0 -61.92521527470846 -29.119181135436403 -45.716850546259096
149.0 -62.0249754866916 -29.157739819862925 -45.84815956165458
150.0 -62.12463899662208 -29.196289814784034 -45.98101479757784
151.0 -62.22397481372066 -29.234707499525747 -46.11258197278764
152.0 -62.322449720827 -29.272901892560128 -46.24016331087229
153.0 -62.42038618175797 -29.31087237511662 -46.365300106075544
154.0 -62.51780020211004 -29.348675144908025 -46.49070398698993
155.0 -62.61461199798376 -29.386298915918047 -46.61822265422443
156.0 -62.710641280581626 -29.423748122464506 -46.74840713365006
157.0 -62.80505655427686 -29.46107176597108 -46.87989187247774
158.0 -62.898913013660064 -29.498168696121176 -47.010481892897744
159.0 -62.99251207428621 -29.535119538206843 -47.13877667915105
160.0 -63.085720045410305 -29.57189558698122 -47.26658811134608
161.0 -63.17849527705005 -29.608555628608638 -47.39492073110637
162.0 -63.27096513429561 -29.64507630849556 -47.52370099928725
163.0 -63.36316020106299 -29.681474793956294 -47.65103146994206
164.0 -63.45505795010869 -29.717762984102464 -47.77758486071168
165.0 -63.546687127439505 -29.753995533800655 -47.904931160441784
166.0 -63.63785032534062 -29.790160000840427 -48.03332212364599
167.0 -63.72790303711261 -29.826284157586795 -48.16324094572543
168.0 -63.81776767831663 -29.862333202827273 -48.29446069754941
169.0 -63.90685246703875 -29.898320341834413 -48.4267594400525
170.0 -63.995134545589345 -29.934112621794892 -48.55732596406233
171.0 -64.08316800289877 -29.969770563933217 -48.686007030168014
172.0 -64.17014863805082 -30.00519911969981 -48.81010841118189
173.0 -64.25631517188995 -30.040402538571705 -48.93281218184116
174.0 -64.34197917058528 -30.075562670611554 -49.0537052614988
175.0 -64.42705379932153 -30.11054737598938 -49.17205162445666
176.0 -64.51174934258829 -30.145307905344634 -49.28848028545044
177.0 -64.59610652187561 -30.179846097797927 -49.40415648024438
178.0 -64.6801385757645 -30.21417719402877 -49.52026589391453
179.0 -64.76385236905446 -30.248439788677484 -49.63752951343216
180.0 -64.84726126098249 -30.282560528493434 -49.756269664646204
181.0 -64.93039579890515 -30.316547036962746 -49.87662313276708
182.0 -65.01327399418543 -30.350359782880606 -49.99808577270852
183.0 -65.09591312986929 -30.384148350030888 -50.12093136359954
184.0 -65.17832720991022 -30.41772054319027 -50.24388735918393
185.0 -65.26037814839371 -30.451183687035005 -50.3667975392199
186.0 -65.34208611948559 -30.48448303141827 -50.488750787914405
187.0 -65.42344761260979 -30.517585839171613 -50.61005500771686
188.0 -65.50445877703298 -30.55057603761521 -50.73019470536261
189.0 -65.58531839893465 -30.58337922225335 -50.85049212160744
190.0 -65.6660255049793 -30.615946359929925 -50.971253026876646
191.0 -65.7465195264261 -30.64839255577887 -51.09221401731223
192.0 -65.82682281674921 -30.68075577551191 -51.212931019481466
193.0 -65.90696669112346 -30.71298056182084 -51.333217905624274
194.0 -65.98672749164378 -30.745078237874097 -51.452483004658724
195.0 -66.06593329777954 -30.776994263846472 -51.56957514371976
196.0 -66.14501890459174 -30.80874035755414 -51.68597806445112
197.0 -66.22391227193097 -30.840418841615005 -51.8028381251593
198.0 -66.30261978646844 -30.871896795431173 -51.92070120735253
199.0 -66.38120587998206 -30.903199631334175 -52.03894397895732
200.0 -66.45934452825726 -30.934284990221812 -52.15695446214089
201.0 -66.53655648644589 -30.965347562396232 -52.27546552162174
202.0 -66.61366447006215 -30.996316138482456 -52.39444245058863
203.0 -66.690574421355 -31.0271858009145 -52.513218076955425
204.0 -66.76716411112918 -31.057934262820876 -52.63067644545472
205.0 -66.84362361434283 -31.08850458988894 -52.746206470155805
206.0 -66.91995045432469 -31.118976837120783 -52.86076492147156
207.0 -66.9959100630473 -31.149340179094793 -52.97444600254713
208.0 -67.07108006847953 -31.179590116435058 -53.083455109102
209.0 -67.1461999212828 -31.209785131185804 -53.19049133653547
210.0 -67.22119955456242 -31.2398742208549 -53.2956673778343
211.0 -67.29595011422349 -31.26981797680219 -53.40213810672513
212.0 -67.37057800844548 -31.299634555463236 -53.509797122396805
213.0 -67.4450199228259 -31.329415676556934 -53.61871479793117
214.0 -67.51935705947771 -31.359118783662495 -53.72849209686749
215.0 -67.59359581259635 -31.388799592599263 -53.838480665221
216.0 -67.66775407601688 -31.41841585472255 -53.94941702928989
217.0 -67.74185159092046 -31.44792661032141 -54.06205461821119
218.0 -67.81588680695617 -31.477255787225555 -54.17619104873194
219.0 -67.88987569765531 -31.506422545446217 -54.29195116584303
220.0 -67.9632388823848 -31.535310120468914 -54.40862892280053
221.0 -68.03621485932707 -31.56398402564966 -54.52558546147337
222.0 -68.10924854690317 -31.592475430626227 -54.64210227476218
223.0 -68.18213477136464 -31.62089349992744 -54.757924961544106
224.0 -68.25493017107648 -31.64924989450241 -54.87325669757688
225.0 -68.32770263866915 -31.677564587616864 -54.986607061926236
226.0 -68.40041510073942 -31.705800976095603 -55.0987344328368
227.0 -68.47310384928002 -31.734003651013722 -55.21148901009149
228.0 -68.54579516009159 -31.762209547433685 -55.32473334407041
229.0 -68.61847673822564 -31.790278817627488 -55.43801385850511
230.0 -68.69116358026402 -31.818188999861903 -55.55114508757924
231.0 -68.76386760871922 -31.84597211482785 -55.66284706738727
232.0 -68.83659401228175 -31.873626106880497 -55.77390472637739
233.0 -68.9093540715319 -31.901145254718955 -55.8844668294376
234.0 -68.98215840346776 -31.9285440946248 -55.98714071931425
235.0 -69.05501375971559 -31.95573669963492 -56.0848432888058
236.0 -69.12792883004393 -31.982830276097665 -56.182264106475294
237.0 -69.20091179534752 -32.00989329224386 -56.28104543763847
238.0 -69.27397105755406 -32.03683903187472 -56.38083092043128
239.0 -69.3471151646088 -32.0637020473998 -56.4801914236357
240.0 -69.42035263962856 -32.09054591319882 -56.57820284930472
241.0 -69.49369159262426 -32.1173516634856 -56.6757942271198
242.0 -69.56714040589655 -32.144066955441055 -56.77397482175635
243.0 -69.64070726829394 -32.17068168641346 -56.871535416211415
244.0 -69.71440057195751 -32.1971541039941 -56.968565702215855
245.0 -69.78822870160795 -32.223528547031435 -57.05991562853772
246.0 -69.8622001646625 -32.24973575068012 -57.147820020576965
247.0 -69.93572650013462 -32.27577818076066 -57.23487959092742
248.0 -70.00869812060019 -32.30179002941326 -57.32108362268977
249.0 -70.08195323380504 -32.32776790406215 -57.40715061715206
250.0 -70.15515157681578 -32.35363272373932 -57.4923717237961
251.0 -70.22845280774635 -32.37949965354717 -57.5755549660274
252.0 -70.30194985927076 -32.40530825223366 -57.65843444877856
253.0 -70.37552375321205 -32.43100879262429 -57.74136798066131
254.0 -70.4492346414887 -32.456633852186364 -57.82386787984034
255.0 -70.52311791504137 -32.48216676553336 -57.90649363798614
256.0 -70.5971479470264 -32.507580797234475 -57.98860545395798
257.0 -70.67135223624666 -32.53294103644408 -58.07022375194496
258.0 -70.74574841502273 -32.55820706505696 -58.15144464852864
259.0 -70.82033226223726 -32.58338684647883 -58.232162381736636
260.0 -70.89511762627913 -32.60847143093316 -58.31211376027631
261.0 -70.97011749739072 -32.6335249014089 -58.3914659538362
262.0 -71.04533879750767 -32.65855884908481 -58.47054439057742
263.0 -71.12079321305144 -32.68356209431502 -58.54820111315262
264.0 -71.19649177513939 -32.7085274046353 -58.62379237343224
265.0 -71.27244303132028 -32.73344057404992 -58.6978774343848
266.0 -71.3485101643436 -32.75821920978983 -58.77190103849393
267.0 -71.4244034106897 -32.78289741126765 -58.84639575559441
268.0 -71.50061134926781 -32.80752592561234 -58.9212525651842
269.0 -71.57701248768609 -32.832112779287655 -58.99607582084367
270.0 -71.65365335816179 -32.85662251597642 -59.07051641913004
271.0 -71.73057061117484 -32.88100955628735 -59.14496592399426
272.0 -71.80775398924995 -32.90538635936474 -59.218897725375605
273.0 -71.88523717010642 -32.92975042439685 -59.29270315012124
274.0 -71.96302578373991 -32.95399727782624 -59.36520310952578
275.0 -72.04113175018301 -32.97816440505877 -59.43691843659715
276.0 -72.11956958706097 -33.002239633842294 -59.5084789868266
277.0 -72.19835223438062 -33.026303105854154 -59.57991911482551
278.0 -72.27749270126596 -33.05034779528326 -59.651133286905
279.0 -72.35700517773358 -33.074352717114046 -59.72068997910324
280.0 -72.43690240598661 -33.098200936573576 -59.78860304513372
281.0 -72.5171986662819 -33.121964159066735 -59.855479928823996
282.0 -72.59790797335884 -33.14571642593134 -59.921727782660376
283.0 -72.67904528193799 -33.16943663117995 -59.987896530695004
284.0 -72.7603203769892 -33.19304060104018 -60.054023933712706
285.0 -72.84144480626064 -33.2165693144306 -60.12016987888974
286.0 -72.92309316775957 -33.2400690667892 -60.18566456329532
287.0 -73.00507529934825 -33.26357340138311 -60.2503838967505
288.0 -73.08657390287775 -33.28702479825911 -60.31491687568924
289.0 -73.16581302370308 -33.31044636917858 -60.37980703914967
290.0 -73.24572184825445 -33.33381071696523 -60.445295877940964
291.0 -73.32573877647668 -33.35710479852676 -60.51142103127815
292.0 -73.40567306900154 -33.3803273783982 -60.57815035121828
293.0 -73.48583088413537 -33.40343713538393 -60.64546254368157
294.0 -73.5661993026286 -33.42649035614398 -60.71346170459158
295.0 -73.64685351365641 -33.44946733841439 -60.782369956634774
296.0 -73.7278102076944 -33.47226543781505 -60.850678646422416
297.0 -73.80906254284771 -33.49496164574062 -60.91943553642943
298.0 -73.89063006202188 -33.51758978491738 -60.98899656990185
299.0 -73.97254648942649 -33.54011510112154 -61.05841742683542
300.0 -74.05482640670097 -33.56258979723307 -61.12704078233304
301.0 -74.13749440283695 -33.58500962371187 -61.195131881741595
302.0 -74.22056606506837 -33.6073849245025 -61.26327043764327
303.0 -74.30405895296953 -33.62967575548546 -61.33155920861199
304.0 -74.38799008221997 -33.65190277784377 -61.400101853285236
305.0 -74.47181703392998 -33.67403213808249 -61.46883910566252
306.0 -74.55424871057535 -33.69613649277359 -61.53694599654915
307.0 -74.63710832654277 -33.71818008906893 -61.60410538512916
308.0 -74.72014195700964 -33.74016157562337 -61.670278840071035
309.0 -74.80323909541596 -33.76210453613489 -61.73550687936697
310.0 -74.8865769372159 -33.78402393014139 -61.79978171426892
311.0 -74.96648598012794 -33.8059201087037 -61.8631671020627
312.0 -75.04315877519213 -33.82773320237376 -61.92566351307393
313.0 -75.12033760948991 -33.84951997302454 -61.987270792225985
314.0 -75.19700496603693 -33.87128139735182 -62.048010252960495
315.0 -75.27290384135725 -33.893047553415514 -62.107967957867196
316.0 -75.34833388521123 -33.91482182602938 -62.167297232913825
317.0 -75.42339600588392 -33.93657985391085 -62.226162395005815
318.0 -75.49817386645447 -33.95831854764281 -62.284727503064765
319.0 -75.57268954022307 -33.98005520207888 -62.343150334546934
320.0 -75.64690408389411 -34.00173212981124 -62.40158407580414
321.0 -75.72082176677652 -34.02334973823689 -62.46017917967551
322.0 -75.79450063295353 -34.044917736319185 -62.5188634248883
323.0 -75.86796657882212 -34.06649653523631 -62.57763559252858
324.0 -75.94121856607403 -34.08806717220998 -62.63688778187198
325.0 -76.01426949462765 -34.10954700181438 -62.69679823259894
326.0 -76.0871308894498 -34.130984715105456 -62.75768462029633
327.0 -76.15981418749459 -34.15237336044412 -62.81923852421863
328.0 -76.23232955880532 -34.173704057627724 -62.881605523978706
329.0 -76.30468617128841 -34.19495617382302 -62.94478740964102
330.0 -76.37688863750462 -34.21619750337293 -63.00853993993903
331.0 -76.44894424300432 -34.237386439737165 -63.07256716313287
332.0 -76.52085923699445 -34.25855924814913 -63.13704694964549
333.0 -76.5926404994564 -34.27968581273917 -63.20205573419754
334.0 -76.6642933970971 -34.30070156223142 -63.26756460325833
335.0 -76.7358234311483 -34.3215009874022 -63.33342779325004
336.0 -76.80723483481331 -34.34228130972179 -63.39906346550023
337.0 -76.87853229697228 -34.36300567166447 -63.464440578636854
338.0 -76.94971991777906 -34.383716076122205 -63.52981225486067
339.0 -77.02080211424962 -34.40441945436387 -63.59542391980207
340.0 -77.09178269545549 -34.42509155951611 -63.66118615119202
341.0 -77.16266559909958 -34.44574044428424 -63.72712234160333
342.0 -77.23345425547033 -34.46621515575093 -63.793097521712134
343.0 -77.30415215881575 -34.48656143898562 -63.85877090601416
344.0 -77.37476238920969 -34.5068161357909 -63.923789665173594
345.0 -77.44528807169642 -34.526863121573186 -63.98804198243191
346.0 -77.51573206490136 -34.54688051622017 -64.05172207436155
347.0 -77.58609728664673 -34.566900505655255 -64.1151109704792
348.0 -77.65638641833021 -34.58692648745395 -64.17846556461416
349.0 -77.72660219246839 -34.606956431357844 -64.24188481889988
350.0 -77.79674709025394 -34.6269315419559 -64.30540562696788
351.0 -77.86682360848793 -34.646880279961465 -64.36905754081852
352.0 -77.9368340921693 -34.66681432156773 -64.43290249484514
353.0 -78.00678087858765 -34.686761550495646 -64.49701917336469
354.0 -78.0766661563386 -34.70672564128334 -64.56141960896166
355.0 -78.14649213502703 -34.72670403981997 -64.6262947030451
356.0 -78.21626089367048 -34.746700229990395 -64.69177580915424
357.0 -78.28597451502327 -34.766687292736556 -64.75790972812011
358.0 -78.3556349782785 -34.78666143648642 -64.82468009079439
359.0 -78.42524427116018 -34.80660260078269 -64.89203049584808
360.0 -78.49480428819221 -34.82645249856644 -64.95970499518003
361.0 -78.56431691728625 -34.8462660330184 -65.02737758655718
362.0 -78.63378399786355 -34.8660388284159 -65.09524044802188
363.0 -78.7032074043044 -34.88578547321463 -65.16320178160181
364.0 -78.77258892493458 -34.90554211186855 -65.2312253469969
365.0 -78.84193040702336 -34.92525804460227 -65.29929895454045
366.0 -78.91123369083905 -34.9449439150639 -65.3642596440036
367.0 -78.98050053454081 -34.96463747683105 -65.42584602442034
368.0 -79.04945013726815 -34.984292598198905 -65.48617082071024
369.0 -79.11816764507739 -35.00391074401824 -65.54586036675376
370.0 -79.18688382885183 -35.023498140539175 -65.60551363786432
371.0 -79.25548176525625 -35.043013312228595 -65.66525129512394
372.0 -79.32400876526947 -35.06252466494844 -65.72470713487412
373.0 -79.39249961196175 -35.08202782824417 -65.78332229943945
374.0 -79.46093258921945 -35.10146948433942 -65.84070935571083
375.0 -79.52931142329956 -35.1208862930518 -65.89570337993034
376.0 -79.59728904484035 -35.14030288904961 -65.94925646655527
377.0 -79.66506892536009 -35.15968555876735 -66.00286396113515
378.0 -79.73281014133727 -35.17907516707754 -66.05720541963133
379.0 -79.80038625978551 -35.198482322621516 -66.11213439377296
380.0 -79.86791524545554 -35.21789691435585 -66.1672258294184
381.0 -79.93538613173418 -35.23724368760629 -66.22229411283614
382.0 -80.00277305305991 -35.25652777779944 -66.27753219541822
383.0 -80.07009235802008 -35.27579601944367 -66.33319516213518
384.0 -80.1373424399778 -35.294983504458735 -66.38952658026365
385.0 -80.2045293222179 -35.31414116648441 -66.44661174204137
386.0 -80.27165762170986 -35.33327237390763 -66.50448799780038
387.0 -80.33872437683443 -35.352378279979234 -66.56293904600962
388.0 -80.40573289649996 -35.37142371774243 -66.62191290212262
389.0 -80.47268362106607 -35.39046125578649 -66.68139489869505
390.0 -80.539578984446 -35.409504823866996 -66.74140433458633
391.0 -80.60642071563808 -35.42852505038339 -66.80191724252025
392.0 -80.6732092766357 -35.44755196002848 -66.86228235174535
393.0 -80.73994559696523 -35.46659534778716 -66.91835241339487
394.0 -80.80663112443959 -35.48563825304345 -66.972657672696
395.0 -80.87326677142372 -35.50464763332672 -67.02671934807016
396.0 -80.93985396608383 -35.5235921102414 -67.08134593503816
397.0 -81.00639350085544 -35.542519860594496 -67.13669344567629
398.0 -81.0728862486838 -35.561411729222606 -67.19217927985625
399.0 -81.13933315208796 -35.580287953733404 -67.24737767813613
400.0 -81.2057351919569 -35.59917665171201 -67.30225339668432
401.0 -81.27209335338489 -35.61801403382162 -67.35681592024795
402.0 -81.33840855880679 -35.63681544471717 -67.41098241545185
403.0 -81.40468157510713 -35.655565770964856 -67.46432130925803
404.0 -81.47091334980145 -35.67429216493525 -67.51717314269024
405.0 -81.53710467174379 -35.692957952494666 -67.56942085162167
406.0 -81.60325641855906 -35.71158209503427 -67.62106972423993
407.0 -81.66936946573159 -35.73021031308232 -67.67208242659301
408.0 -81.73544457636126 -35.74882698722659 -67.72253978483425
409.0 -81.80148261012333 -35.76744405183074 -67.77256493163863
410.0 -81.8674843620986 -35.786050899685335 -67.82206421206034
411.0 -81.93345061281897 -35.804603116803214 -67.8711476843515
412.0 -81.99938217756133 -35.82310059478991 -67.9199521601358
413.0 -82.06527987875589 -35.84157642547584 -67.96848106617163
414.0 -82.13114443894845 -35.86005424237596 -68.01698114927163
415.0 -82.19697669458239 -35.878497579946284 -68.06555882405937
416.0 -82.262777415019 -35.8969486508713 -68.11422989929709
417.0 -82.32854734009136 -35.915413836969364 -68.16292675090392
418.0 -82.39428727179575 -35.933860127643754 -68.2115351471333
419.0 -82.4599980213985 -35.952286794668225 -68.25949319717348
420.0 -82.52568026736539 -35.970688606811656 -68.30694081902061
421.0 -82.59133484787945 -35.98910230420695 -68.35410035106885
422.0 -82.656952104658 -36.00750497043976 -68.40105684495686
423.0 -82.72249530269283 -36.0258967122165 -68.44776303344902
424.0 -82.78801643779225 -36.04428042523321 -68.49416233639987
425.0 -82.85350437787744 -36.06264300096901 -68.54023916468579
426.0 -82.91895728494715 -36.08093143040769 -68.58603840346747
427.0 -82.98438904785259 -36.099151409421324 -68.63154383835587
428.0 -83.04979244778183 -36.11736304863264 -68.67659248618783
429.0 -83.11516770527291 -36.13555526580442 -68.72142182708579
430.0 -83.1805192058381 -36.15367551796433 -68.76603949763566
431.0 -83.24584625488546 -36.171759679662266 -68.81038036726328
432.0 -83.31115002520647 -36.189824914636986 -68.85434224453833
433.0 -83.37643202422905 -36.20789669193663 -68.8978277583902
434.0 -83.44169227942784 -36.22597509779486 -68.94076685221584
435.0 -83.5069320052476 -36.244056825256756 -68.98260097755656
436.0 -83.57215224525865 -36.262140936777875 -69.0231879802199
437.0 -83.63735359261403 -36.28016654595191 -69.06321733031429
438.0 -83.70253706725958 -36.29815117004819 -69.10299603977943
439.0 -83.76770342659063 -36.31608283189574 -69.14248250462224
440.0 -83.83285342813124 -36.33399397172318 -69.18148570629613
441.0 -83.89798798373408 -36.3518576022733 -69.21991995261591
442.0 -83.9631079398269 -36.36966741803093 -69.25786487127154
443.0 -84.0282141121543 -36.38739436052178 -69.29547686231979
444.0 -84.09330734262579 -36.4050781701183 -69.33286835538894
445.0 -84.15838843883219 -36.42275104822439 -69.37005266793014
446.0 -84.2234582614301 -36.4404009236072 -69.40697265340373
447.0 -84.28851762514932 -36.458046295375155 -69.44356894465541
448.0 -84.35356745735838 -36.47566956772784 -69.4796065143113
449.0 -84.41860857037045 -36.49324568548743 -69.51512625110628
450.0 -84.483641809642 -36.510816867102285 -69.5503574574147
451.0 -84.54866804034717 -36.52839794976273 -69.58514605991097
452.0 -84.61368814322384 -36.54599529073403 -69.61997963869584
453.0 -84.67870301009528 -36.56360985061113 -69.65516470703986
454.0 -84.74371348504573 -36.58122451120999 -69.69078497668694
455.0 -84.80872045385641 -36.59878094425801 -69.72676967741707
456.0 -84.87372488616899 -36.616303260405246 -69.76299979475823
457.0 -84.93872761029465 -36.63377250048737 -69.79938822898379
458.0 -85.00372959500527 -36.65125016884149 -69.83590489935004
459.0 -85.06873165209993 -36.668744607450606 -69.87221047756238
460.0 -85.13373487976013 -36.68623909863294 -69.90834489941523
461.0 -85.19874009115013 -36.70374053266319 -69.94456892303748
462.0 -85.26374823754136 -36.72125568113654 -69.98100211825535
463.0 -85.32876027758532 -36.73878065143195 -70.01760454282854
464.0 -85.393777360578 -36.75630817035483 -70.05424916730281
465.0 -85.45880012223101 -36.77383453089129 -70.09082033221732
466.0 -85.52382982935319 -36.791379807929246 -70.12727770850168
467.0 -85.58886739929095 -36.80891564747664 -70.16366125968847
468.0 -85.65391383370141 -36.82643559314445 -70.20005154277459
469.0 -85.7189701520821 -36.84392517073505 -70.23663264367202
470.0 -85.78403738773055 -36.86141203939318 -70.2733234866887
471.0 -85.84911661125653 -36.878882567317426 -70.3100054331678
472.0 -85.9142088290085 -36.89635882266997 -70.34663662457535
473.0 -85.97931517376723 -36.91380097752248 -70.38336094013938
474.0 -86.04443674872753 -36.931197625080394 -70.42020545560925
475.0 -86.10957457536679 -36.948574028814384 -70.45719854666616
476.0 -86.17472979209498 -36.96592989181735 -70.49440145714294
477.0 -86.23990353594607 -36.983254061977966 -70.53187839839808
478.0 -86.30509704537032 -37.00056947103627 -70.56970334794191
479.0 -86.3703112697969 -37.01787608929698 -70.60795116617984
480.0 -86.4355475597772 -37.035151896770685 -70.64666235924383
481.0 -86.50080702874479 -37.05240669784199 -70.68594442231944
482.0 -86.56609090725448 -37.06965188708584 -70.72587400544927
483.0 -86.63140046324804 -37.08688221541642 -70.76635965587522
484.0 -86.69673688091594 -37.10409082717921 -70.80747811255014
485.0 -86.76210136921576 -37.121266972293185 -70.84925926717044
486.0 -86.82749536793202 -37.13842113648304 -70.89168749049125
487.0 -86.89291999295835 -37.15558203239209 -70.9347099686645
488.0 -86.95837672541552 -37.17271964626001 -70.97790595038589
489.0 -87.02386679530832 -37.189775858736 -71.02146923735445
490.0 -87.08939147179993 -37.2068252857826 -71.0653390854161
491.0 -87.15495226802912 -37.22388981577956 -71.10944863405047
492.0 -87.22055059143364 -37.24089288396436 -71.15371963015578
493.0 -87.28618776875543 -37.25783517673979 -71.19806551375436
494.0 -87.35186534950776 -37.274752236155024 -71.24239841120374
495.0 -87.41758457790934 -37.29159903577091 -71.2866135642378
496.0 -87.48334731787791 -37.30843001165945 -71.3306828819774
497.0 -87.5491546734233 -37.32516933463557 -71.37463600707494
498.0 -87.61500836790889 -37.34183705517333 -71.41828652501667
499.0 -87.6809099795941 -37.35849358422454 -71.46165974436445
500.0 -87.7468610108525 -37.37512653868014 -71.50458155731928
501.0 -87.81286322714254 -37.39175586675573 -71.54709100712277
502.0 -87.87891796032707 -37.408371325312714 -71.58921422304856
503.0 -87.94502724336233 -37.424920283490955 -71.6309695408936
504.0 -88.01119241518157 -37.44138337930004 -71.67236888977064
505.0 -88.07741538749747 -37.45783350920815 -71.71341786945615
506.0 -88.14369792780585 -37.47429732450317 -71.75411906502406
507.0 -88.21004176216528 -37.490759250015614 -71.79447698940925
508.0 -88.2764486150076 -37.50719455987828 -71.83450303219561
509.0 -88.34292052504381 -37.523588422872564 -71.87421807764925
510.0 -88.40945921079748 -37.539966898724934 -71.91365182036283
511.0 -88.47606660088368 -37.55632145924895 -71.95283978482696
512.0 -88.54274463757196 -37.57264436224834 -71.99185947529699
513.0 -88.60949527196532 -37.58896791726694 -72.03112653955029
514.0 -88.67632067253507 -37.605294191630726 -72.07020352575353
515.0 -88.74322255792563 -37.62158951966263 -72.10919074087418
516.0 -88.81020334039617 -37.63789585830869 -72.14816349098957
517.0 -88.8772650274019 -37.65418591718122 -72.1871648820964
518.0 -88.94107509467915 -37.67048253620386 -72.22621705786541
519.0 -89.00419625951999 -37.68677481751099 -72.26533843213005
520.0 -89.06730488411523 -37.703019694672186 -72.30455549910208
521.0 -89.12955328410928 -37.71925096263656 -72.34390439566585
522.0 -89.19172790407964 -37.73543745021052 -72.38342436913516
523.0 -89.25367911360338 -37.75158974988686 -72.42314883319898
524.0 -89.31527501666346 -37.76775194838687 -72.46309089809701
525.0 -89.37666084073447 -37.7839076578896 -72.50325188519056
526.0 -89.43783533370522 -37.80002379509971 -72.54363477121079
527.0 -89.49881504057123 -37.8161132097597 -72.58423187852999
528.0 -89.55964425875064 -37.83214818552308 -72.62503244424155
529.0 -89.62029571138393 -37.84814776203353 -72.66600751482095
530.0 -89.6807838167627 -37.8641567050073 -72.70711913586187
531.0 -89.74111758181961 -37.88016677675362 -72.74833042338781
532.0 -89.80130689720427 -37.89615480332508 -72.78960080291179
533.0 -89.8613581479805 -37.912134784853144 -72.83088663968888
534.0 -89.9212777118087 -37.92804591034838 -72.8721418339558
535.0 -89.98106728306001 -37.94392416025285 -72.91331846054783
536.0 -90.04073343965835 -37.95981108976111 -72.95436751947838
537.0 -90.10027881100754 -37.975687580152126 -72.99524001519254
538.0 -90.15970877701022 -37.99151169205503 -73.03588748611858
539.0 -90.21902554799418 -38.00728853377809 -73.07626279350815
540.0 -90.27823302882126 -38.02307302164406 -73.11632065110726
541.0 -90.33733312586362 -38.03886929635395 -73.15601785326544
542.0 -90.39632885139517 -38.054678342140726 -73.19531307687052
543.0 -90.45522245810946 -38.070485543769045 -73.23416627148025
544.0 -90.51401615054424 -38.086284977474484 -73.27262354971974
545.0 -90.57271198913429 -38.10208375015382 -73.31055866836653
546.0 -90.63131157735354 -38.117842890599164 -73.34792686036737
547.0 -90.68981644611912 -38.13353609754012 -73.38470139377824
548.0 -90.74822864326879 -38.14923405907492 -73.42084445802828
549.0 -90.80654901536471 -38.16489528766317 -73.45630724610166
550.0 -90.86477915163883 -38.18052802174735 -73.49103379038561
551.0 -90.922920083233 -38.19615877042934 -73.5249656846882
552.0 -90.98097296445339 -38.211763609388555 -73.55804563241641
553.0 -91.0389387982503 -38.22733756235198 -73.59021888388253
554.0 -91.09681860582472 -38.242894764360386 -73.62143299918229
555.0 -91.15461304326024 -38.25844972936606 -73.65163708068306
556.0 -91.21232313710598 -38.27396710046446 -73.6807815443949
557.0 -91.26994938121905 -38.289472701073656 -73.70881893225575
558.0 -91.32749253113387 -38.30497057819366 -73.73570281436734
559.0 -91.38495321754674 -38.32033631695113 -73.76139166325072
560.0 -91.44233203336111 -38.33567904648363 -73.78586019011763
561.0 -91.49962937227671 -38.35101196077541 -73.8090909785192
562.0 -91.5568460844552 -38.36629633709373 -73.83107897057448
563.0 -91.61398208327812 -38.381476410523256 -73.85183255517192
564.0 -91.67103792809583 -38.39662085776101 -73.87137428265318
565.0 -91.7280146473137 -38.41173102265904 -73.88974115440634
566.0 -91.7849114689171 -38.42684814243753 -73.90698442644837
567.0 -91.84172984888843 -38.4419738162799 -73.9231690873918
568.0 -91.89846940785122 -38.45710902843264 -73.93837302173199
569.0 -91.95513058888862 -38.472252701241324 -73.95268605098114
570.0 -92.01171349917793 -38.4873830011084 -73.96620881920899
571.0 -92.06821881673167 -38.50251470366235 -73.97905146839092
572.0 -92.12464616899882 -38.517519533566094 -73.99133208595688
573.0 -92.18099639419209 -38.53245919494802 -74.00317496537826
574.0 -92.2372693124966 -38.54740399494788 -74.01463353150969
575.0 -92.29346506765836 -38.56233419723522 -74.02588367744508
576.0 -92.34958402023481 -38.57725673622949 -74.03707417042486
577.0 -92.40562637948146 -38.592167018419154 -74.0483446601441
578.0 -92.4615918060602 -38.60708445910435 -74.05980791959873
579.0 -92.51748105457335 -38.6219637827158 -74.07158468416387
580.0 -92.57329400994477 -38.63684306771779 -74.08379911492301
581.0 -92.62903075471468 -38.65172271359785 -74.09654641577839
582.0 -92.68469124232453 -38.6666082569956 -74.10975620637122
583.0 -92.74027569375102 -38.68148956928353 -74.12350627368242
584.0 -92.79578447337583 -38.69634716515359 -74.13799244109174
585.0 -92.85121725600483 -38.71118206804682 -74.15331106666363
586.0 -92.90657432292639 -38.72602634944486 -74.16960194773365
587.0 -92.96185588131004 -38.74087646675463 -74.1868081475918
588.0 -93.01706183781823 -38.75571839658303 -74.20498756165487
589.0 -93.07219236372562 -38.77045343429242 -74.22418599656737
590.0 -93.12724723861167 -38.78510623306173 -74.24442099185757
591.0 -93.18222695267411 -38.799760558320216 -74.26569103150595
592.0 -93.23713106925373 -38.814419381360146 -74.28798747993164
593.0 -93.29196001752932 -38.82905888522152 -74.3113025129006
594.0 -93.34671404869843 -38.84369801418886 -74.33563058643625
595.0 -93.40139242771181 -38.85829384671722 -74.36096493173028
596.0 -93.45599633827572 -38.87285837059425 -74.38729364546103
597.0 -93.51052452989173 -38.88742221011814 -74.4145982981247
598.0 -93.56497842873489 -38.901958476780905 -74.44285535838239
599.0 -93.61935663565936 -38.91644533179629 -74.47203886026091
600.0 -93.67366023047725 -38.93084683741118 -74.50212263567369
601.0 -93.72788882363496 -38.94525230217798 -74.53308130751685
602.0 -93.78204253642487 -38.95966427910591 -74.56489031580011
603.0 -93.83612167998577 -38.97408135153461 -74.59752561901536
604.0 -93.89012605393872 -38.988507545927206 -74.63096361078128
605.0 -93.94405509050743 -39.002913329997256 -74.66518124886298
606.0 -93.9979098302512 -39.01731363858473 -74.70015616011172
607.0 -94.05168988864334 -39.03169181482587 -74.7358665087239
608.0 -94.10539550733581 -39.04605331422857 -74.77229064214089
609.0 -94.15902645780778 -39.0603214969648 -74.80940655009378
610.0 -94.21258248668761 -39.07459465393978 -74.84719149513852
611.0 -94.2660642792798 -39.088849481680086 -74.8856217050125
612.0 -94.31947116400528 -39.103086046954616 -74.92467225753046
613.0 -94.37280390046217 -39.11732909238863 -74.964316997444
614.0 -94.42606215562563 -39.13157845872223 -75.00452844389737
615.0 -94.47924575355813 -39.145792550259245 -75.04527764291558
616.0 -94.53235519716424 -39.1600021030871 -75.08653407019781
617.0 -94.5853901450825 -39.17422025151399 -75.12826557961232
618.0 -94.63835114841422 -39.18843626212121 -75.17043841276903
619.0 -94.69123714189652 -39.20263230277898 -75.21301732600642
620.0 -94.74404933812382 -39.21683446679556 -75.25596575826432
621.0 -94.79678742930818 -39.230980594742 -75.2992460516052
622.0 -94.84945081781872 -39.24511413342993 -75.34281975556316
623.0 -94.9020405006889 -39.25918840527877 -75.38664791483225
624.0 -94.95455610334903 -39.27326277471487 -75.43069135027633
625.0 -95.00699728384917 -39.28730498268008 -75.47491104871963
626.0 -95.05936466198341 -39.30130449574335 -75.51926841311291
627.0 -95.1116576416376 -39.315288860869785 -75.56372556435505
628.0 -95.16387754616404 -39.32926838458192 -75.60824566605925
629.0 -95.2160226747618 -39.34325217353382 -75.65279331418223
630.0 -95.26809396533706 -39.35724021679272 -75.69733494254416
631.0 -95.32009157652612 -39.37122105858949 -75.74183929695491
632.0 -95.37201533595046 -39.38519151808836 -75.78627777944504
633.0 -95.42386497009855 -39.399154430195644 -75.83062456265186
634.0 -95.4756411186611 -39.413094617867685 -75.87485143614444
635.0 -95.52734370518019 -39.427023204093466 -75.91894370702151
636.0 -95.57897293796603 -39.440948818757334 -75.96288645529896
637.0 -95.63052813228512 -39.45483502970997 -76.00666868788018
638.0 -95.68201006737692 -39.46872467896472 -76.05028328051782
639.0 -95.73341740931724 -39.48259186484393 -76.09372679275552
640.0 -95.78475303347217 -39.49643203545927 -76.13699923353676
641.0 -95.83601399510604 -39.5102655498499 -76.18010366501476
642.0 -95.88720171858168 -39.52410526895035 -76.22306192941609
643.0 -95.93831600073014 -39.53794942038076 -76.26578217476283
644.0 -95.98935706833808 -39.55176360576782 -76.30834437610376
645.0 -96.04032531019072 -39.565557260554385 -76.35080747570206
646.0 -96.091219663391 -39.57935636466321 -76.3931967694876
647.0 -96.1420421452655 -39.59315235094436 -76.43551090833493
648.0 -96.19279064458817 -39.60695713787155 -76.47773741673298
649.0 -96.24346630207 -39.620771319258196 -76.51986560022438
650.0 -96.2940690711767 -39.63458474315984 -76.56189114194527
651.0 -96.34459858146093 -39.64830136004646 -76.60381285910108
652.0 -96.39505569719933 -39.662023048710566 -76.64562623023068
653.0 -96.44543907139976 -39.675751872561506 -76.68731831980358
654.0 -96.49575067250852 -39.689489397799214 -76.72886649014931
655.0 -96.5459897612497 -39.703236167798735 -76.77024048460271
656.0 -96.59615487915465 -39.71699259754932 -76.81140566304592
657.0 -96.64624849268984 -39.73075904079793 -76.85232570263626
658.0 -96.69626943123573 -39.74453581593345 -76.89296369360234
659.0 -96.74621849459278 -39.75832321783261 -76.93328202837787
660.0 -96.79609527418137 -39.7720941913779 -76.973241850578
661.0 -96.84589930677757 -39.785852769373165 -77.0128027518052
662.0 -96.89563184261857 -39.79957148424937 -77.05192298591118
663.0 -96.94529181791606 -39.8132837240193 -77.09055985617441
664.0 -96.99488097806481 -39.826996777219456 -77.12867033025236
665.0 -97.04439908455956 -39.84068306592709 -77.16621175369629
666.0 -97.09384583785707 -39.85429790208137 -77.20314288214051
667.0 -97.14322012134551 -39.86787818798939 -77.23942527243621
668.0 -97.19252431909452 -39.88145841639812 -77.27502523981671
669.0 -97.24175721913086 -39.895044859883974 -77.3099157759886
670.0 -97.29092001687272 -39.90863329300589 -77.34407831371843
671.0 -97.34001134557488 -39.92221894430968 -77.37750364236179
672.0 -97.38903189387038 -39.93581317414592 -77.41019202266169
673.0 -97.4379821117625 -39.94941664365058 -77.44215246982068
674.0 -97.48686300660918 -39.962999285477025 -77.47340168418118
675.0 -97.53567206316448 -39.97654497331496 -77.50396279886257
676.0 -97.58441093604502 -39.99009099678539 -77.53386441471632
677.0 -97.63308106415435 -40.00364564400123 -77.56313976995821
678.0 -97.68168089213165 -40.01720967824778 -77.59182624591898
679.0 -97.73021020989417 -40.03078361027875 -77.61996494002027
680.0 -97.7786702283646 -40.04435922933542 -77.64760013942193
681.0 -97.82706102106458 -40.05786803749383 -77.67477879985877
682.0 -97.87538256755661 -40.0713543766755 -77.70154995803202
683.0 -97.923634072246 -40.084850086365805 -77.72796402995075
684.0 -97.97181619064239 -40.098355634843244 -77.7540722086985
685.0 -98.01993019069943 -40.11186943016189 -77.77992586351847
686.0 -98.06797403620051 -40.12539033801083 -77.80557592414856
687.0 -98.11594900891784 -40.13890670146074 -77.83107233648897
688.0 -98.16385656985902 -40.15243266609027 -77.85646341390438
689.0 -98.21169428484967 -40.165969437949684 -77.88179527351286
690.0 -98.259464342222 -40.1795173544847 -77.90711128021323
691.0 -98.30716473075776 -40.1930742850789 -77.93245154548958
692.0 -98.35479718989305 -40.20659792625445 -77.95785262283474
693.0 -98.4023624009385 -40.22013147078363 -77.98334737504526
694.0 -98.44985840325528 -40.23362105754248 -78.00896495757014
695.0 -98.49728685533955 -40.24709205309349 -78.0347310922294
696.0 -98.54464779165485 -40.26057262886013 -78.06066835970168
697.0 -98.59194110168467 -40.27406366191599 -78.08679664143693
698.0 -98.63916599045935 -40.28752314781965 -78.11313355254464
699.0 -98.68632415270119 -40.30095178777931 -78.13969483186997
700.0 -98.73341476496543 -40.31434710328913 -78.1664947038333
701.0 -98.78043790167082 -40.32772071705996 -78.1935461198672
702.0 -98.8273943066909 -40.34109443392195 -78.22086094146593
703.0 -98.87428347065264 -40.35447641068416 -78.24845000170964
704.0 -98.9211055387438 -40.367861978205106 -78.2763232103317
705.0 -98.96786163081929 -40.381236746660264 -78.30448587879349
706.0 -99.01455042682997 -40.39462055860744 -78.33293967633325
707.0 -99.06117299424682 -40.40801409703556 -78.36170111743661
708.0 -99.10772937629339 -40.42134932954518 -78.39077735029034
709.0 -99.15422002485562 -40.434674400338594 -78.42017451042572
710.0 -99.20064340936092 -40.448006968321124 -78.44989747354182
711.0 -99.24700200134835 -40.46134806047949 -78.47994970222689
712.0 -99.29329355952619 -40.47469443823537 -78.51033312933514
713.0 -99.3395202093096 -40.488004187009906 -78.54104828175069
714.0 -99.38568207203984 -40.50129728886698 -78.57209418713185
715.0 -99.43177715370611 -40.514575083717155 -78.60346847306771
716.0 -99.47780797755632 -40.52775068584008 -78.63516729542447
717.0 -99.52377273366814 -40.54085991420273 -78.6671852871103
718.0 -99.56967259151453 -40.5539193708309 -78.69951540217531
719.0 -99.61550821079221 -40.56696688219576 -78.73141252935285
720.0 -99.66127904107188 -40.580016009160545 -78.7631139871978
721.0 -99.70698494890387 -40.59300096230687 -78.79504047624522
722.0 -99.75262555448678 -40.60594435533626 -78.82729159254575
723.0 -99.79820402207832 -40.61887310019199 -78.85982205705115
724.0 -99.8437160607002 -40.631779113933966 -78.8925138389273
725.0 -99.88916577402811 -40.644586838252906 -78.92526964660134
726.0 -99.9345507578206 -40.65736783540842 -78.95805888538877
727.0 -99.97987221111637 -40.67015059731152 -78.99090209799061
728.0 -100.02512929550021 -40.68293665985317 -79.02382517820078
729.0 -100.07032454936154 -40.695727018875516 -79.05682365500769
730.0 -100.11545476140458 -40.70852241074175 -79.08985741970703
731.0 -100.16052307352702 -40.72126481348278 -79.12291333291284
732.0 -100.20552753748953 -40.734003187486785 -79.15589781883993
733.0 -100.25046852183985 -40.746740817560834 -79.18873027809269
734.0 -100.29535038459014 -40.759473776754966 -79.22142442143308
735.0 -100.34016561208047 -40.77220882041132 -79.25397910333702
736.0 -100.38491993204629 -40.784921600556714 -79.28637191690068
737.0 -100.429613005643 -40.797632368917284 -79.31856520634167
738.0 -100.47424376377381 -40.81034899533593 -79.3505161881936
739.0 -100.51880955187896 -40.823071432883694 -79.38218376326078
740.0 -100.56331759877986 -40.83579177154615 -79.4135299510654
741.0 -100.60776218814667 -40.848496123052634 -79.44451802155837
742.0 -100.65214503576556 -40.861154620295856 -79.47511068456703
743.0 -100.69646716905667 -40.873780066093786 -79.50527028479573
744.0 -100.74072802899337 -40.88637592170138 -79.53496068106575
745.0 -100.78492712289594 -40.89894560611949 -79.5641493744992
746.0 -100.82906753560208 -40.91151468190504 -79.59280837291584
747.0 -100.87314370657268 -40.92407525785802 -79.62091362634006
748.0 -100.917161123772 -40.93663843451584 -79.6484434474993
749.0 -100.96111745110507 -40.94920585295311 -79.6753771390328
750.0 -101.00501536703209 -40.96170943044455 -79.70169424445417
751.0 -101.0488512875639 -40.97420192400886 -79.72737475335816
752.0 -101.09262949031107 -40.986690968386355 -79.7523999600953
753.0 -101.13634698192936 -40.999130800191196 -79.77675335720396
754.0 -101.18000501107134 -41.01156540902267 -79.80042143344653
755.0 -101.22360400185065 -41.02400050754257 -79.82339423013677
756.0 -101.26714253944999 -41.03643483315458 -79.8456656858161
757.0 -101.31062315563248 -41.048850680476505 -79.86723374217848
758.0 -101.35404262947404 -41.06126801886512 -79.88810070343823
759.0 -101.39740469113855 -41.07368910831787 -79.90827327901596
760.0 -101.44070926543982 -41.08608870726901 -79.9277627084393
761.0 -101.4839538057704 -41.09836855045575 -79.94658474947529
762.0 -101.52714192494545 -41.11057870247387 -79.96475949699061
763.0 -101.5702712204021 -41.122781881345 -79.98231118020117
764.0 -101.61334032404723 -41.13495618919961 -79.9992677979927
765.0 -101.65635585283276 -41.14711039907685 -80.01566077150775
766.0 -101.69931083614452 -41.15925995783555 -80.03152443772636
767.0 -101.74220892664667 -41.17136744093359 -80.04689564578192
768.0 -101.78505127021711 -41.183409472702905 -80.06181336149382
769.0 -101.82783637664576 -41.1954434068695 -80.07631817883012
770.0 -101.87056277396957 -41.20745978342483 -80.09045206330185
771.0 -101.91323351320689 -41.219449672121954 -80.10425812984991
772.0 -101.9558467281338 -41.2314372975404 -80.1177804270691
773.0 -101.99840342547382 -41.24338676020401 -80.1310638592957
774.0 -102.0409076271652 -41.25532820898136 -80.14415395786385
775.0 -102.0833518814227 -41.26727002138473 -80.15712188745468
776.0 -102.12574211340069 -41.279212938442896 -80.16998995247451
777.0 -102.16807679817167 -41.29115750485007 -80.18279973090743
778.0 -102.21035623302959 -41.30310372599613 -80.19559779677354
779.0 -102.252578366574 -41.31504509361383 -80.20842894020734
780.0 -102.29474667249133 -41.32696413306651 -80.22133552419496
781.0 -102.33686049064174 -41.33884996451367 -80.23435733135335
782.0 -102.37891795425085 -41.35072257278185 -80.24753147281707
783.0 -102.42092225810096 -41.36255883703143 -80.26089230574206
784.0 -102.4628716835592 -41.37438343162425 -80.27447147450079
785.0 -102.50476709654802 -41.386197189450755 -80.28829774834259
786.0 -102.54660686320939 -41.398011472483034 -80.30239699594102
787.0 -102.58839790611233 -41.40982527575854 -80.31679209649724
788.0 -102.63012889678731 -41.42163507415674 -80.33150298862742
789.0 -102.67180958767737 -41.433447613737286 -80.34654669491945
790.0 -102.71343732185926 -41.44525648105826 -80.3619374472064
791.0 -102.75501077433957 -41.4570479980846 -80.37768677645755
792.0 -102.79653070778132 -41.468832712067126 -80.39380371307018
793.0 -102.83800216256418 -41.48062065944379 -80.41029474601442
794.0 -102.87941426835424 -41.49241232216339 -80.42716385827364
795.0 -102.92077781064123 -41.50420800684679 -80.44441248806115
796.0 -102.96208972566313 -41.516007958557566 -80.46203947420378
797.0 -103.00334762109142 -41.527801944972644 -80.48004113496367
798.0 -103.04455346240267 -41.539599612199005 -80.49841134205211
799.0 -103.08571009507722 -41.5514018593378 -80.5171416920092
800.0 -103.12681383972864 -41.5632081053515 -80.53622174136757


==> figures/ex1/cost_time_log.txt <==
time_FB FB time_CD CD time_DR DR
0.0 0.0 0.0 0.0 0.0 0.0
0.16726422309875488 -2.77214960691195 0.10867094993591309 -7.530328143363656 0.07251596450805664 -6.820730859830146
0.2776973247528076 -7.12844548307137 0.2311081886291504 -10.984851718003215 0.13830137252807617 -14.833154427275275
0.382094144821167 -9.808698125649823 0.33664631843566895 -12.82477529927215 0.21373271942138672 -22.963183730946103
0.4837486743927002 -13.00887193386053 0.4361574649810791 -14.017056565534919 0.2738819122314453 -23.98010163650043
0.5755231380462646 -14.932784753162434 0.5339250564575195 -14.940755686869958 0.3359847068786621 -26.756639463053844
0.6782894134521484 -16.33526766359832 0.6309607028961182 -15.721542781812941 0.39543747901916504 -29.026859091527804
0.776576042175293 -17.105879578982083 0.725062370300293 -16.40831589879969 0.4539802074432373 -30.396629136062856
0.867213249206543 -17.601672671549505 0.8143260478973389 -17.032705291327346 0.5120704174041748 -31.374543930828686
0.954526424407959 -17.97708091189238 0.9053220748901367 -17.607625587508508 0.5734095573425293 -32.09028116063931
1.0457890033721924 -18.299600524317135 0.9982321262359619 -18.14178602045114 0.6303749084472656 -32.99072339119776
1.139899492263794 -18.592530735303228 1.0862808227539062 -18.641268487206176 0.687067985534668 -33.687945513396656
1.2214858531951904 -18.86200283263857 1.1847939491271973 -19.107077823023488 0.7434189319610596 -34.3274533785196
1.317274808883667 -19.11319595006265 1.267563819885254 -19.542591550700887 0.7995920181274414 -34.90834886591799
1.4037237167358398 -19.34875899985255 1.3666677474975586 -19.95586528617601 0.8583788871765137 -35.517414998842
1.481790542602539 -19.570232447392705 1.4415993690490723 -20.348545193641407 0.9142260551452637 -36.07480565913468
1.5613303184509277 -19.779741379060404 1.5416395664215088 -20.722963438908934 0.9703638553619385 -36.59710005198197
1.642125129699707 -19.978531779544767 1.6123082637786865 -21.082156621251226 1.026726245880127 -37.10745725872939
1.7188456058502197 -20.167567552159298 1.6816856861114502 -21.42542897867301 1.0837538242340088 -37.59580797625175
1.7986693382263184 -20.348105170657192 1.7701902389526367 -21.756085956436273 1.1431987285614014 -38.06611356079002
1.8738713264465332 -20.520595767473036 1.8376922607421875 -22.072431480951487 1.198669195175171 -38.51100811617616
1.9462170600891113 -20.68628869469532 1.9106576442718506 -22.379741027306363 1.2539665699005127 -38.930912930545475
2.025561571121216 -20.845070705188103 2.0060160160064697 -22.680482078266134 1.3087403774261475 -39.34012132018773
2.1182727813720703 -20.99829814229361 2.0773720741271973 -22.974346506158216 1.3637118339538574 -39.739056599639184
2.216488838195801 -21.1462156662709 2.144731283187866 -23.261287039923918 1.4213087558746338 -40.13203057263848
2.303257465362549 -21.288777028081405 2.226996898651123 -23.54260131582373 1.479271411895752 -40.51154270898942
2.3781309127807617 -21.426579037665995 2.2914013862609863 -23.820694305532413 1.5351088047027588 -40.87453767725493
2.4486420154571533 -21.559923165029417 2.3598551750183105 -24.09279620217791 1.590796709060669 -41.229211174827626
2.5187840461730957 -21.68921235367307 2.4808998107910156 -24.361776697123116 1.6459765434265137 -41.56784788975811
2.5896413326263428 -21.81483051716393 2.5370125770568848 -24.62664268856205 1.7010180950164795 -41.90091238278943
2.6728498935699463 -21.936483575860027 2.599125862121582 -24.88736524075163 1.7666001319885254 -42.22321322177894
2.746180772781372 -22.054781277024023 2.6980836391448975 -25.148071297843657 1.8228061199188232 -42.539920191304006
2.81605863571167 -22.16994362372242 2.7702670097351074 -25.406794749427757 1.877753496170044 -42.850177997086796
2.884789228439331 -22.28206432225324 2.8347363471984863 -25.66117705430421 1.9389588832855225 -43.152647571039395
2.953896999359131 -22.391577398432453 2.9069020748138428 -25.91226163535291 1.9975314140319824 -43.45183081829064
3.0209009647369385 -22.49883403699776 2.9709150791168213 -26.160287486779342 2.0553064346313477 -43.74574141362915
3.093632698059082 -22.604153287033746 3.0446720123291016 -26.40562985206431 2.119313955307007 -44.03193194142018
3.1665687561035156 -22.70714058466342 3.1196794509887695 -26.64827148775291 2.174219846725464 -44.313634196535986
3.239649534225464 -22.807977745099 3.193507432937622 -26.88808557840259 2.230621099472046 -44.58836719727433
3.3060147762298584 -22.90690288283748 3.2861244678497314 -27.1262026796703 2.2886972427368164 -44.85420022470417
3.3771779537200928 -23.0039310992929 3.3528389930725098 -27.362310644540045 2.3478403091430664 -45.11479955732983
3.443000078201294 -23.099326933773668 3.4186153411865234 -27.59707698274441 2.4043126106262207 -45.368537055403436
3.5137767791748047 -23.192886844729156 3.508068799972534 -27.829781644164022 2.4579873085021973 -45.6185656584138
3.615030288696289 -23.28473401606587 3.580235719680786 -28.061884171766096 2.548863410949707 -45.86925510830394
3.678799629211426 -23.374877355024182 3.652848243713379 -28.292547851783524 2.604405403137207 -46.11795120942496
3.741800546646118 -23.463491395261308 3.740922451019287 -28.519443535640853 2.660889148712158 -46.358926644082985
3.804321527481079 -23.550585905954048 3.8032524585723877 -28.74440910106769 2.718446969985962 -46.595031665536055
3.8698482513427734 -23.63626874898021 3.8669419288635254 -28.967424970746883 2.7776947021484375 -46.824029642902836
3.933375835418701 -23.720556819697173 3.934807300567627 -29.188970267442798 2.8434627056121826 -47.05288552328048
3.995622396469116 -23.803895857884836 3.9971938133239746 -29.41066751687137 2.904355049133301 -47.27243523656486
4.058876991271973 -23.88623436176527 4.08472752571106 -29.63138208204589 2.9632773399353027 -47.492363803678145
4.122340679168701 -23.96719993820345 4.153038263320923 -29.851785176097763 3.0233635902404785 -47.71076964175903
4.184491872787476 -24.04696855823874 4.218750715255737 -30.0704066051566 3.086864948272705 -47.92774228965091
4.246042728424072 -24.12552539111215 4.283531904220581 -30.287857955806572 3.1480157375335693 -48.1426479845096
4.3087358474731445 -24.203017663331075 4.3423662185668945 -30.504520004597012 3.2056360244750977 -48.355142220683945
4.369795322418213 -24.279605669919228 4.406071424484253 -30.71794823174985 3.2672932147979736 -48.56501860176443
4.429754018783569 -24.35506295477247 4.466929912567139 -30.92780507864851 3.32727313041687 -48.773449067631844
4.493866920471191 -24.42953541955378 4.523582696914673 -31.13529221355997 3.3864455223083496 -48.97900699353763
4.55601167678833 -24.50306375101399 4.585056304931641 -31.339920794290844 3.4469058513641357 -49.17834019191139
4.617952108383179 -24.575910935254267 4.64438271522522 -31.542983051779476 3.5040841102600098 -49.37550593580818
4.680287837982178 -24.6481697205382 4.703561067581177 -31.745325792528966 3.559216260910034 -49.570622208723655
4.746953964233398 -24.719572925330088 4.77100944519043 -31.94278739598898 3.6173226833343506 -49.76381722725268
4.807910680770874 -24.79026461655577 4.827931642532349 -32.1363379136764 3.6774306297302246 -49.95159617722259
4.867751359939575 -24.85997050932898 4.888577938079834 -32.32809985738398 3.737255096435547 -50.13511737810874
4.928538084030151 -24.92901080761335 4.9505321979522705 -32.51869104814959 3.8016953468322754 -50.31882515352687
4.989236354827881 -24.997120925414052 5.007544040679932 -32.70856528267617 3.8680920600891113 -50.49905219900121
5.063532114028931 -25.06463463908245 5.0644776821136475 -32.89776476367973 3.927151918411255 -50.67571089253451
5.1272032260894775 -25.131567568418106 5.1226091384887695 -33.085965546567245 3.989029884338379 -50.850679686110034
5.188868522644043 -25.197923374609804 5.180404424667358 -33.27082315230281 4.043646335601807 -51.02554689684011
5.2500200271606445 -25.263720704641493 5.237663745880127 -33.453966029012165 4.113223075866699 -51.19754966999171
5.310723066329956 -25.32903675431777 5.308287143707275 -33.63524336209191 4.172189712524414 -51.369043716606264
5.371507406234741 -25.393617307210384 5.370093107223511 -33.8144105986339 4.231107950210571 -51.539947308469884
5.434054136276245 -25.45768206946283 5.427622079849243 -33.99157474270376 4.291816711425781 -51.709237922087176
5.494508981704712 -25.520906607123052 5.484795808792114 -34.167297366901316 4.348633527755737 -51.878118323056015
5.554890394210815 -25.583377515380068 5.546895265579224 -34.34116821439169 4.413060426712036 -52.04448336438758
5.615447282791138 -25.645330048273337 5.6051249504089355 -34.51403568669883 4.4736058712005615 -52.20773328934704
5.682286739349365 -25.706760690571183 5.665211200714111 -34.686484725615834 4.528804540634155 -52.37149279928268
5.742217302322388 -25.767468559646858 5.722890138626099 -34.858039477678375 4.59307074546814 -52.53361529375554
5.8204920291900635 -25.82777886754309 5.779737710952759 -35.03011792752722 4.651090860366821 -52.69307627459047
5.914847135543823 -25.88764826416415 5.8345677852630615 -35.20111768551067 4.708922624588013 -52.85175045937281
5.9820475578308105 -25.946973002645557 5.890845060348511 -35.3710191725349 4.77286958694458 -53.0094301629381
6.054647445678711 -26.005432800622934 5.9471681118011475 -35.54079786962188 4.828155755996704 -53.165295745950075
6.142734050750732 -26.063315709344124 6.0029237270355225 -35.71052731751985 4.883142948150635 -53.320500014614
6.222079277038574 -26.120688085861904 6.058503150939941 -35.878179774023444 4.937811613082886 -53.475260593008954
6.299351453781128 -26.177627395047956 6.1149561405181885 -36.045468715822864 5.009284973144531 -53.6291593330734
6.404531002044678 -26.23427293796191 6.171008825302124 -36.21279299752593 5.0808186531066895 -53.78298906263355
6.514668703079224 -26.29045270459773 6.228780269622803 -36.3814043620192 5.141428709030151 -53.93411465369492
6.623867034912109 -26.34581134519736 6.2917890548706055 -36.54953361339631 5.202089548110962 -54.0827960938909
6.739210605621338 -26.400672698482094 6.354944467544556 -36.71750671880446 5.293688774108887 -54.23118904503308
6.843588590621948 -26.455118179215287 6.41483736038208 -36.887179366905144 5.392347574234009 -54.379034994585254
6.93348503112793 -26.509210339557225 6.482893705368042 -37.057875074516545 5.473914384841919 -54.52646484148461
7.041004180908203 -26.56305503049698 6.552161455154419 -37.228769121059614 5.545792102813721 -54.67321545336196
7.122732877731323 -26.61628040250661 6.6030049324035645 -37.39910222416834 5.610127210617065 -54.81953803564753
7.25979471206665 -26.668888781206576 6.667351245880127 -37.5678044792008 5.672877550125122 -54.96465925363128
7.348613262176514 -26.72105335302994 6.723450183868408 -37.73515443992144 5.765584945678711 -55.10826621608642
7.434473752975464 -26.772813163478798 6.815406560897827 -37.90134230198164 5.876634836196899 -55.252202323715444
7.507759094238281 -26.82412270920374 6.874933481216431 -38.06641082683301 5.942607164382935 -55.39615818302218
7.579847574234009 -26.875093081240905 6.9362452030181885 -38.230244412740824 6.0050201416015625 -55.540185532086156
7.651330947875977 -26.92575628577043 7.004905700683594 -38.392037423972916 6.072465658187866 -55.68437088174291
7.718052387237549 -26.976081176629894 7.067910194396973 -38.552262332441906 6.148592233657837 -55.828460271457345
7.778907537460327 -27.02598578272291 7.126785039901733 -38.712047024188436 6.219799757003784 -55.973123899762484
7.843863010406494 -27.075532325320065 7.189028263092041 -38.87123311111211 6.287635326385498 -56.1179788033754
7.907411336898804 -27.124855121708148 7.263058185577393 -39.031280110583786 6.3628435134887695 -56.262150233851585
7.9709882736206055 -27.173790832687917 7.320213079452515 -39.19061166438291 6.445106029510498 -56.406881804525455
8.029366731643677 -27.222228207398675 7.379558801651001 -39.348502668299034 6.515811443328857 -56.55226263704016
8.092442512512207 -27.27040555686267 7.437777996063232 -39.50619839570037 6.586979150772095 -56.69769521071924
8.151551485061646 -27.318435796020204 7.495558261871338 -39.664570879704165 6.661339521408081 -56.842339944515466
8.21255612373352 -27.36635447752734 7.557870388031006 -39.82409279263593 6.733761548995972 -56.98567778645725
8.270168781280518 -27.414096926440095 7.628119945526123 -39.98360065051906 6.805087566375732 -57.12897394195751
8.341469764709473 -27.461630905962533 7.692270040512085 -40.14347516019797 6.88104772567749 -57.2718012562941
8.400572538375854 -27.50907750695719 7.755895614624023 -40.30118756232375 6.953289270401001 -57.414198161167945
8.457885980606079 -27.556196413917185 7.820170640945435 -40.45674406579779 7.025394439697266 -57.55626056426662
8.515722036361694 -27.60298415986462 7.904925584793091 -40.61111254127017 7.0940773487091064 -57.69712284944493
8.574605464935303 -27.649594266896862 7.968903541564941 -40.763901879588616 7.16316294670105 -57.83513030421679
8.641903400421143 -27.695881882198222 8.038609743118286 -40.91455822427446 7.232391357421875 -57.97370816873438
8.702778339385986 -27.741761441610123 8.125479698181152 -41.064348988620765 7.304027557373047 -58.1099223584569
8.763967275619507 -27.78737173173942 8.18813681602478 -41.215225624571296 7.383472442626953 -58.24347279667202
8.824501752853394 -27.832701176459086 8.254593849182129 -41.365994320706946 7.453845262527466 -58.377074877754595
8.884171962738037 -27.87776425021027 8.321795225143433 -41.51587927376344 7.5204198360443115 -58.509093337172786
8.942139625549316 -27.92262576993769 8.383396863937378 -41.665690929123116 7.587656736373901 -58.63969128681881
9.004747152328491 -27.966890676523 8.449590921401978 -41.81432807539478 7.662625312805176 -58.76943829524872
9.062361001968384 -28.010775928839465 8.513849973678589 -41.95985727858296 7.7572174072265625 -58.89900191404598
9.119832992553711 -28.054519297763242 8.60394811630249 -42.102696911271245 7.830974578857422 -59.02762827374165
9.180620670318604 -28.098157313038744 8.664210081100464 -42.24421487699967 7.912561893463135 -59.14979408423132
9.244452714920044 -28.141635027383437 8.725332736968994 -42.38578828935872 7.990898132324219 -59.27026967868546
9.304342031478882 -28.184989405514628 8.78792405128479 -42.52832941944803 8.073060035705566 -59.38961532168935
9.361692905426025 -28.228129449141793 8.848097324371338 -42.6714743777649 8.154306173324585 -59.50755364857757
9.420202493667603 -28.27078536884471 8.908812999725342 -42.81532908958967 8.239186525344849 -59.62489963638834
9.47889256477356 -28.31311758703969 9.000922679901123 -42.95964358965384 8.305083274841309 -59.74129526687637
9.5373375415802 -28.355318802182452 9.063814401626587 -43.104520433007536 8.37151551246643 -59.856698716707086
9.596091508865356 -28.39726384892165 9.123476028442383 -43.24917448698979 8.44397759437561 -59.970842264273756
9.653072118759155 -28.43903689149687 9.19456672668457 -43.39166672103036 8.515728235244751 -60.084458101780804
9.712045669555664 -28.4805614167264 9.251978158950806 -43.53431258157701 8.586742162704468 -60.197481309476714
9.771557331085205 -28.52193709355367 9.318483829498291 -43.67429970430354 8.660900592803955 -60.30990599602437
9.827697038650513 -28.56314965493108 9.410020589828491 -43.81344875317132 8.734142541885376 -60.42186918256824
9.901623964309692 -28.604232139307033 9.474650859832764 -43.951123338971136 8.806800127029419 -60.532920412036574
9.964547157287598 -28.645153849359772 9.537826299667358 -44.088423439248075 8.881486654281616 -60.64319188129972
10.02736496925354 -28.685790765918902 9.594412326812744 -44.227424431884515 8.952448606491089 -60.752994533608216
10.090698719024658 -28.726093423732877 9.651448726654053 -44.367280232044564 9.02367115020752 -60.86218389539159
10.154090404510498 -28.766161532416593 9.708366632461548 -44.50813955366526 9.100633382797241 -60.97095360256322
10.213340997695923 -28.806093745126674 9.764071941375732 -44.64947578056606 9.173835039138794 -61.07926784147166
10.270708322525024 -28.845839740712897 9.820323944091797 -44.786562378764934 9.246627807617188 -61.187270748951136
10.338527202606201 -28.885277476625717 9.878053188323975 -44.92179426419548 9.320998430252075 -61.294990389594375
10.397037506103516 -28.924571833365093 9.938407897949219 -45.055208863123994 9.396197319030762 -61.40244261391448
10.456927061080933 -28.963764427053967 9.99822211265564 -45.188527260082964 9.475719928741455 -61.50862606716543
10.521509170532227 -29.00285411531271 10.059362173080444 -45.322427773821545 9.560477256774902 -61.6137687993784
10.580058336257935 -29.041778434727302 10.117480039596558 -45.45587177202183 9.662887334823608 -61.71837880947009
10.644346475601196 -29.080566620899223 10.174699783325195 -45.58683355822495 9.742366552352905 -61.8223767887525
10.706901788711548 -29.119181135436403 10.230759382247925 -45.716850546259096 9.782245397567749 -61.92521527470846
10.764392375946045 -29.157739819862925 10.28941035270691 -45.84815956165458 9.868066549301147 -62.0249754866916
10.828123092651367 -29.196289814784034 10.3480544090271 -45.98101479757784 9.970769166946411 -62.12463899662208
10.88565993309021 -29.234707499525747 10.407411575317383 -46.11258197278764 10.059422254562378 -62.22397481372066
10.945436000823975 -29.272901892560128 10.464295864105225 -46.24016331087229 10.142200708389282 -62.322449720827
11.008484601974487 -29.31087237511662 10.521072626113892 -46.365300106075544 10.221660137176514 -62.42038618175797
11.066720724105835 -29.348675144908025 10.581578016281128 -46.49070398698993 10.304872751235962 -62.51780020211004
11.127214908599854 -29.386298915918047 10.644299745559692 -46.61822265422443 10.395821809768677 -62.61461199798376
11.189566850662231 -29.423748122464506 10.703123569488525 -46.74840713365006 10.48606824874878 -62.710641280581626
11.247118473052979 -29.46107176597108 10.761628150939941 -46.87989187247774 10.58041524887085 -62.80505655427686
11.307088375091553 -29.498168696121176 10.817556619644165 -47.010481892897744 10.686222553253174 -62.898913013660064
11.36884593963623 -29.535119538206843 10.874659776687622 -47.13877667915105 10.756839752197266 -62.99251207428621
11.424962997436523 -29.57189558698122 10.931610345840454 -47.26658811134608 10.82406997680664 -63.085720045410305
11.484755039215088 -29.608555628608638 10.995978116989136 -47.39492073110637 10.890908241271973 -63.17849527705005
11.54734468460083 -29.64507630849556 11.058014392852783 -47.52370099928725 10.960700511932373 -63.27096513429561
11.603724479675293 -29.681474793956294 11.120417356491089 -47.65103146994206 11.029488325119019 -63.36316020106299
11.659957885742188 -29.717762984102464 11.184709310531616 -47.77758486071168 11.099241495132446 -63.45505795010869
11.719536781311035 -29.753995533800655 11.252428770065308 -47.904931160441784 11.171538591384888 -63.546687127439505
11.776009559631348 -29.790160000840427 11.309536457061768 -48.03332212364599 11.243343114852905 -63.63785032534062
11.837965250015259 -29.826284157586795 11.378899812698364 -48.16324094572543 11.315991640090942 -63.72790303711261
11.894296407699585 -29.862333202827273 11.438185214996338 -48.29446069754941 11.388819694519043 -63.81776767831663
11.94946551322937 -29.898320341834413 11.500614404678345 -48.4267594400525 11.462402582168579 -63.90685246703875
12.006196975708008 -29.934112621794892 11.558443307876587 -48.55732596406233 11.529809474945068 -63.995134545589345
12.062019348144531 -29.969770563933217 11.615140914916992 -48.686007030168014 11.60037612915039 -64.08316800289877
12.117451906204224 -30.00519911969981 11.674247741699219 -48.81010841118189 11.675370454788208 -64.17014863805082
12.17422866821289 -30.040402538571705 11.73353385925293 -48.93281218184116 11.748883247375488 -64.25631517188995
12.230933904647827 -30.075562670611554 11.790389776229858 -49.0537052614988 11.836361646652222 -64.34197917058528
12.28620457649231 -30.11054737598938 11.851171970367432 -49.17205162445666 11.919079303741455 -64.42705379932153
12.342186212539673 -30.145307905344634 11.907705307006836 -49.28848028545044 12.006479740142822 -64.51174934258829
12.397466659545898 -30.179846097797927 11.967402458190918 -49.40415648024438 12.090116739273071 -64.59610652187561
12.452558279037476 -30.21417719402877 12.023484706878662 -49.52026589391453 12.17463231086731 -64.6801385757645
12.505033493041992 -30.248439788677484 12.079108953475952 -49.63752951343216 12.256667852401733 -64.76385236905446
12.56009554862976 -30.282560528493434 12.136759996414185 -49.756269664646204 12.335255146026611 -64.84726126098249
12.614920377731323 -30.316547036962746 12.19567584991455 -49.87662313276708 12.415655612945557 -64.93039579890515
12.67024278640747 -30.350359782880606 12.254564762115479 -49.99808577270852 12.496279239654541 -65.01327399418543
12.72504210472107 -30.384148350030888 12.310079336166382 -50.12093136359954 12.574774265289307 -65.09591312986929
12.777257442474365 -30.41772054319027 12.370925664901733 -50.24388735918393 12.652012348175049 -65.17832720991022
12.834046840667725 -30.451183687035005 12.427763223648071 -50.3667975392199 12.747992038726807 -65.26037814839371
12.891397714614868 -30.48448303141827 12.486892223358154 -50.488750787914405 12.83248257637024 -65.34208611948559
12.946621894836426 -30.517585839171613 12.545454502105713 -50.61005500771686 12.93927550315857 -65.42344761260979
13.002484321594238 -30.55057603761521 12.602419376373291 -50.73019470536261 13.00818419456482 -65.50445877703298
13.055352687835693 -30.58337922225335 12.660947561264038 -50.85049212160744 13.108771562576294 -65.58531839893465
13.110695838928223 -30.615946359929925 12.718755722045898 -50.971253026876646 13.198314428329468 -65.6660255049793
13.167179822921753 -30.64839255577887 12.777400016784668 -51.09221401731223 13.27405047416687 -65.7465195264261
13.221868991851807 -30.68075577551191 12.834598302841187 -51.212931019481466 13.354801177978516 -65.82682281674921
13.277291297912598 -30.71298056182084 12.890033721923828 -51.333217905624274 13.43761920928955 -65.90696669112346
13.332557916641235 -30.745078237874097 12.945622682571411 -51.452483004658724 13.519925832748413 -65.98672749164378
13.384170532226562 -30.776994263846472 13.002844095230103 -51.56957514371976 13.605916976928711 -66.06593329777954
13.438924074172974 -30.80874035755414 13.060059309005737 -51.68597806445112 13.694093465805054 -66.14501890459174
13.49403691291809 -30.840418841615005 13.115391492843628 -51.8028381251593 13.779762029647827 -66.22391227193097
13.548828840255737 -30.871896795431173 13.170339822769165 -51.92070120735253 13.854109048843384 -66.30261978646844
13.603455543518066 -30.903199631334175 13.279222011566162 -52.03894397895732 13.934638977050781 -66.38120587998206
13.65545916557312 -30.934284990221812 13.324077606201172 -52.15695446214089 14.017392873764038 -66.45934452825726
13.71194314956665 -30.965347562396232 13.38359522819519 -52.27546552162174 14.101261377334595 -66.53655648644589
13.768345355987549 -30.996316138482456 13.438617706298828 -52.39444245058863 14.191141366958618 -66.61366447006215
13.82374358177185 -31.0271858009145 13.496364831924438 -52.513218076955425 14.27604079246521 -66.690574421355
13.878685474395752 -31.057934262820876 13.552196264266968 -52.63067644545472 14.342118740081787 -66.76716411112918
13.933393478393555 -31.08850458988894 13.609150171279907 -52.746206470155805 14.426712274551392 -66.84362361434283
13.985226154327393 -31.118976837120783 13.665617942810059 -52.86076492147156 14.514252424240112 -66.91995045432469
14.040573835372925 -31.149340179094793 13.724374532699585 -52.97444600254713 14.60602331161499 -66.9959100630473
14.095276117324829 -31.179590116435058 13.779752254486084 -53.083455109102 14.676307201385498 -67.07108006847953
14.147506475448608 -31.209785131185804 13.835335493087769 -53.19049133653547 14.74899697303772 -67.1461999212828
14.203732967376709 -31.2398742208549 13.89235520362854 -53.2956673778343 14.829089641571045 -67.22119955456242
14.258459568023682 -31.26981797680219 13.951523303985596 -53.40213810672513 14.904004096984863 -67.29595011422349
14.311520338058472 -31.299634555463236 14.007070779800415 -53.509797122396805 14.991656303405762 -67.37057800844548
14.365066766738892 -31.329415676556934 14.062762260437012 -53.61871479793117 15.065931558609009 -67.4450199228259
14.420864343643188 -31.359118783662495 14.117677688598633 -53.72849209686749 15.15203857421875 -67.51935705947771
14.47669243812561 -31.388799592599263 14.175375699996948 -53.838480665221 15.23200511932373 -67.59359581259635
14.531253337860107 -31.41841585472255 14.27681827545166 -53.94941702928989 15.318522691726685 -67.66775407601688
14.586241006851196 -31.44792661032141 14.335044622421265 -54.06205461821119 15.42557668685913 -67.74185159092046
14.640706777572632 -31.477255787225555 14.390900135040283 -54.17619104873194 15.514002561569214 -67.81588680695617
14.69718337059021 -31.506422545446217 14.450054407119751 -54.29195116584303 15.594568014144897 -67.88987569765531
14.752529382705688 -31.535310120468914 14.506948232650757 -54.40862892280053 15.674764394760132 -67.9632388823848
14.814064979553223 -31.56398402564966 14.566556215286255 -54.52558546147337 15.757862567901611 -68.03621485932707
14.869834423065186 -31.592475430626227 14.62407660484314 -54.64210227476218 15.846088409423828 -68.10924854690317
14.924741268157959 -31.62089349992744 14.681946992874146 -54.757924961544106 15.932746171951294 -68.18213477136464
14.999442338943481 -31.64924989450241 14.740739583969116 -54.87325669757688 16.026984930038452 -68.25493017107648
15.056747913360596 -31.677564587616864 14.802255153656006 -54.986607061926236 16.10250210762024 -68.32770263866915
15.11156702041626 -31.705800976095603 14.90994644165039 -55.0987344328368 16.18011975288391 -68.40041510073942
15.165866374969482 -31.734003651013722 14.993441581726074 -55.21148901009149 16.26268768310547 -68.47310384928002
15.220453977584839 -31.762209547433685 15.058021068572998 -55.32473334407041 16.348301649093628 -68.54579516009159
15.275087356567383 -31.790278817627488 15.15654993057251 -55.43801385850511 16.429736614227295 -68.61847673822564
15.331507921218872 -31.818188999861903 15.225528478622437 -55.55114508757924 16.5036404132843 -68.69116358026402
15.386026382446289 -31.84597211482785 15.286098003387451 -55.66284706738727 16.590975761413574 -68.76386760871922
15.440714597702026 -31.873626106880497 15.346135377883911 -55.77390472637739 16.67444682121277 -68.83659401228175
15.497471332550049 -31.901145254718955 15.40964388847351 -55.8844668294376 16.75444459915161 -68.9093540715319
15.553921699523926 -31.9285440946248 15.508644104003906 -55.98714071931425 16.833877325057983 -68.98215840346776
15.608759880065918 -31.95573669963492 15.574719190597534 -56.0848432888058 16.91669774055481 -69.05501375971559
15.66376543045044 -31.982830276097665 15.6343355178833 -56.182264106475294 17.00227689743042 -69.12792883004393
15.718840599060059 -32.00989329224386 15.692264080047607 -56.28104543763847 17.08566117286682 -69.20091179534752
15.773900270462036 -32.03683903187472 15.748744487762451 -56.38083092043128 17.174348831176758 -69.27397105755406
15.828503370285034 -32.0637020473998 15.81187129020691 -56.4801914236357 17.25978446006775 -69.3471151646088
15.883169651031494 -32.09054591319882 15.873748302459717 -56.57820284930472 17.339885473251343 -69.42035263962856
15.93780779838562 -32.1173516634856 15.930579423904419 -56.6757942271198 17.418727159500122 -69.49369159262426
15.992528438568115 -32.144066955441055 15.992256879806519 -56.77397482175635 17.49635362625122 -69.56714040589655
16.0472195148468 -32.17068168641346 16.051215410232544 -56.871535416211415 17.575408220291138 -69.64070726829394
16.101672410964966 -32.1971541039941 16.11149573326111 -56.968565702215855 17.65175175666809 -69.71440057195751
16.1562077999115 -32.223528547031435 16.16896104812622 -57.05991562853772 17.736340761184692 -69.78822870160795
16.210471391677856 -32.24973575068012 16.22563648223877 -57.147820020576965 17.816535711288452 -69.8622001646625
16.266378164291382 -32.27577818076066 16.285316467285156 -57.23487959092742 17.895044565200806 -69.93572650013462
16.31986093521118 -32.30179002941326 16.34828019142151 -57.32108362268977 17.97653079032898 -70.00869812060019
16.37449049949646 -32.32776790406215 16.40487051010132 -57.40715061715206 18.057109832763672 -70.08195323380504
16.42883324623108 -32.35363272373932 16.485451221466064 -57.4923717237961 18.152870893478394 -70.15515157681578
16.485012769699097 -32.37949965354717 16.566620588302612 -57.5755549660274 18.2395441532135 -70.22845280774635
16.54126262664795 -32.40530825223366 16.639594078063965 -57.65843444877856 18.31651496887207 -70.30194985927076
16.595532417297363 -32.43100879262429 16.714356899261475 -57.74136798066131 18.39561700820923 -70.37552375321205
16.650287628173828 -32.456633852186364 16.784677267074585 -57.82386787984034 18.476388931274414 -70.4492346414887
16.70509672164917 -32.48216676553336 16.87082839012146 -57.90649363798614 18.55634570121765 -70.52311791504137
16.759007930755615 -32.507580797234475 16.93297791481018 -57.98860545395798 18.635223150253296 -70.5971479470264
16.814229011535645 -32.53294103644408 16.99614691734314 -58.07022375194496 18.713152170181274 -70.67135223624666
16.8679678440094 -32.55820706505696 17.05936312675476 -58.15144464852864 18.79161286354065 -70.74574841502273
16.922414779663086 -32.58338684647883 17.117521047592163 -58.232162381736636 18.872419118881226 -70.82033226223726
16.97716784477234 -32.60847143093316 17.178255558013916 -58.31211376027631 18.945188760757446 -70.89511762627913
17.031914949417114 -32.6335249014089 17.23685908317566 -58.3914659538362 19.028932809829712 -70.97011749739072
17.085744380950928 -32.65855884908481 17.30073618888855 -58.47054439057742 19.108209371566772 -71.04533879750767
17.14036464691162 -32.68356209431502 17.361356496810913 -58.54820111315262 19.188127040863037 -71.12079321305144
17.195045471191406 -32.7085274046353 17.423262119293213 -58.62379237343224 19.272074699401855 -71.19649177513939
17.24970579147339 -32.73344057404992 17.490065574645996 -58.6978774343848 19.352524757385254 -71.27244303132028
17.303220510482788 -32.75821920978983 17.60091519355774 -58.77190103849393 19.436643362045288 -71.3485101643436
17.358207941055298 -32.78289741126765 17.714876413345337 -58.84639575559441 19.51797127723694 -71.4244034106897
17.412692546844482 -32.80752592561234 17.91030263900757 -58.9212525651842 19.598878622055054 -71.50061134926781
17.46737003326416 -32.832112779287655 17.987358331680298 -58.99607582084367 19.679455041885376 -71.57701248768609
17.521931409835815 -32.85662251597642 18.03889513015747 -59.07051641913004 19.759491443634033 -71.65365335816179
17.576370000839233 -32.88100955628735 18.093401193618774 -59.14496592399426 19.836576461791992 -71.73057061117484
17.631269216537476 -32.90538635936474 18.159435987472534 -59.218897725375605 19.919008493423462 -71.80775398924995
17.686062574386597 -32.92975042439685 18.217028379440308 -59.29270315012124 19.996975421905518 -71.88523717010642
17.74070167541504 -32.95399727782624 18.32463026046753 -59.36520310952578 20.071356773376465 -71.96302578373991
17.79551863670349 -32.97816440505877 18.407639741897583 -59.43691843659715 20.152545928955078 -72.04113175018301
17.85009527206421 -33.002239633842294 18.46237301826477 -59.5084789868266 20.23822784423828 -72.11956958706097
17.904869079589844 -33.026303105854154 18.54227614402771 -59.57991911482551 20.32962441444397 -72.19835223438062
17.959559440612793 -33.05034779528326 18.667009115219116 -59.651133286905 20.40687394142151 -72.27749270126596
18.013887405395508 -33.074352717114046 18.75202775001526 -59.72068997910324 20.48500943183899 -72.35700517773358
18.068092107772827 -33.098200936573576 18.817673921585083 -59.78860304513372 20.563708782196045 -72.43690240598661
18.122679471969604 -33.121964159066735 18.875357389450073 -59.855479928823996 20.63945984840393 -72.5171986662819
18.17731237411499 -33.14571642593134 18.931885957717896 -59.921727782660376 20.734611988067627 -72.59790797335884
18.231348991394043 -33.16943663117995 18.9899160861969 -59.987896530695004 20.823636770248413 -72.67904528193799
18.2857882976532 -33.19304060104018 19.077207326889038 -60.054023933712706 20.899967432022095 -72.7603203769892
18.34012532234192 -33.2165693144306 19.155712127685547 -60.12016987888974 20.97490906715393 -72.84144480626064
18.39454197883606 -33.2400690667892 19.233901739120483 -60.18566456329532 21.058061122894287 -72.92309316775957
18.44902229309082 -33.26357340138311 19.331117153167725 -60.2503838967505 21.144912719726562 -73.00507529934825
18.503602743148804 -33.28702479825911 19.425230026245117 -60.31491687568924 21.23226284980774 -73.08657390287775
18.557408571243286 -33.31044636917858 19.505075931549072 -60.37980703914967 21.286276817321777 -73.16581302370308
18.612025022506714 -33.33381071696523 19.553637742996216 -60.445295877940964 21.363518714904785 -73.24572184825445
18.6658718585968 -33.35710479852676 19.638556241989136 -60.51142103127815 21.454479217529297 -73.32573877647668
18.720370054244995 -33.3803273783982 19.713413953781128 -60.57815035121828 21.532827138900757 -73.40567306900154
18.77519130706787 -33.40343713538393 19.782158136367798 -60.64546254368157 21.6101713180542 -73.48583088413537
18.829760551452637 -33.42649035614398 19.848180294036865 -60.71346170459158 21.697309732437134 -73.5661993026286
18.884582042694092 -33.44946733841439 19.922781467437744 -60.782369956634774 21.794923543930054 -73.64685351365641
18.939481735229492 -33.47226543781505 19.990755081176758 -60.850678646422416 21.883097171783447 -73.7278102076944
18.99406099319458 -33.49496164574062 20.074290990829468 -60.91943553642943 21.974454402923584 -73.80906254284771
19.048781394958496 -33.51758978491738 20.13937473297119 -60.98899656990185 22.051965951919556 -73.89063006202188
19.1038019657135 -33.54011510112154 20.198530912399292 -61.05841742683542 22.142441987991333 -73.97254648942649
19.159679651260376 -33.56258979723307 20.25679087638855 -61.12704078233304 22.227494478225708 -74.05482640670097
19.213813066482544 -33.58500962371187 20.331385850906372 -61.195131881741595 22.3099627494812 -74.13749440283695
19.268304347991943 -33.6073849245025 20.407008409500122 -61.26327043764327 22.402933359146118 -74.22056606506837
19.322455644607544 -33.62967575548546 20.468013525009155 -61.33155920861199 22.458561420440674 -74.30405895296953
19.377556562423706 -33.65190277784377 20.52702236175537 -61.400101853285236 22.544230222702026 -74.38799008221997
19.433202505111694 -33.67403213808249 20.590456247329712 -61.46883910566252 22.628786087036133 -74.47181703392998
19.487472534179688 -33.69613649277359 20.65729069709778 -61.53694599654915 22.70780062675476 -74.55424871057535
19.542567014694214 -33.71818008906893 20.718828678131104 -61.60410538512916 22.782225847244263 -74.63710832654277
19.597001552581787 -33.74016157562337 20.78508973121643 -61.670278840071035 22.878395318984985 -74.72014195700964
19.651686906814575 -33.76210453613489 20.842716932296753 -61.73550687936697 22.96155023574829 -74.80323909541596
19.705929279327393 -33.78402393014139 20.902376651763916 -61.79978171426892 23.052327632904053 -74.8865769372159
19.760584592819214 -33.8059201087037 20.97246241569519 -61.8631671020627 23.139233827590942 -74.96648598012794
19.815136671066284 -33.82773320237376 21.031996488571167 -61.92566351307393 23.228135108947754 -75.04315877519213
19.869688510894775 -33.84951997302454 21.09016704559326 -61.987270792225985 23.302744150161743 -75.12033760948991
19.924824953079224 -33.87128139735182 21.158156394958496 -62.048010252960495 23.3732852935791 -75.19700496603693
19.98405146598816 -33.893047553415514 21.234285831451416 -62.107967957867196 23.45239567756653 -75.27290384135725
20.045069217681885 -33.91482182602938 21.297837734222412 -62.167297232913825 23.535379648208618 -75.34833388521123
20.100079774856567 -33.93657985391085 21.363956928253174 -62.226162395005815 23.627585887908936 -75.42339600588392
20.15485954284668 -33.95831854764281 21.47655439376831 -62.284727503064765 23.700921773910522 -75.49817386645447
20.209989070892334 -33.98005520207888 21.535184621810913 -62.343150334546934 23.783843517303467 -75.57268954022307
20.26495909690857 -34.00173212981124 21.594511032104492 -62.40158407580414 23.88132095336914 -75.64690408389411
20.319273233413696 -34.02334973823689 21.650206565856934 -62.46017917967551 23.977471113204956 -75.72082176677652
20.37380862236023 -34.044917736319185 21.705381870269775 -62.5188634248883 24.05629301071167 -75.79450063295353
20.428561687469482 -34.06649653523631 21.780658721923828 -62.57763559252858 24.139967918395996 -75.86796657882212
20.483232736587524 -34.08806717220998 21.843562364578247 -62.63688778187198 24.218982934951782 -75.94121856607403
20.5387179851532 -34.10954700181438 21.908761501312256 -62.69679823259894 24.300976991653442 -76.01426949462765
20.59385371208191 -34.130984715105456 21.986605167388916 -62.75768462029633 24.398423671722412 -76.0871308894498
20.648694038391113 -34.15237336044412 22.065773010253906 -62.81923852421863 24.477007389068604 -76.15981418749459
20.703663110733032 -34.173704057627724 22.15430212020874 -62.881605523978706 24.5499746799469 -76.23232955880532
20.758566856384277 -34.19495617382302 22.240858554840088 -62.94478740964102 24.62508225440979 -76.30468617128841
20.813288688659668 -34.21619750337293 22.327951908111572 -63.00853993993903 24.697798013687134 -76.37688863750462
20.867920875549316 -34.237386439737165 22.41444158554077 -63.07256716313287 24.770471572875977 -76.44894424300432
20.924899101257324 -34.25855924814913 22.499260902404785 -63.13704694964549 24.84281063079834 -76.52085923699445
20.983290195465088 -34.27968581273917 22.59783101081848 -63.20205573419754 24.91845202445984 -76.5926404994564
21.03760814666748 -34.30070156223142 22.669519662857056 -63.26756460325833 24.990997314453125 -76.6642933970971
21.092642784118652 -34.3215009874022 22.724531173706055 -63.33342779325004 25.06569004058838 -76.7358234311483
21.146881818771362 -34.34228130972179 22.780020236968994 -63.39906346550023 25.14122462272644 -76.80723483481331
21.201239824295044 -34.36300567166447 22.835208415985107 -63.464440578636854 25.224605083465576 -76.87853229697228
21.25546407699585 -34.383716076122205 22.891990184783936 -63.52981225486067 25.32249116897583 -76.94971991777906
21.309988737106323 -34.40441945436387 22.94931435585022 -63.59542391980207 25.408758401870728 -77.02080211424962
21.367038249969482 -34.42509155951611 23.01012110710144 -63.66118615119202 25.49013590812683 -77.09178269545549
21.42195773124695 -34.44574044428424 23.06754446029663 -63.72712234160333 25.57306146621704 -77.16266559909958
21.476633310317993 -34.46621515575093 23.121602773666382 -63.793097521712134 25.658395051956177 -77.23345425547033
21.53123664855957 -34.48656143898562 23.18906283378601 -63.85877090601416 25.743064165115356 -77.30415215881575
21.585825443267822 -34.5068161357909 23.245900869369507 -63.923789665173594 25.825682163238525 -77.37476238920969
21.64156484603882 -34.526863121573186 23.30322003364563 -63.98804198243191 25.91232657432556 -77.44528807169642
21.695972681045532 -34.54688051622017 23.36474299430847 -64.05172207436155 25.969500064849854 -77.51573206490136
21.7505841255188 -34.566900505655255 23.422560930252075 -64.1151109704792 26.05204129219055 -77.58609728664673
21.807771682739258 -34.58692648745395 23.485823392868042 -64.17846556461416 26.14433193206787 -77.65638641833021
21.86769127845764 -34.606956431357844 23.542977809906006 -64.24188481889988 26.22048592567444 -77.72660219246839
21.92276620864868 -34.6269315419559 23.603827476501465 -64.30540562696788 26.328410148620605 -77.79674709025394
21.977515935897827 -34.646880279961465 23.660277843475342 -64.36905754081852 26.39874267578125 -77.86682360848793
22.031972885131836 -34.66681432156773 23.716404676437378 -64.43290249484514 26.496826171875 -77.9368340921693
22.08699655532837 -34.686761550495646 23.77676296234131 -64.49701917336469 26.583571434020996 -78.00678087858765
22.141449213027954 -34.70672564128334 23.834381580352783 -64.56141960896166 26.670380115509033 -78.0766661563386
22.195924997329712 -34.72670403981997 23.883758306503296 -64.6262947030451 26.751431941986084 -78.14649213502703
22.253080368041992 -34.746700229990395 23.944266319274902 -64.69177580915424 26.837926864624023 -78.21626089367048
22.307442903518677 -34.766687292736556 24.070148229599 -64.75790972812011 26.922909259796143 -78.28597451502327
22.361979961395264 -34.78666143648642 24.12148880958557 -64.82468009079439 27.00984287261963 -78.3556349782785
22.416139125823975 -34.80660260078269 24.21246862411499 -64.89203049584808 27.1002094745636 -78.42524427116018
22.4675931930542 -34.82645249856644 24.322998046875 -64.95970499518003 27.197041273117065 -78.49480428819221
22.523191690444946 -34.8462660330184 24.446059942245483 -65.02737758655718 27.27423405647278 -78.56431691728625
22.578044891357422 -34.8660388284159 24.512085437774658 -65.09524044802188 27.34369659423828 -78.63378399786355
22.631707906723022 -34.88578547321463 24.57211923599243 -65.16320178160181 27.41609811782837 -78.7032074043044
22.685267686843872 -34.90554211186855 24.62905216217041 -65.2312253469969 27.50291919708252 -78.77258892493458
22.743414402008057 -34.92525804460227 24.683043479919434 -65.29929895454045 27.586102962493896 -78.84193040702336
22.798187255859375 -34.9449439150639 24.737716913223267 -65.3642596440036 27.65522003173828 -78.91123369083905
22.853041172027588 -34.96463747683105 24.806154251098633 -65.42584602442034 27.755626916885376 -78.98050053454081
22.9082190990448 -34.984292598198905 24.883370399475098 -65.48617082071024 27.850034475326538 -79.04945013726815
22.963134288787842 -35.00391074401824 24.941327333450317 -65.54586036675376 27.9641330242157 -79.11816764507739
23.017396688461304 -35.023498140539175 24.999422073364258 -65.60551363786432 28.040059089660645 -79.18688382885183
23.07251524925232 -35.043013312228595 25.06116223335266 -65.66525129512394 28.146447896957397 -79.25548176525625
23.125983715057373 -35.06252466494844 25.122142791748047 -65.72470713487412 28.220032691955566 -79.32400876526947
23.179738759994507 -35.08202782824417 25.191131114959717 -65.78332229943945 28.295684814453125 -79.39249961196175
23.234540462493896 -35.10146948433942 25.254506826400757 -65.84070935571083 28.37313461303711 -79.46093258921945
23.28809881210327 -35.1208862930518 25.323047161102295 -65.89570337993034 28.45200538635254 -79.52931142329956
23.341673851013184 -35.14030288904961 25.37440323829651 -65.94925646655527 28.53287434577942 -79.59728904484035
23.39557933807373 -35.15968555876735 25.465635776519775 -66.00286396113515 28.60967755317688 -79.66506892536009
23.449368238449097 -35.17907516707754 25.543179273605347 -66.05720541963133 28.6946964263916 -79.73281014133727
23.50313687324524 -35.198482322621516 25.620969533920288 -66.11213439377296 28.790619134902954 -79.80038625978551
23.55657958984375 -35.21789691435585 25.693413972854614 -66.1672258294184 28.875795125961304 -79.86791524545554
23.609983682632446 -35.23724368760629 25.759523153305054 -66.22229411283614 28.962536573410034 -79.93538613173418
23.671149253845215 -35.25652777779944 25.817951440811157 -66.27753219541822 29.046353578567505 -80.00277305305991
23.73128890991211 -35.27579601944367 25.872194290161133 -66.33319516213518 29.124886989593506 -80.07009235802008
23.779031991958618 -35.294983504458735 25.930338859558105 -66.38952658026365 29.208353519439697 -80.1373424399778
23.834022521972656 -35.31414116648441 26.009275436401367 -66.44661174204137 29.287649869918823 -80.2045293222179
23.8880033493042 -35.33327237390763 26.070550203323364 -66.50448799780038 29.3696072101593 -80.27165762170986
23.94118309020996 -35.352378279979234 26.13326668739319 -66.56293904600962 29.450977325439453 -80.33872437683443
23.994098901748657 -35.37142371774243 26.19495153427124 -66.62191290212262 29.529148817062378 -80.40573289649996
24.048428058624268 -35.39046125578649 26.263280391693115 -66.68139489869505 29.60969638824463 -80.47268362106607
24.102545499801636 -35.409504823866996 26.328322649002075 -66.74140433458633 29.697014093399048 -80.539578984446
24.15723490715027 -35.42852505038339 26.424935817718506 -66.80191724252025 29.782358169555664 -80.60642071563808
24.21183490753174 -35.44755196002848 26.489219188690186 -66.86228235174535 29.860949754714966 -80.6732092766357
24.26628088951111 -35.46659534778716 26.548993587493896 -66.91835241339487 29.93705916404724 -80.73994559696523
24.320746421813965 -35.48563825304345 26.623591423034668 -66.972657672696 30.012913703918457 -80.80663112443959
24.373716115951538 -35.50464763332672 26.681556940078735 -67.02671934807016 30.089498281478882 -80.87326677142372
24.42741584777832 -35.5235921102414 26.76409101486206 -67.08134593503816 30.18120002746582 -80.93985396608383
24.484323501586914 -35.542519860594496 26.828714847564697 -67.13669344567629 30.259722471237183 -81.00639350085544
24.546126127243042 -35.561411729222606 26.924015760421753 -67.19217927985625 30.337368726730347 -81.0728862486838
24.600613832473755 -35.580287953733404 26.981815099716187 -67.24737767813613 30.435943841934204 -81.13933315208796
24.65466070175171 -35.59917665171201 27.035627365112305 -67.30225339668432 30.513372898101807 -81.2057351919569
24.70895528793335 -35.61801403382162 27.09474802017212 -67.35681592024795 30.5889253616333 -81.27209335338489
24.76271104812622 -35.63681544471717 27.151164770126343 -67.41098241545185 30.666184186935425 -81.33840855880679
24.81640625 -35.655565770964856 27.20717740058899 -67.46432130925803 30.73546051979065 -81.40468157510713
24.870543479919434 -35.67429216493525 27.26279306411743 -67.51717314269024 30.81500554084778 -81.47091334980145
24.92687964439392 -35.692957952494666 27.35294508934021 -67.56942085162167 30.91229748725891 -81.53710467174379
24.980695486068726 -35.71158209503427 27.41244101524353 -67.62106972423993 31.007173776626587 -81.60325641855906
25.035545825958252 -35.73021031308232 27.480437755584717 -67.67208242659301 31.098654747009277 -81.66936946573159
25.088869094848633 -35.74882698722659 27.5407612323761 -67.72253978483425 31.20683526992798 -81.73544457636126
25.142665147781372 -35.76744405183074 27.59857749938965 -67.77256493163863 31.291119813919067 -81.80148261012333
25.19688391685486 -35.786050899685335 27.652950525283813 -67.82206421206034 31.378409147262573 -81.8674843620986
25.250800371170044 -35.804603116803214 27.711060047149658 -67.8711476843515 31.45842933654785 -81.93345061281897
25.30453324317932 -35.82310059478991 27.775615692138672 -67.9199521601358 31.555599212646484 -81.99938217756133
25.358834505081177 -35.84157642547584 27.832737922668457 -67.96848106617163 31.632333040237427 -82.06527987875589
25.415684938430786 -35.86005424237596 27.900606870651245 -68.01698114927163 31.705055475234985 -82.13114443894845
25.47470188140869 -35.878497579946284 27.963316440582275 -68.06555882405937 31.778037071228027 -82.19697669458239
25.52851676940918 -35.8969486508713 28.021136045455933 -68.11422989929709 31.86521601676941 -82.262777415019
25.582484006881714 -35.915413836969364 28.079463958740234 -68.16292675090392 31.948940753936768 -82.32854734009136
25.636186599731445 -35.933860127643754 28.135196208953857 -68.2115351471333 32.03386330604553 -82.39428727179575
25.69044852256775 -35.952286794668225 28.193265438079834 -68.25949319717348 32.11597299575806 -82.4599980213985
25.74379825592041 -35.970688606811656 28.24860119819641 -68.30694081902061 32.194297790527344 -82.52568026736539
25.798023462295532 -35.98910230420695 28.32150673866272 -68.35410035106885 32.28069829940796 -82.59133484787945
25.85483407974243 -36.00750497043976 28.38064169883728 -68.40105684495686 32.36167621612549 -82.656952104658
25.908921241760254 -36.0258967122165 28.4384548664093 -68.44776303344902 32.459269285202026 -82.72249530269283
25.982211589813232 -36.04428042523321 28.4975368976593 -68.49416233639987 32.544116735458374 -82.78801643779225
26.037081718444824 -36.06264300096901 28.55492329597473 -68.54023916468579 32.639270544052124 -82.85350437787744
26.09097409248352 -36.08093143040769 28.658936023712158 -68.58603840346747 32.7244553565979 -82.91895728494715
26.14539885520935 -36.099151409421324 28.756069898605347 -68.63154383835587 32.80614972114563 -82.98438904785259
26.199723720550537 -36.11736304863264 28.82250142097473 -68.67659248618783 32.88699531555176 -83.04979244778183
26.254202127456665 -36.13555526580442 28.886279106140137 -68.72142182708579 32.98363471031189 -83.11516770527291
26.31120491027832 -36.15367551796433 28.95040988922119 -68.76603949763566 33.06135153770447 -83.1805192058381
26.37248682975769 -36.171759679662266 29.01457905769348 -68.81038036726328 33.144009828567505 -83.24584625488546
26.42705273628235 -36.189824914636986 29.083109140396118 -68.85434224453833 33.237038135528564 -83.31115002520647
26.48107099533081 -36.20789669193663 29.148102283477783 -68.8978277583902 33.31866669654846 -83.37643202422905
26.535213232040405 -36.22597509779486 29.23860216140747 -68.94076685221584 33.375654458999634 -83.44169227942784
26.58947515487671 -36.244056825256756 29.316386461257935 -68.98260097755656 33.459553718566895 -83.5069320052476
26.644269704818726 -36.262140936777875 29.38119077682495 -69.0231879802199 33.54255795478821 -83.57215224525865
26.698086500167847 -36.28016654595191 29.44517207145691 -69.06321733031429 33.628613233566284 -83.63735359261403
26.75478434562683 -36.29815117004819 29.506853580474854 -69.10299603977943 33.718589067459106 -83.70253706725958
26.809074640274048 -36.31608283189574 29.569658756256104 -69.14248250462224 33.813058376312256 -83.76770342659063
26.864123821258545 -36.33399397172318 29.65471124649048 -69.18148570629613 33.89558267593384 -83.83285342813124
26.91806674003601 -36.3518576022733 29.751307249069214 -69.21991995261591 33.973087787628174 -83.89798798373408
26.971731185913086 -36.36966741803093 29.811305284500122 -69.25786487127154 34.043750047683716 -83.9631079398269
27.02526831626892 -36.38739436052178 29.87134599685669 -69.29547686231979 34.11946129798889 -84.0282141121543
27.07926917076111 -36.4050781701183 29.934142351150513 -69.33286835538894 34.19576454162598 -84.09330734262579
27.133178234100342 -36.42275104822439 29.994303703308105 -69.37005266793014 34.276150703430176 -84.15838843883219
27.18990135192871 -36.4404009236072 30.056166172027588 -69.40697265340373 34.35181736946106 -84.2234582614301
27.249900579452515 -36.458046295375155 30.11717677116394 -69.44356894465541 34.42601132392883 -84.28851762514932
27.303019523620605 -36.47566956772784 30.180500507354736 -69.4796065143113 34.504189252853394 -84.35356745735838
27.356133699417114 -36.49324568548743 30.25090765953064 -69.51512625110628 34.58970928192139 -84.41860857037045
27.40944218635559 -36.510816867102285 30.306227445602417 -69.5503574574147 34.670275926589966 -84.483641809642
27.46318292617798 -36.52839794976273 30.384480714797974 -69.58514605991097 34.75895380973816 -84.54866804034717
27.516754627227783 -36.54599529073403 30.492815732955933 -69.61997963869584 34.83865833282471 -84.61368814322384
27.570868492126465 -36.56360985061113 30.606074571609497 -69.65516470703986 34.92398118972778 -84.67870301009528
27.624922275543213 -36.58122451120999 30.76027798652649 -69.69078497668694 35.00175094604492 -84.74371348504573
27.681302070617676 -36.59878094425801 30.857040882110596 -69.72676967741707 35.0874924659729 -84.80872045385641
27.73628067970276 -36.616303260405246 30.926371574401855 -69.76299979475823 35.15825700759888 -84.87372488616899
27.789953470230103 -36.63377250048737 31.006221532821655 -69.79938822898379 35.234272480010986 -84.93872761029465
27.84415030479431 -36.65125016884149 31.103684663772583 -69.83590489935004 35.30952978134155 -85.00372959500527
27.89761781692505 -36.668744607450606 31.150054454803467 -69.87221047756238 35.38666582107544 -85.06873165209993
27.951342582702637 -36.68623909863294 31.256735801696777 -69.90834489941523 35.46660804748535 -85.13373487976013
28.004888772964478 -36.70374053266319 31.330386877059937 -69.94456892303748 35.54815459251404 -85.19874009115013
28.058287620544434 -36.72125568113654 31.403862714767456 -69.98100211825535 35.62949228286743 -85.26374823754136
28.11410689353943 -36.73878065143195 31.462815284729004 -70.01760454282854 35.70992469787598 -85.32876027758532
28.173377513885498 -36.75630817035483 31.536689281463623 -70.05424916730281 35.79165720939636 -85.393777360578
28.228142023086548 -36.77383453089129 31.649083137512207 -70.09082033221732 35.872498512268066 -85.45880012223101
28.281524419784546 -36.791379807929246 31.710257530212402 -70.12727770850168 35.94953513145447 -85.52382982935319
28.336113929748535 -36.80891564747664 31.763835906982422 -70.16366125968847 36.028504610061646 -85.58886739929095
28.392144441604614 -36.82643559314445 31.819409370422363 -70.20005154277459 36.10659909248352 -85.65391383370141
28.449677228927612 -36.84392517073505 31.88035798072815 -70.23663264367202 36.18838548660278 -85.7189701520821
28.50399875640869 -36.86141203939318 31.939225673675537 -70.2733234866887 36.276745319366455 -85.78403738773055
28.563077449798584 -36.878882567317426 32.01255989074707 -70.3100054331678 36.3594331741333 -85.84911661125653
28.619204998016357 -36.89635882266997 32.082884550094604 -70.34663662457535 36.43850779533386 -85.9142088290085
28.674896955490112 -36.91380097752248 32.151538133621216 -70.38336094013938 36.511781454086304 -85.97931517376723
28.728792905807495 -36.931197625080394 32.214858531951904 -70.42020545560925 36.58761763572693 -86.04443674872753
28.782535314559937 -36.948574028814384 32.277082681655884 -70.45719854666616 36.66333246231079 -86.10957457536679
28.83834433555603 -36.96592989181735 32.334577560424805 -70.49440145714294 36.7434766292572 -86.17472979209498
28.894824981689453 -36.983254061977966 32.39986991882324 -70.53187839839808 36.82478713989258 -86.23990353594607
28.94864273071289 -37.00056947103627 32.461596965789795 -70.56970334794191 36.921653509140015 -86.30509704537032
29.009259700775146 -37.01787608929698 32.517008543014526 -70.60795116617984 37.00236988067627 -86.3703112697969
29.067264795303345 -37.035151896770685 32.57972526550293 -70.64666235924383 37.09234023094177 -86.4355475597772
29.12109351158142 -37.05240669784199 32.6419141292572 -70.68594442231944 37.188578367233276 -86.50080702874479
29.177253484725952 -37.06965188708584 32.707101821899414 -70.72587400544927 37.29419660568237 -86.56609090725448
29.23112463951111 -37.08688221541642 32.785274505615234 -70.76635965587522 37.41247773170471 -86.63140046324804
29.28669548034668 -37.10409082717921 32.85577917098999 -70.80747811255014 37.498525619506836 -86.69673688091594
29.340812921524048 -37.121266972293185 32.93136525154114 -70.84925926717044 37.576406955718994 -86.76210136921576
29.394622325897217 -37.13842113648304 33.01526927947998 -70.89168749049125 37.65276622772217 -86.82749536793202
29.457231521606445 -37.15558203239209 33.095261335372925 -70.9347099686645 37.727765798568726 -86.89291999295835
29.511590242385864 -37.17271964626001 33.18192982673645 -70.97790595038589 37.84090280532837 -86.95837672541552
29.56525945663452 -37.189775858736 33.26634430885315 -71.02146923735445 37.93654108047485 -87.02386679530832
29.626707077026367 -37.2068252857826 33.364691734313965 -71.0653390854161 38.027050256729126 -87.08939147179993
29.685807943344116 -37.22388981577956 33.46506142616272 -71.10944863405047 38.11765480041504 -87.15495226802912
29.742660760879517 -37.24089288396436 33.56078553199768 -71.15371963015578 38.210899353027344 -87.22055059143364
29.797250509262085 -37.25783517673979 33.645034074783325 -71.19806551375436 38.309834003448486 -87.28618776875543
29.851186275482178 -37.274752236155024 33.72332191467285 -71.24239841120374 38.417729139328 -87.35186534950776
29.90591025352478 -37.29159903577091 33.8171112537384 -71.2866135642378 38.50237822532654 -87.41758457790934
29.960652112960815 -37.30843001165945 33.86958074569702 -71.3306828819774 38.59230852127075 -87.48334731787791
30.014841318130493 -37.32516933463557 33.922338247299194 -71.37463600707494 38.68278121948242 -87.5491546734233
30.069892168045044 -37.34183705517333 34.02563190460205 -71.41828652501667 38.78531455993652 -87.61500836790889
30.124473333358765 -37.35849358422454 34.099507093429565 -71.46165974436445 38.87392044067383 -87.6809099795941
30.180089235305786 -37.37512653868014 34.17425751686096 -71.50458155731928 38.974926471710205 -87.7468610108525
30.23459553718567 -37.39175586675573 34.250577211380005 -71.54709100712277 39.05061340332031 -87.81286322714254
30.28960156440735 -37.408371325312714 34.34793305397034 -71.58921422304856 39.128610610961914 -87.87891796032707
30.347345113754272 -37.424920283490955 34.434619665145874 -71.6309695408936 39.21524786949158 -87.94502724336233
30.403444528579712 -37.44138337930004 34.5011727809906 -71.67236888977064 39.30337166786194 -88.01119241518157
30.458293199539185 -37.45783350920815 34.564615964889526 -71.71341786945615 39.37828087806702 -88.07741538749747
30.513895511627197 -37.47429732450317 34.62545084953308 -71.75411906502406 39.48295855522156 -88.14369792780585
30.568254470825195 -37.490759250015614 34.68043279647827 -71.79447698940925 39.583566427230835 -88.21004176216528
30.62358808517456 -37.50719455987828 34.7387273311615 -71.83450303219561 39.68400287628174 -88.2764486150076
30.67881202697754 -37.523588422872564 34.817052364349365 -71.87421807764925 39.79102158546448 -88.34292052504381
30.734588623046875 -37.539966898724934 34.92175030708313 -71.91365182036283 39.8823676109314 -88.40945921079748
30.79271626472473 -37.55632145924895 35.01872730255127 -71.95283978482696 39.9511878490448 -88.47606660088368
30.852364778518677 -37.57264436224834 35.10033941268921 -71.99185947529699 40.01242971420288 -88.54274463757196
30.906723022460938 -37.58896791726694 35.16390538215637 -72.03112653955029 40.09044694900513 -88.60949527196532
30.960984468460083 -37.605294191630726 35.225828647613525 -72.07020352575353 40.16445350646973 -88.67632067253507
31.014848709106445 -37.62158951966263 35.287527561187744 -72.10919074087418 40.23787474632263 -88.74322255792563
31.069283962249756 -37.63789585830869 35.34792709350586 -72.14816349098957 40.321372985839844 -88.81020334039617
31.123183727264404 -37.65418591718122 35.40747690200806 -72.1871648820964 40.40557551383972 -88.8772650274019
31.177031993865967 -37.67048253620386 35.46931028366089 -72.22621705786541 40.471760511398315 -88.94107509467915
31.232924699783325 -37.68677481751099 35.53301405906677 -72.26533843213005 40.54214811325073 -89.00419625951999
31.287798166275024 -37.703019694672186 35.61075448989868 -72.30455549910208 40.608816146850586 -89.06730488411523
31.342368364334106 -37.71925096263656 35.681026220321655 -72.34390439566585 40.68786334991455 -89.12955328410928
31.39637303352356 -37.73543745021052 35.74433636665344 -72.38342436913516 40.75928831100464 -89.19172790407964
31.450251579284668 -37.75158974988686 35.80607748031616 -72.42314883319898 40.83541464805603 -89.25367911360338
31.50535297393799 -37.76775194838687 35.865055322647095 -72.46309089809701 40.90412187576294 -89.31527501666346
31.558989763259888 -37.7839076578896 35.921947717666626 -72.50325188519056 40.97612953186035 -89.37666084073447
31.61278009414673 -37.80002379509971 35.98497295379639 -72.54363477121079 41.044694900512695 -89.43783533370522
31.668554067611694 -37.8161132097597 36.050416231155396 -72.58423187852999 41.11350631713867 -89.49881504057123
31.72820472717285 -37.83214818552308 36.11470103263855 -72.62503244424155 41.178494453430176 -89.55964425875064
31.78182077407837 -37.84814776203353 36.17831373214722 -72.66600751482095 41.24974966049194 -89.62029571138393
31.835615873336792 -37.8641567050073 36.23320651054382 -72.70711913586187 41.3263418674469 -89.6807838167627
31.888894081115723 -37.88016677675362 36.29438090324402 -72.74833042338781 41.42493510246277 -89.74111758181961
31.942041158676147 -37.89615480332508 36.35178017616272 -72.78960080291179 41.49948072433472 -89.80130689720427
31.995503187179565 -37.912134784853144 36.41234016418457 -72.83088663968888 41.565457820892334 -89.8613581479805
32.04930758476257 -37.92804591034838 36.493810415267944 -72.8721418339558 41.62142872810364 -89.9212777118087
32.10339879989624 -37.94392416025285 36.54610085487366 -72.91331846054783 41.67820453643799 -89.98106728306001
32.157551288604736 -37.95981108976111 36.62134647369385 -72.95436751947838 41.77922749519348 -90.04073343965835
32.211140394210815 -37.975687580152126 36.67431616783142 -72.99524001519254 41.8571355342865 -90.10027881100754
32.26411485671997 -37.99151169205503 36.730454206466675 -73.03588748611858 41.959625005722046 -90.15970877701022
32.318753480911255 -38.00728853377809 36.79776883125305 -73.07626279350815 42.02611041069031 -90.21902554799418
32.37093663215637 -38.02307302164406 36.87168502807617 -73.11632065110726 42.135756731033325 -90.27823302882126
32.4240984916687 -38.03886929635395 36.94916081428528 -73.15601785326544 42.21256422996521 -90.33733312586362
32.47711110115051 -38.054678342140726 37.02477216720581 -73.19531307687052 42.30930519104004 -90.39632885139517
32.53158950805664 -38.070485543769045 37.08977699279785 -73.23416627148025 42.3790647983551 -90.45522245810946
32.58633637428284 -38.086284977474484 37.19036412239075 -73.27262354971974 42.46226239204407 -90.51401615054424
32.641839027404785 -38.10208375015382 37.26694631576538 -73.31055866836653 42.551568031311035 -90.57271198913429
32.69471597671509 -38.117842890599164 37.3304705619812 -73.34792686036737 42.631619930267334 -90.63131157735354
32.74368453025818 -38.13353609754012 37.391409158706665 -73.38470139377824 42.70832419395447 -90.68981644611912
32.79815125465393 -38.14923405907492 37.45555806159973 -73.42084445802828 42.80192852020264 -90.74822864326879
32.85164475440979 -38.16489528766317 37.51633644104004 -73.45630724610166 42.898128271102905 -90.80654901536471
32.90509557723999 -38.18052802174735 37.57568717002869 -73.49103379038561 42.975812911987305 -90.86477915163883
32.95894932746887 -38.19615877042934 37.64107656478882 -73.5249656846882 43.07525277137756 -90.922920083233
33.01357674598694 -38.211763609388555 37.7023184299469 -73.55804563241641 43.17551279067993 -90.98097296445339
33.06748414039612 -38.22733756235198 37.763097524642944 -73.59021888388253 43.24673080444336 -91.0389387982503
33.121426582336426 -38.242894764360386 37.82363963127136 -73.62143299918229 43.31371021270752 -91.09681860582472
33.1751766204834 -38.25844972936606 37.88314461708069 -73.65163708068306 43.408872842788696 -91.15461304326024
33.22705364227295 -38.27396710046446 37.945759296417236 -73.6807815443949 43.50732660293579 -91.21232313710598
33.281009912490845 -38.289472701073656 38.00574588775635 -73.70881893225575 43.605987310409546 -91.26994938121905
33.334460735321045 -38.30497057819366 38.06688594818115 -73.73570281436734 43.699986696243286 -91.32749253113387
33.38902831077576 -38.32033631695113 38.12869596481323 -73.76139166325072 43.77234935760498 -91.38495321754674
33.447104930877686 -38.33567904648363 38.189708948135376 -73.78586019011763 43.855671882629395 -91.44233203336111
33.50742983818054 -38.35101196077541 38.24959373474121 -73.8090909785192 43.94946622848511 -91.49962937227671
33.56140422821045 -38.36629633709373 38.3221161365509 -73.83107897057448 44.046607971191406 -91.5568460844552
33.615180015563965 -38.381476410523256 38.38737773895264 -73.85183255517192 44.14063000679016 -91.61398208327812
33.669182777404785 -38.39662085776101 38.45141673088074 -73.87137428265318 44.23379063606262 -91.67103792809583
33.72319459915161 -38.41173102265904 38.511510372161865 -73.88974115440634 44.31385684013367 -91.7280146473137
33.77698063850403 -38.42684814243753 38.569512605667114 -73.90698442644837 44.385141134262085 -91.7849114689171
33.830567598342896 -38.4419738162799 38.632758378982544 -73.9231690873918 44.45768594741821 -91.84172984888843
33.884340047836304 -38.45710902843264 38.69167351722717 -73.93837302173199 44.53710603713989 -91.89846940785122
33.93855595588684 -38.472252701241324 38.750025510787964 -73.95268605098114 44.616910457611084 -91.95513058888862
33.99276661872864 -38.4873830011084 38.807058334350586 -73.96620881920899 44.69619536399841 -92.01171349917793
34.046000242233276 -38.50251470366235 38.86735987663269 -73.97905146839092 44.76703143119812 -92.06821881673167
34.09998321533203 -38.517519533566094 38.92367100715637 -73.99133208595688 44.837793588638306 -92.12464616899882
34.15341877937317 -38.53245919494802 38.98192358016968 -74.00317496537826 44.91755676269531 -92.18099639419209
34.20791983604431 -38.54740399494788 39.04183769226074 -74.01463353150969 44.99455428123474 -92.2372693124966
34.261478900909424 -38.56233419723522 39.10476875305176 -74.02588367744508 45.09077215194702 -92.29346506765836
34.31532835960388 -38.57725673622949 39.16369676589966 -74.03707417042486 45.17163300514221 -92.34958402023481
34.369359493255615 -38.592167018419154 39.227259397506714 -74.0483446601441 45.25757360458374 -92.40562637948146
34.42394661903381 -38.60708445910435 39.28652024269104 -74.05980791959873 45.35799503326416 -92.4615918060602
34.477696895599365 -38.6219637827158 39.34700083732605 -74.07158468416387 45.431528091430664 -92.51748105457335
34.530996322631836 -38.63684306771779 39.40531849861145 -74.08379911492301 45.492594957351685 -92.57329400994477
34.586047649383545 -38.65172271359785 39.46417164802551 -74.09654641577839 45.554931640625 -92.62903075471468
34.64359140396118 -38.6666082569956 39.531152963638306 -74.10975620637122 45.66183543205261 -92.68469124232453
34.700982332229614 -38.68148956928353 39.598809480667114 -74.12350627368242 45.733713150024414 -92.74027569375102
34.754666328430176 -38.69634716515359 39.676329135894775 -74.13799244109174 45.80424380302429 -92.79578447337583
34.80997085571289 -38.71118206804682 39.749568700790405 -74.15331106666363 45.875709772109985 -92.85121725600483
34.863605260849 -38.72602634944486 39.81785774230957 -74.16960194773365 45.94794511795044 -92.90657432292639
34.920077323913574 -38.74087646675463 39.89055156707764 -74.1868081475918 46.03485584259033 -92.96185588131004
34.973456144332886 -38.75571839658303 39.95252251625061 -74.20498756165487 46.12401247024536 -93.01706183781823
35.027146339416504 -38.77045343429242 40.04815411567688 -74.22418599656737 46.230124711990356 -93.07219236372562
35.08153057098389 -38.78510623306173 40.117823123931885 -74.24442099185757 46.34039378166199 -93.12724723861167
35.13531804084778 -38.799760558320216 40.173341274261475 -74.26569103150595 46.43232989311218 -93.18222695267411
35.18937301635742 -38.814419381360146 40.218695640563965 -74.28798747993164 46.494059562683105 -93.23713106925373
35.244885206222534 -38.82905888522152 40.279924631118774 -74.3113025129006 46.55968713760376 -93.29196001752932
35.305434465408325 -38.84369801418886 40.34218978881836 -74.33563058643625 46.62933278083801 -93.34671404869843
35.36538863182068 -38.85829384671722 40.40585780143738 -74.36096493173028 46.70439958572388 -93.40139242771181
35.42068123817444 -38.87285837059425 40.46799898147583 -74.38729364546103 46.789403676986694 -93.45599633827572
35.47601127624512 -38.88742221011814 40.53526496887207 -74.4145982981247 46.84683132171631 -93.51052452989173
35.53056263923645 -38.901958476780905 40.596198081970215 -74.44285535838239 46.91503310203552 -93.56497842873489
35.58711290359497 -38.91644533179629 40.660327672958374 -74.47203886026091 46.97774028778076 -93.61935663565936
35.64154410362244 -38.93084683741118 40.72941279411316 -74.50212263567369 47.03897213935852 -93.67366023047725
35.695743799209595 -38.94525230217798 40.79229211807251 -74.53308130751685 47.10775351524353 -93.72788882363496
35.75118279457092 -38.95966427910591 40.854230880737305 -74.56489031580011 47.18411731719971 -93.78204253642487
35.806769371032715 -38.97408135153461 40.914570808410645 -74.59752561901536 47.25211191177368 -93.83612167998577
35.859888315200806 -38.988507545927206 40.979371070861816 -74.63096361078128 47.31254172325134 -93.89012605393872
35.9133574962616 -39.002913329997256 41.04056119918823 -74.66518124886298 47.37535214424133 -93.94405509050743
35.966939210891724 -39.01731363858473 41.10326170921326 -74.70015616011172 47.45901083946228 -93.9979098302512
36.01972723007202 -39.03169181482587 41.1818687915802 -74.7358665087239 47.54228591918945 -94.05168988864334
36.07298445701599 -39.04605331422857 41.26338768005371 -74.77229064214089 47.60155940055847 -94.10539550733581
36.12934851646423 -39.0603214969648 41.3250949382782 -74.80940655009378 47.66045308113098 -94.15902645780778
36.18797945976257 -39.07459465393978 41.3874146938324 -74.84719149513852 47.74368715286255 -94.21258248668761
36.24249076843262 -39.088849481680086 41.448282957077026 -74.8856217050125 47.81083154678345 -94.2660642792798
36.29542422294617 -39.103086046954616 41.50876307487488 -74.92467225753046 47.87390351295471 -94.31947116400528
36.35034680366516 -39.11732909238863 41.57193470001221 -74.964316997444 47.941656827926636 -94.37280390046217
36.406434297561646 -39.13157845872223 41.63487935066223 -75.00452844389737 48.01073479652405 -94.42606215562563
36.46127247810364 -39.145792550259245 41.70219659805298 -75.04527764291558 48.090348958969116 -94.47924575355813
36.51595401763916 -39.1600021030871 41.77122139930725 -75.08653407019781 48.15838861465454 -94.53235519716424
36.572481632232666 -39.17422025151399 41.83757519721985 -75.12826557961232 48.23101782798767 -94.5853901450825
36.62767696380615 -39.18843626212121 41.905123472213745 -75.17043841276903 48.34873628616333 -94.63835114841422
36.68275475502014 -39.20263230277898 41.9708936214447 -75.21301732600642 48.42858672142029 -94.69123714189652
36.73972797393799 -39.21683446679556 42.03598761558533 -75.25596575826432 48.49773812294006 -94.74404933812382
36.79448437690735 -39.230980594742 42.097198486328125 -75.2992460516052 48.56775879859924 -94.79678742930818
36.848257303237915 -39.24511413342993 42.161309003829956 -75.34281975556316 48.63367199897766 -94.84945081781872
36.90291142463684 -39.25918840527877 42.22343420982361 -75.38664791483225 48.7000253200531 -94.9020405006889
36.95719122886658 -39.27326277471487 42.285704135894775 -75.43069135027633 48.76019620895386 -94.95455610334903
37.01175117492676 -39.28730498268008 42.35108304023743 -75.47491104871963 48.81962466239929 -95.00699728384917
37.06716823577881 -39.30130449574335 42.412177324295044 -75.51926841311291 48.882506132125854 -95.05936466198341
37.1259491443634 -39.315288860869785 42.47331500053406 -75.56372556435505 48.940619230270386 -95.1116576416376
37.179014682769775 -39.32926838458192 42.53363370895386 -75.60824566605925 48.99861145019531 -95.16387754616404
37.23347520828247 -39.34325217353382 42.59559679031372 -75.65279331418223 49.05940556526184 -95.2160226747618
37.28758478164673 -39.35724021679272 42.65524363517761 -75.69733494254416 49.11751437187195 -95.26809396533706
37.34049677848816 -39.37122105858949 42.71636605262756 -75.74183929695491 49.174851417541504 -95.32009157652612
37.39383339881897 -39.38519151808836 42.7767014503479 -75.78627777944504 49.24293613433838 -95.37201533595046
37.448683738708496 -39.399154430195644 42.83881616592407 -75.83062456265186 49.30180644989014 -95.42386497009855
37.50421953201294 -39.413094617867685 42.897510051727295 -75.87485143614444 49.37273383140564 -95.4756411186611
37.55895948410034 -39.427023204093466 42.95469307899475 -75.91894370702151 49.43048572540283 -95.52734370518019
37.6132493019104 -39.440948818757334 43.012327671051025 -75.96288645529896 49.488080978393555 -95.57897293796603
37.668025970458984 -39.45483502970997 43.070008993148804 -76.00666868788018 49.54558444023132 -95.63052813228512
37.72156643867493 -39.46872467896472 43.12782096862793 -76.05028328051782 49.60489511489868 -95.68201006737692
37.77453351020813 -39.48259186484393 43.185672998428345 -76.09372679275552 49.6647789478302 -95.73341740931724
37.82718300819397 -39.49643203545927 43.245237588882446 -76.13699923353676 49.72685742378235 -95.78475303347217
37.883116245269775 -39.5102655498499 43.30326437950134 -76.18010366501476 49.789878845214844 -95.83601399510604
37.93916368484497 -39.52410526895035 43.36250376701355 -76.22306192941609 49.86392068862915 -95.88720171858168
37.998774766922 -39.53794942038076 43.42276453971863 -76.26578217476283 49.9359564781189 -95.93831600073014
38.054821252822876 -39.55176360576782 43.483479499816895 -76.30834437610376 49.99777936935425 -95.98935706833808
38.10937833786011 -39.565557260554385 43.54211902618408 -76.35080747570206 50.06158804893494 -96.04032531019072
38.16360402107239 -39.57935636466321 43.59995937347412 -76.3931967694876 50.12973237037659 -96.091219663391
38.21787142753601 -39.59315235094436 43.659679651260376 -76.43551090833493 50.19437766075134 -96.1420421452655
38.27513837814331 -39.60695713787155 43.71692681312561 -76.47773741673298 50.26592206954956 -96.19279064458817
38.330793380737305 -39.620771319258196 43.77557897567749 -76.51986560022438 50.328614473342896 -96.24346630207
38.38563632965088 -39.63458474315984 43.832077503204346 -76.56189114194527 50.39488625526428 -96.2940690711767
38.44090223312378 -39.64830136004646 43.88890266418457 -76.60381285910108 50.45836853981018 -96.34459858146093
38.496607065200806 -39.662023048710566 43.9479033946991 -76.64562623023068 50.51992702484131 -96.39505569719933
38.55222725868225 -39.675751872561506 44.00561237335205 -76.68731831980358 50.58047676086426 -96.44543907139976
38.60710883140564 -39.689489397799214 44.0641303062439 -76.72886649014931 50.647021532058716 -96.49575067250852
38.66174101829529 -39.703236167798735 44.120516777038574 -76.77024048460271 50.70906662940979 -96.5459897612497
38.71695423126221 -39.71699259754932 44.17950081825256 -76.81140566304592 50.77134847640991 -96.59615487915465
38.77224278450012 -39.73075904079793 44.235806941986084 -76.85232570263626 50.83233690261841 -96.64624849268984
38.82777976989746 -39.74453581593345 44.294713258743286 -76.89296369360234 50.915393590927124 -96.69626943123573
38.88659071922302 -39.75832321783261 44.352506160736084 -76.93328202837787 50.98689913749695 -96.74621849459278
38.939820766448975 -39.7720941913779 44.409263134002686 -76.973241850578 51.07421088218689 -96.79609527418137
38.99330806732178 -39.785852769373165 44.46596312522888 -77.0128027518052 51.14485216140747 -96.84589930677757
39.04776668548584 -39.79957148424937 44.52517867088318 -77.05192298591118 51.21256351470947 -96.89563184261857
39.100510597229004 -39.8132837240193 44.58884906768799 -77.09055985617441 51.272271394729614 -96.94529181791606
39.15483999252319 -39.826996777219456 44.649210691452026 -77.12867033025236 51.34002351760864 -96.99488097806481
39.21006774902344 -39.84068306592709 44.704514265060425 -77.16621175369629 51.41379737854004 -97.04439908455956
39.2645788192749 -39.85429790208137 44.76349425315857 -77.20314288214051 51.49054932594299 -97.09384583785707
39.31771969795227 -39.86787818798939 44.82285261154175 -77.23942527243621 51.57013773918152 -97.14322012134551
39.371901512145996 -39.88145841639812 44.88007950782776 -77.27502523981671 51.64283776283264 -97.19252431909452
39.42531681060791 -39.895044859883974 44.94003486633301 -77.3099157759886 51.71218657493591 -97.24175721913086
39.479222536087036 -39.90863329300589 44.999523639678955 -77.34407831371843 51.77989649772644 -97.29092001687272
39.53245759010315 -39.92221894430968 45.05742859840393 -77.37750364236179 51.847203493118286 -97.34001134557488
39.58542823791504 -39.93581317414592 45.11391615867615 -77.41019202266169 51.91810464859009 -97.38903189387038
39.63866925239563 -39.94941664365058 45.184600830078125 -77.44215246982068 51.98797249794006 -97.4379821117625
39.69488716125488 -39.962999285477025 45.24172592163086 -77.47340168418118 52.0580153465271 -97.48686300660918
39.75409698486328 -39.97654497331496 45.3026020526886 -77.50396279886257 52.13815712928772 -97.53567206316448
39.80820846557617 -39.99009099678539 45.35921859741211 -77.53386441471632 52.21834683418274 -97.58441093604502
39.86113405227661 -40.00364564400123 45.419474840164185 -77.56313976995821 52.302330493927 -97.63308106415435
39.91465520858765 -40.01720967824778 45.479299783706665 -77.59182624591898 52.384705543518066 -97.68168089213165
39.96863651275635 -40.03078361027875 45.53456401824951 -77.61996494002027 52.45852851867676 -97.73021020989417
40.021780490875244 -40.04435922933542 45.593811988830566 -77.64760013942193 52.52937173843384 -97.7786702283646
40.07480454444885 -40.05786803749383 45.64937734603882 -77.67477879985877 52.627211809158325 -97.82706102106458
40.12818098068237 -40.0713543766755 45.71255159378052 -77.70154995803202 52.70640993118286 -97.87538256755661
40.18303918838501 -40.084850086365805 45.76965522766113 -77.72796402995075 52.77484202384949 -97.923634072246
40.23958158493042 -40.098355634843244 45.82785654067993 -77.7540722086985 52.84593629837036 -97.97181619064239
40.29376840591431 -40.11186943016189 45.89141488075256 -77.77992586351847 52.91444969177246 -98.01993019069943
40.346667528152466 -40.12539033801083 45.94860076904297 -77.80557592414856 52.98330736160278 -98.06797403620051
40.40032958984375 -40.13890670146074 46.00749635696411 -77.83107233648897 53.04893374443054 -98.11594900891784
40.45522904396057 -40.15243266609027 46.06754994392395 -77.85646341390438 53.12222862243652 -98.16385656985902
40.50942802429199 -40.165969437949684 46.12381172180176 -77.88179527351286 53.19242548942566 -98.21169428484967
40.57714796066284 -40.1795173544847 46.186365365982056 -77.90711128021323 53.260669469833374 -98.259464342222
40.64376974105835 -40.1930742850789 46.24490714073181 -77.93245154548958 53.3265962600708 -98.30716473075776
40.69941329956055 -40.20659792625445 46.30073022842407 -77.95785262283474 53.39341974258423 -98.35479718989305
40.75433969497681 -40.22013147078363 46.35990762710571 -77.98334737504526 53.462526082992554 -98.4023624009385
40.80812048912048 -40.23362105754248 46.41790294647217 -78.00896495757014 53.52984976768494 -98.44985840325528
40.86192488670349 -40.24709205309349 46.47351551055908 -78.0347310922294 53.61370325088501 -98.49728685533955
40.9155752658844 -40.26057262886013 46.52936625480652 -78.06066835970168 53.68840527534485 -98.54464779165485
40.96964621543884 -40.27406366191599 46.58469533920288 -78.08679664143693 53.754027128219604 -98.59194110168467
41.024200439453125 -40.28752314781965 46.640995025634766 -78.11313355254464 53.821473360061646 -98.63916599045935
41.07879328727722 -40.30095178777931 46.69616460800171 -78.13969483186997 53.88692617416382 -98.68632415270119
41.133564949035645 -40.31434710328913 46.751216173172 -78.1664947038333 53.954532623291016 -98.73341476496543
41.186758279800415 -40.32772071705996 46.80503535270691 -78.1935461198672 54.02082967758179 -98.78043790167082
41.24049711227417 -40.34109443392195 46.860515117645264 -78.22086094146593 54.087754011154175 -98.8273943066909
41.29405093193054 -40.35447641068416 46.91680121421814 -78.24845000170964 54.1592538356781 -98.87428347065264
41.34803104400635 -40.367861978205106 46.97010540962219 -78.2763232103317 54.22498416900635 -98.9211055387438
41.401885986328125 -40.381236746660264 47.02765941619873 -78.30448587879349 54.29414343833923 -98.96786163081929
41.45766353607178 -40.39462055860744 47.08576416969299 -78.33293967633325 54.36312556266785 -99.01455042682997
41.5131311416626 -40.40801409703556 47.14087176322937 -78.36170111743661 54.428404808044434 -99.06117299424682
41.57106876373291 -40.42134932954518 47.198951721191406 -78.39077735029034 54.49896454811096 -99.10772937629339
41.62910580635071 -40.434674400338594 47.253905057907104 -78.42017451042572 54.566224813461304 -99.15422002485562
41.686558961868286 -40.448006968321124 47.31108283996582 -78.44989747354182 54.637274980545044 -99.20064340936092
41.741703510284424 -40.46134806047949 47.36692523956299 -78.47994970222689 54.70689392089844 -99.24700200134835
41.79662871360779 -40.47469443823537 47.42373204231262 -78.51033312933514 54.77707004547119 -99.29329355952619
41.85001730918884 -40.488004187009906 47.47836780548096 -78.54104828175069 54.84327030181885 -99.3395202093096
41.900777101516724 -40.50129728886698 47.537320375442505 -78.57209418713185 54.91601371765137 -99.38568207203984
41.95624876022339 -40.514575083717155 47.593987226486206 -78.60346847306771 54.99364137649536 -99.43177715370611
42.012649059295654 -40.52775068584008 47.64847469329834 -78.63516729542447 55.07130980491638 -99.47780797755632
42.06290674209595 -40.54085991420273 47.705952167510986 -78.6671852871103 55.15141415596008 -99.52377273366814
42.11704969406128 -40.5539193708309 47.76427102088928 -78.69951540217531 55.22764229774475 -99.56967259151453
42.17160439491272 -40.56696688219576 47.82135891914368 -78.73141252935285 55.29875135421753 -99.61550821079221
42.224462032318115 -40.580016009160545 47.882179498672485 -78.7631139871978 55.36663484573364 -99.66127904107188
42.275691747665405 -40.59300096230687 47.93852138519287 -78.79504047624522 55.43739914894104 -99.70698494890387
42.33400344848633 -40.60594435533626 47.996312856674194 -78.82729159254575 55.514862298965454 -99.75262555448678
42.39425730705261 -40.61887310019199 48.053117513656616 -78.85982205705115 55.59510564804077 -99.79820402207832
42.44682240486145 -40.631779113933966 48.1109824180603 -78.8925138389273 55.67663335800171 -99.8437160607002
42.50140881538391 -40.644586838252906 48.16900682449341 -78.92526964660134 55.75528430938721 -99.88916577402811
42.554256439208984 -40.65736783540842 48.225810527801514 -78.95805888538877 55.88805794715881 -99.9345507578206
42.60597014427185 -40.67015059731152 48.281970262527466 -78.99090209799061 55.97058081626892 -99.97987221111637
42.65982699394226 -40.68293665985317 48.34873938560486 -79.02382517820078 56.04546904563904 -100.02512929550021
42.71252155303955 -40.695727018875516 48.40646815299988 -79.05682365500769 56.122018814086914 -100.07032454936154
42.7619469165802 -40.70852241074175 48.464863538742065 -79.08985741970703 56.22073030471802 -100.11545476140458
42.81808161735535 -40.72126481348278 48.522616386413574 -79.12291333291284 56.29586386680603 -100.16052307352702
42.871994495391846 -40.734003187486785 48.57952523231506 -79.15589781883993 56.35859441757202 -100.20552753748953
42.92394685745239 -40.746740817560834 48.636884689331055 -79.18873027809269 56.42044711112976 -100.25046852183985
42.97958278656006 -40.759473776754966 48.693904399871826 -79.22142442143308 56.48247051239014 -100.29535038459014
43.0305757522583 -40.77220882041132 48.75561499595642 -79.25397910333702 56.54809308052063 -100.34016561208047
43.08236527442932 -40.784921600556714 48.81283187866211 -79.28637191690068 56.6098198890686 -100.38491993204629
43.13698744773865 -40.797632368917284 48.871493339538574 -79.31856520634167 56.67370676994324 -100.429613005643
43.18822431564331 -40.81034899533593 48.929075717926025 -79.3505161881936 56.73475623130798 -100.47424376377381
43.24300575256348 -40.823071432883694 48.98714756965637 -79.38218376326078 56.80796146392822 -100.51880955187896
43.30429172515869 -40.83579177154615 49.04335308074951 -79.4135299510654 56.87216520309448 -100.56331759877986
43.363036155700684 -40.848496123052634 49.102004051208496 -79.44451802155837 56.971412897109985 -100.60776218814667
43.417197942733765 -40.861154620295856 49.15862512588501 -79.47511068456703 57.04212236404419 -100.65214503576556
43.477376222610474 -40.873780066093786 49.2149658203125 -79.50527028479573 57.12814450263977 -100.69646716905667
43.534754514694214 -40.88637592170138 49.27253818511963 -79.53496068106575 57.19981122016907 -100.74072802899337
43.58930015563965 -40.89894560611949 49.325562477111816 -79.5641493744992 57.267831802368164 -100.78492712289594
43.64597487449646 -40.91151468190504 49.38230228424072 -79.59280837291584 57.35897779464722 -100.82906753560208
43.704307079315186 -40.92407525785802 49.4379825592041 -79.62091362634006 57.42818331718445 -100.87314370657268
43.765545129776 -40.93663843451584 49.49525547027588 -79.6484434474993 57.488935232162476 -100.917161123772
43.82157063484192 -40.94920585295311 49.54927372932434 -79.6753771390328 57.54975199699402 -100.96111745110507
43.88878059387207 -40.96170943044455 49.60586094856262 -79.70169424445417 57.60758304595947 -101.00501536703209
43.943817138671875 -40.97420192400886 49.661224126815796 -79.72737475335816 57.67762541770935 -101.0488512875639
44.00069284439087 -40.986690968386355 49.715312480926514 -79.7523999600953 57.74934458732605 -101.09262949031107
44.054239988327026 -40.999130800191196 49.77080941200256 -79.77675335720396 57.83200216293335 -101.13634698192936
44.1172935962677 -41.01156540902267 49.82656121253967 -79.80042143344653 57.89061093330383 -101.18000501107134
44.177961111068726 -41.02400050754257 49.88159704208374 -79.82339423013677 57.953373193740845 -101.22360400185065
44.22335958480835 -41.03643483315458 49.93696331977844 -79.8456656858161 58.016093730926514 -101.26714253944999
44.267354011535645 -41.048850680476505 49.99155950546265 -79.86723374217848 58.078381299972534 -101.31062315563248
44.32187795639038 -41.06126801886512 50.04654026031494 -79.88810070343823 58.140620708465576 -101.35404262947404
44.374820709228516 -41.07368910831787 50.10114145278931 -79.90827327901596 58.21200656890869 -101.39740469113855
44.456573486328125 -41.08608870726901 50.15565896034241 -79.9277627084393 58.2804639339447 -101.44070926543982
44.51313495635986 -41.09836855045575 50.212393283843994 -79.94658474947529 58.33925485610962 -101.4839538057704
44.57686495780945 -41.11057870247387 50.267438650131226 -79.96475949699061 58.426350831985474 -101.52714192494545
44.63190793991089 -41.122781881345 50.32483220100403 -79.98231118020117 58.49000287055969 -101.5702712204021
44.68583536148071 -41.13495618919961 50.38119864463806 -79.9992677979927 58.560964822769165 -101.61334032404723
44.73989415168762 -41.14711039907685 50.43703627586365 -80.01566077150775 58.626847982406616 -101.65635585283276
44.794172286987305 -41.15925995783555 50.492051124572754 -80.03152443772636 58.69048237800598 -101.69931083614452
44.848772048950195 -41.17136744093359 50.54816913604736 -80.04689564578192 58.781482219696045 -101.74220892664667
44.903255462646484 -41.183409472702905 50.60135746002197 -80.06181336149382 58.846482276916504 -101.78505127021711
44.95667743682861 -41.1954434068695 50.65957498550415 -80.07631817883012 58.9087975025177 -101.82783637664576
45.01833748817444 -41.20745978342483 50.717052698135376 -80.09045206330185 58.98295831680298 -101.87056277396957
45.073588609695435 -41.219449672121954 50.77366924285889 -80.10425812984991 59.04239273071289 -101.91323351320689
45.12829303741455 -41.2314372975404 50.83066463470459 -80.1177804270691 59.116501808166504 -101.9558467281338
45.18402719497681 -41.24338676020401 50.887978315353394 -80.1310638592957 59.18886065483093 -101.99840342547382
45.238051891326904 -41.25532820898136 50.945271253585815 -80.14415395786385 59.27617526054382 -102.0409076271652
45.291932821273804 -41.26727002138473 50.999192237854004 -80.15712188745468 59.338021993637085 -102.0833518814227
45.346752643585205 -41.279212938442896 51.055168867111206 -80.16998995247451 59.401859760284424 -102.12574211340069
45.40131664276123 -41.29115750485007 51.10898017883301 -80.18279973090743 59.46369695663452 -102.16807679817167
45.45744967460632 -41.30310372599613 51.16464185714722 -80.19559779677354 59.54598927497864 -102.21035623302959
45.51365566253662 -41.31504509361383 51.22098350524902 -80.20842894020734 59.610045194625854 -102.252578366574
45.567540645599365 -41.32696413306651 51.27759313583374 -80.22133552419496 59.67056894302368 -102.29474667249133
45.623181104660034 -41.33884996451367 51.334150075912476 -80.23435733135335 59.74421048164368 -102.33686049064174
45.67893648147583 -41.35072257278185 51.39113211631775 -80.24753147281707 59.805757999420166 -102.37891795425085
45.73712182044983 -41.36255883703143 51.44805407524109 -80.26089230574206 59.860663652420044 -102.42092225810096
45.79102897644043 -41.37438343162425 51.50567936897278 -80.27447147450079 59.91923785209656 -102.4628716835592
45.84601950645447 -41.386197189450755 51.563380002975464 -80.28829774834259 59.981664419174194 -102.50476709654802
45.90081715583801 -41.398011472483034 51.6246395111084 -80.30239699594102 60.04455065727234 -102.54660686320939
45.95463967323303 -41.40982527575854 51.68311023712158 -80.31679209649724 60.110596895217896 -102.58839790611233
46.00769639015198 -41.42163507415674 51.73947763442993 -80.33150298862742 60.17222261428833 -102.63012889678731
46.060155391693115 -41.433447613737286 51.795021533966064 -80.34654669491945 60.23486137390137 -102.67180958767737
46.11296725273132 -41.44525648105826 51.851786375045776 -80.3619374472064 60.29375505447388 -102.71343732185926
46.16572546958923 -41.4570479980846 51.90832853317261 -80.37768677645755 60.35264348983765 -102.75501077433957
46.218186378479004 -41.468832712067126 51.96709108352661 -80.39380371307018 60.41252565383911 -102.79653070778132
46.27106308937073 -41.48062065944379 52.02370643615723 -80.41029474601442 60.47250962257385 -102.83800216256418
46.328882455825806 -41.49241232216339 52.0807523727417 -80.42716385827364 60.53229856491089 -102.87941426835424
46.38386559486389 -41.50420800684679 52.13586783409119 -80.44441248806115 60.591371059417725 -102.92077781064123
46.43806290626526 -41.516007958557566 52.191869497299194 -80.46203947420378 60.65246367454529 -102.96208972566313
46.49098467826843 -41.527801944972644 52.24623990058899 -80.48004113496367 60.711223125457764 -103.00334762109142
46.54385590553284 -41.539599612199005 52.305232524871826 -80.49841134205211 60.770933389663696 -103.04455346240267
46.5968496799469 -41.5514018593378 52.36292767524719 -80.5171416920092 60.82963585853577 -103.08571009507722
46.649845123291016 -41.5632081053515 52.41941833496094 -80.53622174136757 60.88704538345337 -103.12681383972864


==> figures/ex1/dist_log.txt <==
n FB DR CD
0.0 0.0 0.0 0.0
1.0 -1.2377041983039072 -3.084003887716692 -1.3855797266896692
2.0 -1.9036790647873554 -4.848087879702487 -1.8159508678684786
3.0 -2.3364302018671785 -5.986205366309102 -2.081029356156879
4.0 -2.5883970355854076 -7.135109196717689 -2.2961825559776408
5.0 -2.7851925403918845 -7.96116529766328 -2.4904647153828874
6.0 -2.9322213496140046 -8.636960982720506 -2.6729833371474183
7.0 -3.063486415637467 -9.242476026588605 -2.8476747623989644
8.0 -3.179899342936782 -9.773602439097917 -3.0165253232698213
9.0 -3.2887307790544433 -10.263473895463829 -3.1806120223130514
10.0 -3.3906626597951837 -10.715727199338797 -3.3407076259582325
11.0 -3.487221003622936 -11.141107483745287 -3.4973273854088207
12.0 -3.579030176947314 -11.54141266133026 -3.651028920920456
13.0 -3.66674157691699 -11.921999821110628 -3.8022722568066865
14.0 -3.7508087074657275 -12.284309046372389 -3.9513938776993056
15.0 -3.831618332250794 -12.631374686694565 -4.098637736824553
16.0 -3.909500026050035 -12.963470137847535 -4.244272423715507
17.0 -3.984732923878399 -13.282793126172729 -4.388490351491283
18.0 -4.057548708797781 -13.589177941528057 -4.531442384265313
19.0 -4.128155251082794 -13.884687351513618 -4.673299984327942
20.0 -4.196730941806957 -14.169423957201149 -4.814309564127452
21.0 -4.26343037199813 -14.445057111283612 -4.95460195561614
22.0 -4.328391598042627 -14.712459193076493 -5.094208742782696
23.0 -4.39175461819872 -14.972344123665335 -5.2331880086211555
24.0 -4.45361129259982 -15.225207995341085 -5.371588596528212
25.0 -4.514056256791345 -15.471283843380462 -5.509483363592917
26.0 -4.573183368008847 -15.710948213561593 -5.64687109062039
27.0 -4.631073997066495 -15.944738397128294 -5.783785639403924
28.0 -4.687801201076309 -16.173094078082418 -5.920243533466488
29.0 -4.743430094841575 -16.39637123234136 -6.056260682899744
30.0 -4.798021073059607 -16.614835957842704 -6.191866311362406
31.0 -4.851635076159357 -16.82889941807329 -6.327016032438339
32.0 -4.904322894086012 -17.03876788310786 -6.4616687514904205
33.0 -4.9561305179323565 -17.244741761098695 -6.595796505685367
34.0 -5.0071047141936695 -17.44699487564923 -6.729401305572397
35.0 -5.057281476395207 -17.645708697929948 -6.862472314626446
36.0 -5.106695071752723 -17.840948612268747 -6.995006427824597
37.0 -5.155386607899679 -18.033025785429857 -7.1270434725892855
38.0 -5.203370924332309 -18.221858492549334 -7.25859838200984
39.0 -5.250675116170044 -18.407863931648137 -7.389620033899885
40.0 -5.297324201092113 -18.5910920738316 -7.520073658255789
41.0 -5.3433420342317675 -18.771826511536677 -7.64993586720287
42.0 -5.388751494330969 -18.950046033233622 -7.779181570627969
43.0 -5.433575881354442 -19.126006584683 -7.907775197172928
44.0 -5.477835575706167 -19.29962236755651 -8.035680237811283
45.0 -5.521550951569871 -19.471048598013716 -8.162916068412743
46.0 -5.564741801619939 -19.64031509702035 -8.289492145805001
47.0 -5.607425606276109 -19.807593645689703 -8.415397283875446
48.0 -5.649618866764836 -19.972971234266872 -8.540631485921379
49.0 -5.6913363053254695 -20.13659659800204 -8.665192337527888
50.0 -5.732589806602948 -20.298475059308632 -8.789071496054227
51.0 -5.773393556225924 -20.45867289778585 -8.912207088758773
52.0 -5.813761084463177 -20.61717473395316 -9.034585418725518
53.0 -5.853705477088225 -20.774036781085876 -9.156207023455174
54.0 -5.893239114476639 -20.929239160679064 -9.27705348482577
55.0 -5.932372564815587 -21.082817687488454 -9.39714076940792
56.0 -5.971116221401905 -21.234781450948304 -9.516496814326228
57.0 -6.009480925768196 -21.38519121731607 -9.635165423401812
58.0 -6.047477281355718 -21.534032471995165 -9.753236786106264
59.0 -6.085113826441341 -21.681416378836044 -9.870683169382415
60.0 -6.122397823926047 -21.82739299963337 -9.987530564687402
61.0 -6.15933712005274 -21.972011662643446 -10.103760484153394
62.0 -6.195940160403492 -22.115286231569243 -10.2194381771845
63.0 -6.232215162588463 -22.25728256952372 -10.334603728098706
64.0 -6.268170204615695 -22.398071922160298 -10.449273803045251
65.0 -6.303813537926707 -22.537689837457165 -10.563466224293483
66.0 -6.339154390501863 -22.676181645145952 -10.677155754131444
67.0 -6.374195656660525 -22.81359868730876 -10.790337853152277
68.0 -6.408942736742401 -22.949975118009284 -10.903051674893785
69.0 -6.443401345125379 -23.085409261732543 -11.015345020873076
70.0 -6.477576357516637 -23.219827649379205 -11.127255332811748
71.0 -6.511472892221676 -23.353277310141895 -11.238796396376143
72.0 -6.545096470233669 -23.485735303267052 -11.349999878302928
73.0 -6.578452456547989 -23.617251163913053 -11.46086646845363
74.0 -6.611547568596326 -23.747814576951562 -11.571396890694999
75.0 -6.644386964843396 -23.877468568010535 -11.68161573148194
76.0 -6.676974771669466 -24.006216567641566 -11.791560841362738
77.0 -6.709318395999321 -24.134077349195458 -11.901230146867746
78.0 -6.7414213589700624 -24.26106206729717 -12.01060164342497
79.0 -6.773286919046571 -24.387186041377383 -12.119661691249991
80.0 -6.804919098776001 -24.512467055949116 -12.22843962134452
81.0 -6.836323158435684 -24.636949824253897 -12.336950251253167
82.0 -6.867504548574388 -24.76066036187234 -12.445185605678873
83.0 -6.8984678496138425 -24.883561772033428 -12.553188271310532
84.0 -6.929217712776184 -25.005707472336486 -12.661010676486441
85.0 -6.959756937392435 -25.12706926970672 -12.768666731088572
86.0 -6.990088189120715 -25.247682383668547 -12.876115403425267
87.0 -7.020215940379949 -25.367515581139838 -12.983336683895432
88.0 -7.050144506741005 -25.486612297736613 -13.090330118946266
89.0 -7.079877355810776 -25.604984716262294 -13.197070793018053
90.0 -7.109417424911734 -25.722635879086745 -13.303534837306932
91.0 -7.138767582880094 -25.839555987381736 -13.409705628506014
92.0 -7.16793039941342 -25.955751985132878 -13.515572394317259
93.0 -7.196910328435441 -26.071232300385315 -13.621159584052311
94.0 -7.225711056746849 -26.18602694195252 -13.72649485439548
95.0 -7.254335210553878 -26.300136628900006 -13.831596311005022
96.0 -7.282785647807719 -26.413573698238405 -13.936417684824622
97.0 -7.311065065941394 -26.52633126272655 -14.04098994788778
98.0 -7.339175896128511 -26.63842585414143 -14.145331820363609
99.0 -7.367120206851581 -26.749847881543868 -14.249473060716111
100.0 -7.3948998919402 -26.860601237231837 -14.353419531884974
101.0 -7.4225177359033845 -26.970687762232785 -14.457168507001523
102.0 -7.449975779285744 -27.08010270457898 -14.560716654656758
103.0 -7.477276259018639 -27.188845788570475 -14.664057946578183
104.0 -7.504422507251103 -27.29691540614908 -14.767197320491048
105.0 -7.531417057995178 -27.40430963775518 -14.870130166801331
106.0 -7.558261614746397 -27.511016824892117 -14.972856405746056
107.0 -7.584957483754612 -27.617031426878004 -15.075361723370204
108.0 -7.611505788903548 -27.722349669964373 -15.177654741489635
109.0 -7.637907961494398 -27.82696581407194 -15.279736513865371
110.0 -7.664164963062627 -27.930879284064257 -15.38161188897529
111.0 -7.69027838655667 -28.0340877511089 -15.483298168017946
112.0 -7.716250486561838 -28.136588141063577 -15.584815991254239
113.0 -7.742082907721621 -28.23838826595711 -15.686194778128256
114.0 -7.767777205400009 -28.339517747038784 -15.78748478418036
115.0 -7.793340298353822 -28.439978629967424 -15.888683816890408
116.0 -7.818771924179318 -28.539774181594034 -15.989785062156674
117.0 -7.844072301235716 -28.638909361732257 -16.09074202606392
118.0 -7.869242839244258 -28.737385203593014 -16.191558777737498
119.0 -7.894284793918485 -28.835209535004005 -16.292215006900822
120.0 -7.919200504873246 -28.932389987619665 -16.392697667228468
121.0 -7.943995627901783 -29.028940601040706 -16.493034361367613
122.0 -7.968668195425339 -29.12487355118575 -16.59325621652861
123.0 -7.99321920456061 -29.220192116433388 -16.693364640388168
124.0 -8.01765017545908 -29.314903609601085 -16.79335870567992
125.0 -8.041962222304274 -29.40900911771419 -16.89322340187424
126.0 -8.066156204589252 -29.502528805011735 -16.992945885176
127.0 -8.090233765550161 -29.5954793378764 -17.092527791401082
128.0 -8.114196845260418 -29.68787808841645 -17.191959340246136
129.0 -8.138046531827403 -29.77973619852603 -17.291264949401388
130.0 -8.161783889259269 -29.871066951113058 -17.39057735401647
131.0 -8.18541027479882 -29.96188094702774 -17.48978993076883
132.0 -8.208926967052006 -30.05219048622887 -17.58889211543472
133.0 -8.23233521367181 -30.142006277783267 -17.687917752438253
134.0 -8.255636084879903 -30.23133824070416 -17.786933067234806
135.0 -8.27883045299402 -30.320195071142187 -17.88589856983902
136.0 -8.301919115577302 -30.408587102063557 -17.98485085221557
137.0 -8.324903268506947 -30.49652307872887 -18.0837992146723
138.0 -8.347784732158662 -30.58401007884263 -18.18272737626071
139.0 -8.370565083494995 -30.671055974178444 -18.281609587527605
140.0 -8.393245195506836 -30.75766792963173 -18.380415801847697
141.0 -8.415826084348005 -30.84385151235384 -18.47917327822534
142.0 -8.43830908078003 -30.929611812926503 -18.57798728313304
143.0 -8.460695336845163 -31.014954561389338 -18.67678378751808
144.0 -8.482986040948136 -31.09988492462168 -18.775558665073557
145.0 -8.50518180515836 -31.184411879546666 -18.874311801329362
146.0 -8.527283287820413 -31.26854657639662 -18.973034533784958
147.0 -8.549291780824372 -31.352296443009116 -19.071763057465063
148.0 -8.571207942363978 -31.43566728855932 -19.170509239899342
149.0 -8.593032369046345 -31.518670486843845 -19.269274765816082
150.0 -8.614765365597934 -31.601326299118035 -19.36808772958733
151.0 -8.63640750396893 -31.683643569936855 -19.466905314061584
152.0 -8.657959803595233 -31.765629784423496 -19.565765577535704
153.0 -8.679423130380744 -31.847292052653295 -19.66470038888286
154.0 -8.700798404756554 -31.928639108366497 -19.76371121940524
155.0 -8.722086413386352 -32.009677495363796 -19.86279334741495
156.0 -8.743289225341188 -32.09041410514298 -19.96194997842808
157.0 -8.764406736522227 -32.17085350799291 -20.06117819447691
158.0 -8.785439522060946 -32.25100089494385 -20.160474753414157
159.0 -8.806388460835116 -32.33086282865605 -20.25985599798426
160.0 -8.827254298126217 -32.41045083245264 -20.359377120385773
161.0 -8.848037780602892 -32.489772486433516 -20.45901099792236
162.0 -8.868739621531182 -32.56883468420341 -20.558763176167428
163.0 -8.889360447115838 -32.64764234174724 -20.658655469539966
164.0 -8.909901410266347 -32.7261997024866 -20.75872331291704
165.0 -8.930362677393163 -32.80451084840234 -20.85892084656644
166.0 -8.950744403998343 -32.882580044913354 -20.959232428239545
167.0 -8.971046966484895 -32.96041048945127 -21.059645787665026
168.0 -8.99127086604768 -33.03800461081916 -21.160134123963005
169.0 -9.01141645528537 -33.1153657890824 -21.26066847231472
170.0 -9.031484377784613 -33.192498913349425 -21.361245563695288
171.0 -9.051475664331797 -33.26940760123163 -21.4618761202965
172.0 -9.0713907728273 -33.34609669664103 -21.562587592719225
173.0 -9.091230790397043 -33.42256946575414 -21.663406350351373
174.0 -9.110996226088957 -33.49883006327211 -21.76431039084108
175.0 -9.130687605203654 -33.57488663531709 -21.86530095967456
176.0 -9.15030601763498 -33.650747042929446 -21.966383931695677
177.0 -9.169852314299007 -33.72641892075241 -22.067563155760265
178.0 -9.189327407407886 -33.8019082231494 -22.1688263178067
179.0 -9.208731799472474 -33.87722013095847 -22.270156320330322
180.0 -9.22806601309223 -33.952359117656556 -22.37153676544356
181.0 -9.247330749046384 -34.02732989322566 -22.472948914001837
182.0 -9.266526795756675 -34.10213683149166 -22.574372972206266
183.0 -9.2856546986446 -34.176784170409206 -22.675817369062635
184.0 -9.30471486949882 -34.25127576208957 -22.77725237357477
185.0 -9.32370806039104 -34.32561542096159 -22.878687624054376
186.0 -9.342635123783928 -34.39980712328931 -22.98012822815749
187.0 -9.361496719427523 -34.473854756383034 -23.081584867997975
188.0 -9.380293354985579 -34.54776199577167 -23.18306860222656
189.0 -9.399025804516532 -34.6215324359289 -23.284557379133606
190.0 -9.417695117788602 -34.695169418991 -23.386030755260165
191.0 -9.436302036491444 -34.76867615012621 -23.487469310073852
192.0 -9.45484703089764 -34.84205582625175 -23.58887431371312
193.0 -9.473330563685149 -34.915311903502094 -23.690245649572997
194.0 -9.491753265618545 -34.988447574675476 -23.791563852262545
195.0 -9.510115659117833 -35.06146567728471 -23.89282818482849
196.0 -9.528418304941638 -35.13436918949664 -23.994062332117107
197.0 -9.546661676305966 -35.207161402630625 -24.095235224758955
198.0 -9.564846245218359 -35.2798461393428 -24.196359550758718
199.0 -9.582972802322638 -35.35242690881152 -24.29740966264201
200.0 -9.601042162296032 -35.42490689539447 -24.39838732551012
201.0 -9.619054628062502 -35.497287798920134 -24.499264202327428
202.0 -9.637010614316157 -35.56957133836401 -24.600015764481483
203.0 -9.654910649941122 -35.64176004598999 -24.700621384449867
204.0 -9.672754985598301 -35.71385638812831 -24.80107725928457
205.0 -9.690543779948769 -35.78586294302335 -24.90138622236656
206.0 -9.708277503206617 -35.857783041984845 -25.00153584433455
207.0 -9.725956617548434 -35.92961908033939 -25.10150873732382
208.0 -9.743581538811068 -36.001373110968004 -25.201312034549535
209.0 -9.76115266800938 -36.07304756852497 -25.300991633622996
210.0 -9.778670472160872 -36.144645206675975 -25.400592732257948
211.0 -9.796135603344418 -36.21616961033735 -25.50017256380389
212.0 -9.813548438671031 -36.28762384125034 -25.599605660910697
213.0 -9.830909264029712 -36.35901151365749 -25.69888262460364
214.0 -9.848218351518023 -36.43033532076744 -25.798017112897877
215.0 -9.8654759417773 -36.5015976800248 -25.896981466673004
216.0 -9.88268224225775 -36.57280091725045 -25.99576425942093
217.0 -9.899837497783576 -36.64394748835134 -26.094534310690722
218.0 -9.916942137473622 -36.71503968669859 -26.193118431099226
219.0 -9.933996968220217 -36.786079737161735 -26.291475305709795
220.0 -9.951002841476159 -36.857069489501136 -26.389566492354856
221.0 -9.96796066212678 -36.92801121581272 -26.487356603314126
222.0 -9.984871052317203 -36.998907246875476 -26.58481675869878
223.0 -10.001734541807181 -37.06976065113388 -26.68194739577226
224.0 -10.018551344272794 -37.14057372004695 -26.778736265443747
225.0 -10.035321716894664 -37.211349040134365 -26.87515563268734
226.0 -10.05204588522303 -37.28208871076228 -26.97120924404277
227.0 -10.068724153940455 -37.35279498063322 -27.06687361143802
228.0 -10.085356749972455 -37.4234698348676 -27.162121185878462
229.0 -10.101955110997176 -37.49411516239781 -27.256940230504153
230.0 -10.118508863643719 -37.564732544999885 -27.351313037320907
231.0 -10.135018190730268 -37.635323591897674 -27.44522071654895
232.0 -10.151483686501976 -37.70588972014912 -27.538644948302988
233.0 -10.167905723833822 -37.77643238714001 -27.631591735913425
234.0 -10.184284692542644 -37.84695288388457 -27.724067449302336
235.0 -10.200621016970505 -37.91745248604564 -27.816137225732685
236.0 -10.21691517781343 -37.98793229799233 -27.90779324618688
237.0 -10.233167469497888 -38.05839341458325 -27.99907407446633
238.0 -10.24937815217936 -38.12883679539405 -28.090010740220414
239.0 -10.265547571605676 -38.19926339392517 -28.18049588858649
240.0 -10.28167585714844 -38.26967403733229 -28.270520169148718
241.0 -10.297763132520828 -38.34006952871552 -28.360080147839973
242.0 -10.313809676879542 -38.41045054941152 -28.449220015032797
243.0 -10.32981589670581 -38.480817752264315 -28.53787688869494
244.0 -10.34578219414357 -38.55117168064459 -28.626047153056355
245.0 -10.361708948886983 -38.62151284551021 -28.71377906059683
246.0 -10.377596352450997 -38.69184165402825 -28.80116170595175
247.0 -10.393445612361678 -38.76215847396282 -28.888216314044005
248.0 -10.40925669592168 -38.83246351606623 -28.974876779043637
249.0 -10.42502963585206 -38.90275847818957 -29.06116068831097
250.0 -10.440764775592475 -38.97304480039031 -29.14708734757443
251.0 -10.456462248650507 -39.0433242368283 -29.232662692750537
252.0 -10.47212220100777 -39.113598062621826 -29.317895600922586
253.0 -10.487744947331139 -39.18386702569996 -29.402811389887002
254.0 -10.50333093838794 -39.254131700967974 -29.487446291403984
255.0 -10.51888031479506 -39.324392715684404 -29.57183247551064
256.0 -10.534393241707665 -39.39465043566251 -29.65589774628433
257.0 -10.549869969254482 -39.464905164223026 -29.739644644793604
258.0 -10.565310665886155 -39.53515715990506 -29.823071578624024
259.0 -10.58071567587641 -39.605406637760304 -29.90616644166665
260.0 -10.596085224284595 -39.67565374541971 -29.98892441552043
261.0 -10.611419510945064 -39.74589857147692 -30.071348697933516
262.0 -10.626718637643553 -39.816141084259485 -30.153444144194804
263.0 -10.641982833516249 -39.886381176058705 -30.235223209678004
264.0 -10.657212289485882 -39.9566186598431 -30.31670704191955
265.0 -10.672407143781124 -40.0268532852578 -30.39797375881394
266.0 -10.687567675992147 -40.097084716165725 -30.478981688389034
267.0 -10.702694130521762 -40.16731244074947 -30.559716395709977
268.0 -10.717786869229105 -40.23753651317115 -30.64017696488811
269.0 -10.732846021115554 -40.30775666283431 -30.720362302304217
270.0 -10.747871792334333 -40.37797365652675 -30.800347375075145
271.0 -10.762864498687271 -40.44818753391748 -30.88007883786112
272.0 -10.777824320456089 -40.51839810386703 -30.95956806404987
273.0 -10.792751317264365 -40.58860491376335 -31.03880554104895
274.0 -10.8076457678347 -40.658807502921604 -31.11780782966237
275.0 -10.822507963882996 -40.72900525329171 -31.196599820646238
276.0 -10.837338219574805 -40.799197501302814 -31.275257958983318
277.0 -10.8521367664749 -40.869383471534064 -31.353705868152446
278.0 -10.866903680713145 -40.93956231630933 -31.431942609260236
279.0 -10.88163904962624 -41.00973307312891 -31.509972970939643
280.0 -10.89634312891304 -41.07989469401836 -31.5878094963271
281.0 -10.911016415460374 -41.150046034194155 -31.665457160145102
282.0 -10.925659067763608 -41.22018586945204 -31.74292408227927
283.0 -10.940271363298603 -41.29031287326449 -31.8202162773253
284.0 -10.95485337890983 -41.36042562098416 -31.897331609325562
285.0 -10.96940521375336 -41.43052188304065 -31.974272130265184
286.0 -10.983927026679218 -41.500599717079695 -32.05104343263089
287.0 -10.998418882461493 -41.5706577813547 -32.127667032692514
288.0 -11.01288084999265 -41.64069588920647 -32.204153034165145
289.0 -11.02731304844152 -41.710709523819304 -32.280506844161664
290.0 -11.041715688023789 -41.78069259418812 -32.356732715763165
291.0 -11.056088919149513 -41.8506408106325 -32.43283366856892
292.0 -11.070432616885682 -41.92055625157157 -32.50885346213112
293.0 -11.084746947651311 -41.990443146722285 -32.584812467647815
294.0 -11.099032216900333 -42.060304712891856 -32.66065767042177
295.0 -11.113288658858496 -42.130142732523865 -32.73638839220197
296.0 -11.12751667482497 -42.19995723719187 -32.812013085696805
297.0 -11.141716703805907 -42.26974816844063 -32.88755194329862
298.0 -11.155888864867405 -42.33951537372918 -32.96300690673749
299.0 -11.170033439437375 -42.409258930967766 -33.03837186703289
300.0 -11.18415065516488 -42.478978937940894 -33.1136723965063
301.0 -11.19824067971475 -42.54867515415022 -33.188905725030565
302.0 -11.212303744018385 -42.618347310119645 -33.26409344786742
303.0 -11.22634203739161 -42.68799460935372 -33.33923682405005
304.0 -11.240355394891822 -42.7576164683467 -33.41433193348842
305.0 -11.25434244458992 -42.827211885417135 -33.48937672898409
306.0 -11.268303261450612 -42.89677622584147 -33.56438018149098
307.0 -11.282237926979683 -42.96629874645072 -33.63935124946897
308.0 -11.296146609169337 -43.035769862036226 -33.714317104017255
309.0 -11.310029435109488 -43.1051878990364 -33.789259854303594
310.0 -11.32388650628803 -43.17455385983518 -33.86416906691498
311.0 -11.337717926970306 -43.24387040644358 -33.9390447135936
312.0 -11.35152389972086 -43.31309330495757 -34.013887481827986
313.0 -11.365304558320503 -43.382182294159634 -34.088703165152424
314.0 -11.379059994218943 -43.45113617661922 -34.163503487155246
315.0 -11.392790272848428 -43.51995859988506 -34.23827981728592
316.0 -11.40649542183953 -43.58865883737928 -34.31303689637652
317.0 -11.42017549423546 -43.65724475528155 -34.387779912027426
318.0 -11.433830583865799 -43.72572263559225 -34.46251429693649
319.0 -11.447460741747271 -43.79409538296488 -34.53724552718877
320.0 -11.461066070988835 -43.86236547038277 -34.611978954579264
321.0 -11.474646711709193 -43.93053494005069 -34.686719728962075
322.0 -11.488202806749545 -43.99860612431355 -34.76147267194666
323.0 -11.50173441097785 -44.066581178231345 -34.83624343024052
324.0 -11.515241561180751 -44.134462207308125 -34.911036304359875
325.0 -11.52872439658357 -44.20225136440041 -34.985888093619664
326.0 -11.542183104559431 -44.26995077260732 -35.06086705658678
327.0 -11.555617769470457 -44.33756255626335 -35.13588119069803
328.0 -11.569028573933789 -44.40508845274971 -35.21093091819805
329.0 -11.582415670120607 -44.47253015349371 -35.286014273058875
330.0 -11.595779048722015 -44.53988903428528 -35.36112973652118
331.0 -11.60911932566665 -44.60716659845168 -35.436281055217734
332.0 -11.622436294352463 -44.67436408453631 -35.511463915038064
333.0 -11.635729872422392 -44.74148284158517 -35.58667207645876
334.0 -11.649000870631799 -44.80852394626103 -35.66189815567152
335.0 -11.662250315030775 -44.87548860351997 -35.73716558215889
336.0 -11.675477285404243 -44.94237778792388 -35.812511456447936
337.0 -11.688681879916096 -45.00919258791094 -35.887863399680604
338.0 -11.701864207311637 -45.07593386450225 -35.963214504993594
339.0 -11.715024322460927 -45.1426025725449 -36.03873541007198
340.0 -11.72816225220631 -45.20919947441844 -36.11428582227758
341.0 -11.741278124314984 -45.27572542414387 -36.18982320337053
342.0 -11.754372115044786 -45.342181106079174 -36.26533768236714
343.0 -11.767444661345259 -45.40856727447972 -36.34082455747274
344.0 -11.780495860100233 -45.4748845340005 -36.41628050123239
345.0 -11.793526169561307 -45.541133553361945 -36.4916908709871
346.0 -11.806535820787898 -45.607314879655206 -36.5670471435258
347.0 -11.819524867126074 -45.67342911287194 -36.64234145373633
348.0 -11.832493335034272 -45.73947674341596 -36.71756434319592
349.0 -11.845441240509626 -45.80545829902934 -36.79270595508411
350.0 -11.85836868080006 -45.87137421333825 -36.86775602086279
351.0 -11.87127585747743 -45.93722495153802 -36.942703802754835
352.0 -11.884162752985477 -46.00301090043069 -37.01753802794784
353.0 -11.897029349646843 -46.068732470060034 -37.092246816705305
354.0 -11.90987563697431 -46.134390001552745 -37.166819444973896
355.0 -11.922701614311995 -46.19998385164537 -37.24124290449498
356.0 -11.935507265177705 -46.265514318281745 -37.31550204217564
357.0 -11.9482926005212 -46.3309817104289 -37.38958019365997
358.0 -11.961057692080413 -46.39638628671083 -37.463459171667274
359.0 -11.973802630636861 -46.46172831181097 -37.53712316151456
360.0 -11.98652749813101 -46.52700800639006 -37.610552373621985
361.0 -11.999232237728961 -46.59222559328867 -37.68372866999481
362.0 -12.011917025632224 -46.65738125722076 -37.75663138007034
363.0 -12.024582009911516 -46.722475848326255 -37.82923823633176
364.0 -12.03722722807389 -46.787509947164864 -37.90152700366325
365.0 -12.049852751295397 -46.85248373407305 -37.973474088408395
366.0 -12.06245872468318 -46.91739737294327 -38.045080342160006
367.0 -12.07504517857583 -46.98225100996483 -38.116383286258056
368.0 -12.087612174161785 -47.04704477407783 -38.187375152275024
369.0 -12.100159847464306 -47.11177681227902 -38.258050149055066
370.0 -12.112688305472526 -47.176446025670906 -38.32840790026968
371.0 -12.12519767577884 -47.24105257372123 -38.39843728057234
372.0 -12.137688050422444 -47.30559643137057 -38.46812116582661
373.0 -12.150159454432467 -47.370078076137474 -38.537447386894144
374.0 -12.16261201337453 -47.434497961482634 -38.606407162113754
375.0 -12.175045832083493 -47.498856490373214 -38.67502790250063
376.0 -12.187460895346751 -47.56315382339835 -38.7433344101215
377.0 -12.199857285126063 -47.627389856289284 -38.811320312675115
378.0 -12.212235073845847 -47.69156461360104 -38.87897911961129
379.0 -12.224594273363946 -47.75567865126156 -38.94630417410686
380.0 -12.236934873337384 -47.819732498759464 -39.01328829817266
381.0 -12.249256951077665 -47.88372676015708 -39.07992786652086
382.0 -12.261560579265717 -47.9476617366541 -39.14622908775079
383.0 -12.273845858222007 -48.01153776237568 -39.21217901018149
384.0 -12.286112931821053 -48.07535509999855 -39.27780371313705
385.0 -12.298361873436496 -48.139114032888244 -39.343065591891566
386.0 -12.310592776696563 -48.20281480262176 -39.407953801735886
387.0 -12.322805695855381 -48.266457631178284 -39.47245573050517
388.0 -12.335000762008319 -48.33004269382669 -39.53655763211809
389.0 -12.34717802164667 -48.39357015892156 -39.60024446241548
390.0 -12.359337464192247 -48.45704017291894 -39.66349991773367
391.0 -12.371479137273154 -48.52045288273901 -39.72630653095526
392.0 -12.383603012416023 -48.58380841869133 -39.7886612834972
393.0 -12.395709096970023 -48.64710690385025 -39.850648629792786
394.0 -12.407797380969107 -48.710348445152036 -39.91225401278372
395.0 -12.419867932086735 -48.77353313768577 -39.973469456515474
396.0 -12.431920925377389 -48.8366610606076 -40.034286321420495
397.0 -12.44395640198816 -48.899732282310815 -40.09470234302774
398.0 -12.455974439911984 -48.9627468601648 -40.154697487633484
399.0 -12.467975097875925 -49.02570484447145 -40.214262612626406
400.0 -12.479958353241233 -49.08860627685045 -40.27338608343956
401.0 -12.491924276497901 -49.151451189820385 -40.33205606684058
402.0 -12.503872938535794 -49.21423960516086 -40.390276483401834
403.0 -12.515804357428673 -49.27697153448369 -40.448026468576316
404.0 -12.527718511408834 -49.33964698024731 -40.50529518634854
405.0 -12.53961548413246 -49.402265936895695 -40.562072682017565
406.0 -12.551495318424893 -49.46482839128362 -40.618350772799594
407.0 -12.563358011646175 -49.527334322190356 -40.6741206542442
408.0 -12.575203610738686 -49.58978370017252 -40.72937474263878
409.0 -12.587032142975103 -49.65217648722481 -40.78410619900378
410.0 -12.5988436461763 -49.71451263739272 -40.83830933320623
411.0 -12.61063819401251 -49.776792096789855 -40.89198009788427
412.0 -12.62241598920035 -49.839014804141385 -40.94511331986564
413.0 -12.634177104139297 -49.9011806904468 -40.997706287595875
414.0 -12.645921502256334 -49.96328967928632 -41.04975492079723
415.0 -12.657649247087752 -50.02534168649387 -41.10125418834023
416.0 -12.669360379551948 -50.0873366205859 -41.15219881393797
417.0 -12.681054906922856 -50.149274382559426 -41.202583431636896
418.0 -12.69273285451791 -50.21115486629208 -41.2524026515257
419.0 -12.70439425969073 -50.27297795829091 -41.30165580036191
420.0 -12.716039164779975 -50.33474353799438 -41.35034493151717
421.0 -12.72766755810428 -50.39645147752807 -41.39847765824942
422.0 -12.739279455636023 -50.45810164199195 -41.44605085370445
423.0 -12.750874912471776 -50.5196937834245 -41.49305335332013
424.0 -12.762453942219103 -50.58122747421105 -41.53948301455014
425.0 -12.774016592907318 -50.642702614159425 -41.58533817080904
426.0 -12.785562991662216 -50.704119281561866 -41.630617608686705
427.0 -12.797093253385 -50.76547725467944 -41.675320635901905
428.0 -12.808607323974028 -50.82677637150525 -41.719450102905384
429.0 -12.820105231716761 -50.88801645135129 -41.76300731325088
430.0 -12.83158710654794 -50.94919737941485 -41.80599260713695
431.0 -12.843053013657052 -51.01031901112087 -41.84840658966544
432.0 -12.854503040621204 -51.07138118037326 -41.89025029773238
433.0 -12.865937228527336 -51.13238369182465 -41.931525397157834
434.0 -12.877355540109182 -51.19332634556224 -41.9722343421318
435.0 -12.888757963549784 -51.25420894235441 -42.01319593762071
436.0 -12.900144488542365 -51.315031282690846 -42.053727275318444
437.0 -12.911515190347043 -51.375793154993545 -42.093783994224054
438.0 -12.922870128448507 -51.436494334142076 -42.133376625075044
439.0 -12.934209376717527 -51.49713458513756 -42.17251250436739
440.0 -12.945533012262011 -51.55771366810757 -42.211197429954254
441.0 -12.956841134974383 -51.618231338846165 -42.249437242682205
442.0 -12.96813384414208 -51.67868734599178 -42.28723886075492
443.0 -12.979411278970867 -51.73908142819536 -42.32461071026505
444.0 -12.990673468369142 -51.799413315375986 -42.36156273227377
445.0 -13.001920461562626 -51.859682730562895 -42.3981061895134
446.0 -13.013152319542616 -51.919889391773594 -42.434253395145724
447.0 -13.024369026907687 -51.98003301037243 -42.47001745286202
448.0 -13.035570617808276 -52.0401132900553 -42.505414127821965
449.0 -13.046757205513192 -52.100129925396374 -42.54046318371717
450.0 -13.057928866280282 -52.16008260346896 -42.575526185746426
451.0 -13.069085602334464 -52.219971004184 -42.61030142072288
452.0 -13.080227401251285 -52.27979480146304 -42.644801959024676
453.0 -13.091354251416018 -52.33955366185594 -42.67904146066512
454.0 -13.102466154238705 -52.39924724462643 -42.71303119997003
455.0 -13.113563170008174 -52.458875200812905 -42.746780672353154
456.0 -13.124645437450656 -52.518437174353835 -42.7802984081131
457.0 -13.135713018720615 -52.57793280177411 -42.81359270459131
458.0 -13.146766005159243 -52.637361712932446 -42.84667210771147
459.0 -13.157804314126107 -52.696723530114596 -42.87974842207649
460.0 -13.168827925374947 -52.7560178684128 -42.912656944638826
461.0 -13.179836805571705 -52.81524433510339 -42.94540763223077
462.0 -13.190830944857021 -52.874402530333484 -42.97801249634201
463.0 -13.201810334361637 -52.93349204670923 -43.010482562042526
464.0 -13.212774964199399 -52.992512469769714 -43.04282791427931
465.0 -13.223724866610045 -53.051463377424135 -43.075057894261654
466.0 -13.234660049123107 -53.110344340291526 -43.107181272732305
467.0 -13.245580506974848 -53.16915492128353 -43.13920631632505
468.0 -13.256486272629534 -53.2278946760017 -43.17114076516073
469.0 -13.26737736054717 -53.28656315240734 -43.20307177687418
470.0 -13.278253827898524 -53.34515989112023 -43.23494079484155
471.0 -13.289115701599712 -53.403684425080556 -43.26674185538845
472.0 -13.299962943888007 -53.46213627978856 -43.2984819144983
473.0 -13.310795561577294 -53.52051497303317 -43.33016655536105
474.0 -13.321613793620152 -53.578820015115774 -43.361800978940536
475.0 -13.332417588810339 -53.63705090861848 -43.39339012323301
476.0 -13.343206904936377 -53.695207148580806 -43.424938581230144
477.0 -13.353981768493082 -53.753288222292134 -43.45645155413003
478.0 -13.364742232923629 -53.811293609440554 -43.4879342080513
479.0 -13.375488355656366 -53.86922278194119 -43.51939132491418
480.0 -13.38622032360959 -53.927075204061914 -43.55082487547768
481.0 -13.396938115317617 -53.98485033227287 -43.5822692775331
482.0 -13.40764175804864 -54.04254761534673 -43.61377756539432
483.0 -13.41833127176029 -54.10016649422982 -43.64527078217159
484.0 -13.429006672351688 -54.157706402127545 -43.67674847702335
485.0 -13.439669436444145 -54.21516676439662 -43.70820864121808
486.0 -13.450318756799732 -54.27254699861543 -43.739647771385705
487.0 -13.460954076638075 -54.32984651449061 -43.77106102301185
488.0 -13.471575405393192 -54.38706471391381 -43.80244319551659
489.0 -13.482182887758254 -54.444200990883175 -43.83378861174953
490.0 -13.49277659626696 -54.50125473155146 -43.865090639978234
491.0 -13.503356527826266 -54.55822531416092 -43.896342080009624
492.0 -13.513922674486476 -54.61511210908338 -43.9275352701267
493.0 -13.52447510721449 -54.671914478765316 -43.95866221623608
494.0 -13.535013862405833 -54.728631777761755 -43.9897147338322
495.0 -13.545539078613682 -54.785263352691416 -44.020684620777075
496.0 -13.556050774475214 -54.84180854226662 -44.05156380460678
497.0 -13.566549039665695 -54.898266677257716 -44.08234685456247
498.0 -13.577034094857334 -54.954637080519376 -44.11302738688675
499.0 -13.587505894195678 -55.01091906696307 -44.14359794769402
500.0 -13.59796441264047 -55.06711194358142 -44.17405325612933
501.0 -13.608409647225223 -55.12321500942812 -44.20438870917144
502.0 -13.618841599154978 -55.17922755564163 -44.23459850429151
503.0 -13.629260328131235 -55.23514886543204 -44.264677387464616
504.0 -13.639665972194768 -55.29097821410464 -44.294620632589634
505.0 -13.650058620529887 -55.34671486905335 -44.32442427855047
506.0 -13.6604382726993 -55.40235808978507 -44.35408489369902
507.0 -13.670804931937903 -55.45790712791944 -44.38359950358869
508.0 -13.681158655578923 -55.513361227214595 -44.412965569812116
509.0 -13.691499531211438 -55.56871962357312 -44.442180954368304
510.0 -13.701827612857386 -55.62398154507 -44.47124386853227
511.0 -13.712142973388023 -55.67914621196422 -44.50015281017357
512.0 -13.722445688652531 -55.73421283672947 -44.528915655541994
513.0 -13.732735796355573 -55.78918062407194 -44.557633959628035
514.0 -13.743013289502672 -55.84404877096383 -44.58619890663476
515.0 -13.753278218404631 -55.89881646666718 -44.614608924708946
516.0 -13.763530586568171 -55.953482892771014 -44.64286236327396
517.0 -13.773770410612379 -56.00804722322092 -44.670957403752496
518.0 -13.783997691550589 -56.062508624360426 -44.69889202043706
519.0 -13.794212436068092 -56.1168606576839 -44.7266639633596
520.0 -13.804414728105938 -56.17109965288026 -44.754270735861425
521.0 -13.814604617871211 -56.225230285539496 -44.78170955490812
522.0 -13.824782125953519 -56.27925518933366 -44.8089772991817
523.0 -13.834947326251196 -56.333179261403686 -44.83607045914313
524.0 -13.845100242613857 -56.387004538770526 -44.86298537331281
525.0 -13.855240882748937 -56.44073312892274 -44.88971817555779
526.0 -13.865369295064712 -56.49436605491591 -44.91626411452704
527.0 -13.875485541483465 -56.5479049053129 -44.94261802960271
528.0 -13.885589699527971 -56.60135105252387 -44.9687748114028
529.0 -13.89568182172945 -56.65470601186386 -44.99472911363437
530.0 -13.90576190569619 -56.707970797276836 -45.020475218934486
531.0 -13.915829962498432 -56.76114641721159 -45.04600719569908
532.0 -13.925886021786383 -56.81423367552637 -45.07131896975067
533.0 -13.935930098697941 -56.867233491952184 -45.09640439020808
534.0 -13.94596225925472 -56.92014665671263 -45.12125729833982
535.0 -13.955982611198303 -56.972973946865096 -45.14587159834508
536.0 -13.965991176925918 -57.025715987232886 -45.17024132893782
537.0 -13.975987968508218 -57.078373394646256 -45.19436073424412
538.0 -13.985973040251121 -57.13094671382419 -45.21822433321062
539.0 -13.995946444060932 -57.18343649877123 -45.241826986052246
540.0 -14.005908200270458 -57.23584323747228 -45.265163957065646
541.0 -14.01585829000579 -57.288167399100445 -45.288230973188355
542.0 -14.025796703861 -57.34040939563124 -45.31102427829658
543.0 -14.035723443595263 -57.39256962943873 -45.333540683864
544.0 -14.045638542243676 -57.44464846849509 -45.35581325238845
545.0 -14.055542000241763 -57.49664627217405 -45.37781409240007
546.0 -14.06543384905781 -57.54856336772966 -45.399533515155
547.0 -14.075314182016697 -57.60040006905019 -45.4209709615032
548.0 -14.085183015942606 -57.652156664727755 -45.44212665329776
549.0 -14.095040415245439 -57.70383343403851 -45.46300164125512
550.0 -14.104886426836135 -57.755430638167155 -45.48359786515272
551.0 -14.114721086870201 -57.80694852937315 -45.50391821928584
552.0 -14.124544412059482 -57.858387344164264 -45.52396661673121
553.0 -14.134356447414957 -57.909747310323056 -45.543748048911574
554.0 -14.144157240249635 -57.9610286434114 -45.56326864005702
555.0 -14.153946737882926 -58.01223155195481 -45.5825356978898
556.0 -14.163724937163224 -58.06335623492374 -45.60155776181758
557.0 -14.173491926659116 -58.11440288487663 -45.620344648634436
558.0 -14.183247731622648 -58.165371686447315 -45.63890749774924
559.0 -14.192993400130547 -58.21626281867901 -45.65725882915653
560.0 -14.202728194798198 -58.26707645441479 -45.6754125198763
561.0 -14.212452094626302 -58.317812761816995 -45.69338384025087
562.0 -14.222165165098552 -58.368471904089574 -45.7111894543765
563.0 -14.23186752814563 -58.419054040386165 -45.72884740207999
564.0 -14.241559418991736 -58.469559325881974 -45.74637706432753
565.0 -14.251240843681456 -58.519987912367775 -45.763799111703264
566.0 -14.260911755631358 -58.57033994852979 -45.78113543616546
567.0 -14.270572129593118 -58.620615580255446 -45.798409066806165
568.0 -14.280221953217026 -58.6708149509952 -45.815644070691626
569.0 -14.28986122106436 -58.72093820189016 -45.83286544004824
570.0 -14.29948994789152 -58.770985472201815 -45.85009896717243
571.0 -14.309108168775712 -58.820956899334476 -45.86737110859066
572.0 -14.318715983615146 -58.870852619280384 -45.884708840223794
573.0 -14.328313471495926 -58.92067276656447 -45.902139505588096
574.0 -14.337900643959722 -58.97041747467977 -45.9197119625606
575.0 -14.347477529581024 -59.020086875990884 -45.937435091744675
576.0 -14.357044159959527 -59.06968110214852 -45.95533628104196
577.0 -14.366600573167696 -59.11920028397048 -45.97344307296097
578.0 -14.376146787781693 -59.16864455182426 -45.991782560979466
579.0 -14.385682864835395 -59.2180140355007 -46.010381303246895
580.0 -14.395208840799448 -59.26730886456219 -46.02926511251206
581.0 -14.404724721269416 -59.316529168217464 -46.0484589786376
582.0 -14.414230528232515 -59.365675075632524 -46.06798752445313
583.0 -14.423726279267093 -59.414746715810544 -46.08787454260651
584.0 -14.433211992547008 -59.463744217866996 -46.10814270716154
585.0 -14.442687786872641 -59.51266771091972 -46.128813245346564
586.0 -14.452153711979879 -59.56151732433088 -46.15002352781591
587.0 -14.461609735544966 -59.610293187607795 -46.1716933799881
588.0 -14.471055867586575 -59.65899543061282 -46.193825001450776
589.0 -14.480492199438233 -59.70762418347487 -46.21643482594006
590.0 -14.489918835554212 -59.75617957677116 -46.239537461962065
591.0 -14.499335805070153 -59.80466174144996 -46.26314583651272
592.0 -14.508743118527182 -59.8530708089866 -46.28727150707557
593.0 -14.518140810031703 -59.90140691131678 -46.31192535009954
594.0 -14.52752892147841 -59.949670180969875 -46.337117003061664
595.0 -14.536907462318373 -59.99786075101117 -46.36285489054555
596.0 -14.546276512090287 -60.04597875515508 -46.38914625233597
597.0 -14.555636096851439 -60.09402432771621 -46.415997177778365
598.0 -14.564986246129724 -60.14199760370528 -46.44341264624317
599.0 -14.574326996112124 -60.18989871878717 -46.471396570358195
600.0 -14.583658444948636 -60.237727809362134 -46.499951838295
601.0 -14.592980635320849 -60.285485012529676 -46.52908035303938
602.0 -14.602293588839348 -60.33317046615664 -46.558783068497476
603.0 -14.611597317183238 -60.380784308847105 -46.58906002325498
604.0 -14.62089181767675 -60.42832667999903 -46.61991037268866
605.0 -14.630177110726944 -60.47579771977852 -46.65133241955629
606.0 -14.639453193919747 -60.523197569166925 -46.68332364283544
607.0 -14.648720092927483 -60.57052636993889 -46.71588072468417
608.0 -14.657977845273285 -60.61778426470126 -46.748999575764465
609.0 -14.667226542083114 -60.664971396874215 -46.78267535936782
610.0 -14.676466216677701 -60.71208791072323 -46.816902515053144
611.0 -14.685696871865124 -60.75913395134275 -46.85167478223598
612.0 -14.694918526651522 -60.80610966468198 -46.88698522396958
613.0 -14.704131165166787 -60.853015197530915 -46.922826251092076
614.0 -14.713334783154421 -60.89985069754085 -46.95918964695537
615.0 -14.722529409668429 -60.94661631321185 -46.99606659303713
616.0 -14.731715123563054 -60.99331219390936 -47.03344769577648
617.0 -14.740891908267606 -61.03993848985283 -47.07132301492264
618.0 -14.750059735045225 -61.08649535212813 -47.10968209356385
619.0 -14.759218621313394 -61.132982932677685 -47.14851398985674
620.0 -14.76836854207021 -61.179401384309884 -47.187807310342905
621.0 -14.777509545136787 -61.22575086068941 -47.2275502446336
622.0 -14.786641625414095 -61.2720315163442 -47.26773060116333
623.0 -14.795764863075132 -61.3182435066565 -47.30833584365601
624.0 -14.80487929054844 -61.364386987867434 -47.34935312791706
625.0 -14.81398493124545 -61.410462117068136 -47.390769338566116
626.0 -14.823081864332861 -61.45646905220246 -47.43257112535232
627.0 -14.832170085968377 -61.50240795205879 -47.4747449387302
628.0 -14.84124961416403 -61.54827897627082 -47.51727706439461
629.0 -14.85032046878186 -61.59408228530934 -47.56015365626893
630.0 -14.859382683014983 -61.63981804048147 -47.603360767333776
631.0 -14.868436281517074 -61.68548640392294 -47.64688437831043
632.0 -14.877481271484616 -61.73108753859577 -47.69071042355992
633.0 -14.886517659995226 -61.776621608280465 -47.73482481373239
634.0 -14.89554549983361 -61.82208877757286 -47.779213460979065
635.0 -14.904564824785403 -61.867489211876325 -47.82386228154952
636.0 -14.913575660757406 -61.91282307739732 -47.86875721539835
637.0 -14.922578064980607 -61.95809054113745 -47.9138842315787
638.0 -14.931572096351696 -62.003291770888715 -47.95922933005535
639.0 -14.940557775810237 -62.04842693522535 -48.00477853909107
640.0 -14.949535112407483 -62.09349620349792 -48.05051790843961
641.0 -14.958504071678465 -62.13849974582505 -48.09643349871009
642.0 -14.967464648549644 -62.18343773308738 -48.142523244918934
643.0 -14.976416868403955 -62.22831033691894 -48.18876603828146
644.0 -14.985360763253745 -62.273117729700324 -48.23514805436007
645.0 -14.99429637869886 -62.31786008454997 -48.281655494671114
646.0 -15.003223745392235 -62.36253757531708 -48.328274383452936
647.0 -15.0121428706258 -62.40715037657269 -48.37499055260608
648.0 -15.021053739478594 -62.45169866360187 -48.42178965662055
649.0 -15.029956349067808 -62.496182612394804 -48.468657193574806
650.0 -15.038850697182525 -62.54060239963874 -48.51557851754017
651.0 -15.047736870710427 -62.584958202708805 -48.562538841078904
652.0 -15.05661487331021 -62.629250199659474 -48.609523235650585
653.0 -15.065484704246828 -62.67347856921528 -48.656516639355665
654.0 -15.074346361217856 -62.71764349076224 -48.703503877358756
655.0 -15.083199842181731 -62.7617451443383 -48.750469694762316
656.0 -15.092045144802196 -62.805783710624326 -48.79739879816633
657.0 -15.100882266315496 -62.849759370934294 -48.84427590180432
658.0 -15.109711203457213 -62.89367230720639 -48.89108577597697
659.0 -15.118531952436463 -62.93752270199291 -48.93781329766035
660.0 -15.127344524329839 -62.98131098031148 -48.98444350426612
661.0 -15.136148937545357 -63.02503751643889 -49.03096165154932
662.0 -15.144945208930768 -63.068702501121365 -49.07735327579005
663.0 -15.153733312366306 -63.112306125673555 -49.12360425965464
664.0 -15.162513245556239 -63.15584858192558 -49.16970092271978
665.0 -15.171285023958474 -63.199330061770304 -49.21563009575843
666.0 -15.180048686542984 -63.24275075679641 -49.26137917096756
667.0 -15.188804266755973 -63.28611085821919 -49.3069361713875
668.0 -15.197551769930815 -63.329410557093794 -49.352289816436425
669.0 -15.20629120809328 -63.3726500446147 -49.39742958063715
670.0 -15.21502258958613 -63.41582951229755 -49.44234574267352
671.0 -15.223745925311116 -63.45894915198347 -49.48702942262151
672.0 -15.232461203651678 -63.5020091557423 -49.5314726063595
673.0 -15.241168425380101 -63.545009715784246 -49.575668157382005
674.0 -15.249867601112438 -63.58795102443427 -49.619609817140436
675.0 -15.258558762128764 -63.63083327415765 -49.66329219541297
676.0 -15.26724189633147 -63.67365665759657 -49.706710752103795
677.0 -15.275917005956693 -63.71642136759091 -49.74986177149994
678.0 -15.284584091056526 -63.759127597181845 -49.792742329626165
679.0 -15.293243150428843 -63.8017755396076 -49.835350255111464
680.0 -15.30189418266132 -63.844365388301405 -49.877684083960425
681.0 -15.310537244923726 -63.886897336895686 -49.91974300874969
682.0 -15.319172410218435 -63.92937157922848 -49.961526822937124
683.0 -15.327799667680308 -63.971788309348305 -50.00303586109481
684.0 -15.336419009464064 -64.0141477215146 -50.04427093592737
685.0 -15.345030430824398 -64.05645001019403 -50.08523327293484
686.0 -15.353633932486705 -64.09869537005395 -50.12592444356742
687.0 -15.362229521646713 -64.14088399595668 -50.16634629773116
688.0 -15.370817214282946 -64.18301608295499 -50.206500896541534
689.0 -15.379397007228658 -64.22509182628875 -50.246390446261856
690.0 -15.387968896144738 -64.267111421382 -50.286017234367364
691.0 -15.396532876233378 -64.30907506383909 -50.32538356860943
692.0 -15.405088974785722 -64.3509829494396 -50.36449171980563
693.0 -15.41363715782892 -64.39283527413264 -50.40334386885854
694.0 -15.422177451251017 -64.43463223403074 -50.44194205824211
695.0 -15.430709904305932 -64.47637402540464 -50.48028814792616
696.0 -15.439234509316877 -64.51806084467702 -50.51838377548107
697.0 -15.447751265400417 -64.5596928884173 -50.55623031994177
698.0 -15.456260192825312 -64.60127035333562 -50.593828868931226
699.0 -15.46476134783136 -64.64279343627605 -50.63118018854471
700.0 -15.473254722280164 -64.68426233420998 -50.66828469556293
701.0 -15.481740330951983 -64.72567724422946 -50.7051424316694
702.0 -15.49021819311301 -64.76703836354092 -50.74175303946805
703.0 -15.498688307232673 -64.80834588945798 -50.7781157402086
704.0 -15.507150673376579 -64.84960001939456 -50.81422931321206
705.0 -15.515605308283112 -64.89080095085816 -50.850092080482874
706.0 -15.524052202961297 -64.93194888144237 -50.885701945143886
707.0 -15.532491355891118 -64.9730440088197 -50.92105628270036
708.0 -15.54092280223407 -65.01408653073436 -50.95615194458718
709.0 -15.549346574625817 -65.05507664499468 -50.990985262266186
710.0 -15.557762671324461 -65.09601454946578 -51.02555203637234
711.0 -15.566171097017312 -65.13690044206197 -51.059847528458405
712.0 -15.574571854555629 -65.17773452073916 -51.093866455544315
713.0 -15.58296497442415 -65.21851698348733 -51.12760298753387
714.0 -15.591350513336304 -65.25924802832259 -51.161050747484666
715.0 -15.599728467478652 -65.2999278532798 -51.19420281471555
716.0 -15.608098927589682 -65.34055665640474 -51.22705173079244
717.0 -15.616461982596926 -65.38113463574622 -51.25958950851423
718.0 -15.624817643857378 -65.42166198934831 -51.29180764409434
719.0 -15.633165925329903 -65.46213891524255 -51.32369995028479
720.0 -15.641506835701207 -65.5025656114403 -51.355264902696675
721.0 -15.649840420011563 -65.5429422759246 -51.38649460545789
722.0 -15.658166731085032 -65.58326910664258 -51.41738031355045
723.0 -15.666485794014687 -65.62354630149765 -51.447912708028305
724.0 -15.674797619519993 -65.66377405834173 -51.47808206698709
725.0 -15.683102292689021 -65.70395257496695 -51.5078784829274
726.0 -15.691399875296772 -65.74408204909835 -51.53729198871365
727.0 -15.69969037852539 -65.78416267838607 -51.56631256470834
728.0 -15.707973814180665 -65.82419466039717 -51.59493009035288
729.0 -15.71625019141067 -65.86417819260832 -51.623134321518094
730.0 -15.724519517567225 -65.9041134723977 -51.6509149331575
731.0 -15.73278183297325 -65.94400069703758 -51.6782823729348
732.0 -15.741037013385483 -65.98384006368669 -51.705235885755236
733.0 -15.749285077039406 -66.023631769382 -51.73173948646542
734.0 -15.75752606127539 -66.06337601103162 -51.75778381341744
735.0 -15.765759975186416 -66.10307298540711 -51.783359656544555
736.0 -15.773986854382766 -66.14272288913585 -51.80845799732553
737.0 -15.782206713813027 -66.18232591869368 -51.83307008885727
738.0 -15.790419559550767 -66.22188227039724 -51.8571875580288
739.0 -15.798625399367928 -66.26139214039655 -51.88080252788649
740.0 -15.8068242436872 -66.30085572466766 -51.90390767499843
741.0 -15.815016106798751 -66.34027321900541 -51.926496302981676
742.0 -15.823201026768245 -66.37964481901625 -51.94856240910723
743.0 -15.831379034184943 -66.41897072011035 -51.97010074702927
744.0 -15.839550160039689 -66.45825111749511 -51.99110688533359
745.0 -15.847714418768973 -66.49748620616782 -52.011577259696836
746.0 -15.85587181489913 -66.53667618090827 -52.03150921703706
747.0 -15.864022362316927 -66.57582123627205 -52.05090105204129
748.0 -15.87216606673487 -66.61492156658356 -52.06975203812916
749.0 -15.880302934791645 -66.65397736592882 -52.08806245518042
750.0 -15.888433007178655 -66.69298882814888 -52.10583361529018
751.0 -15.896556333376012 -66.73195614683283 -52.12306788624996
752.0 -15.904672926237764 -66.77087951531114 -52.139768711276645
753.0 -15.912782835363227 -66.80975912664896 -52.15594062316231
754.0 -15.920886073975511 -66.84859517363937 -52.17158925140377
755.0 -15.928982635126687 -66.88738784879713 -52.18672132158781
756.0 -15.937072521321356 -66.92613734435173 -52.20134464695924
757.0 -15.945155746816171 -66.96484385224133 -52.215468112482895
758.0 -15.953232318228942 -67.00350756410624 -52.229101651833425
759.0 -15.96130223843395 -67.04212867128265 -52.24225621772979
760.0 -15.969365518192326 -67.08070736479627 -52.25494374599326
761.0 -15.977422249669978 -67.1192438353563 -52.267177113704406
762.0 -15.985472527235887 -67.15773827334914 -52.27897009186456
763.0 -15.99351632287265 -67.19619086883255 -52.29033729300668
764.0 -16.001553650467702 -67.23460181152956 -52.301294114233265
765.0 -16.0095845164854 -67.27297129082277 -52.311856676189265
766.0 -16.017608910835314 -67.31129949574819 -52.322041758510906
767.0 -16.02562687491902 -67.34958661498963 -52.331866732324094
768.0 -16.033638440982717 -67.387832836873 -52.341349490382704
769.0 -16.04164365959932 -67.42603834936054 -52.350508375416666
770.0 -16.049642549123153 -67.46420334004574 -52.35936210719587
771.0 -16.057635119286633 -67.50232799614723 -52.367929708721555
772.0 -16.065621360598918 -67.54041250450388 -52.376230431863114
773.0 -16.073601301586738 -67.57845705156905 -52.38428368270238
774.0 -16.081574951901736 -67.61646182340559 -52.3921089468541
775.0 -16.089542318594937 -67.65442700568042 -52.399745772273796
776.0 -16.097503413632303 -67.69235278365964 -52.40719791866411
777.0 -16.105458247212923 -67.73023934220332 -52.414480285633054
778.0 -16.11340682829763 -67.76808686576047 -52.42161191167803
779.0 -16.12134916930859 -67.80589553836455 -52.42861155927383
780.0 -16.129285304777973 -67.84366554362794 -52.435497650511834
781.0 -16.13721527721854 -67.8813970647375 -52.442288207927525
782.0 -16.14513912282217 -67.91909028445018 -52.449000800572286
783.0 -16.153056892646713 -67.95674538508783 -52.455652495499166
784.0 -16.160968595590038 -67.99436254853288 -52.46225981456509
785.0 -16.168874247159653 -68.03194195622368 -52.46883869656287
786.0 -16.176773850696513 -68.06948378915101 -52.475404464713016
787.0 -16.184667416445446 -68.10698822785261 -52.48197179950306
788.0 -16.192554964029334 -68.14445545240919 -52.48855471677817
789.0 -16.200436509879353 -68.1818856424405 -52.4951665508957
790.0 -16.20831206114972 -68.21927897710111 -52.50181995869045
791.0 -16.21618163589645 -68.25663563507626 -52.5085269862324
792.0 -16.224045237108555 -68.29395579457807 -52.51529898021225
793.0 -16.231902869319306 -68.33123963334127 -52.5221465884544
794.0 -16.23975453775968 -68.36848732861979 -52.529079764159846
795.0 -16.247600246386547 -68.40569905718272 -52.53610777380628
796.0 -16.255439998440334 -68.44287499531039 -52.54323920863537
797.0 -16.26327380283012 -68.48001531879143 -52.5504819996153
798.0 -16.271101652486927 -68.51712020291873 -52.55784343568819
799.0 -16.278923552066804 -68.55418982248577 -52.56533018501788
800.0 -16.28673950563773 -68.59122435178361 -52.57294831886491


==> figures/ex1/dist_log_time.txt <==
time_FB FB time_CD CD time_DR DR
0.0 0.0 0.0 0.0 0.0 0.0
0.09375596046447754 -1.2377038989542517 0.12571001052856445 -1.3855793929738853 0.09937691688537598 -3.0840038779022825
0.16827702522277832 -1.9036785721542013 0.22869396209716797 -1.815950401840032 0.15280413627624512 -4.848087860351078
0.2448561191558838 -2.3364295543767035 0.32109785079956055 -2.0810288031576603 0.2234792709350586 -5.9862053385832805
0.3181030750274658 -2.5883962951401465 0.43567585945129395 -2.2961819282199913 0.31067919731140137 -7.135109158230013
0.3883249759674072 -2.785191714609364 0.5170717239379883 -2.490464016408889 0.3992183208465576 -7.961165249719024
0.4587748050689697 -2.9322204608215503 0.5875227451324463 -2.6729825655699657 0.48593831062316895 -8.636960925780794
0.5438706874847412 -3.063485463100615 0.6612255573272705 -2.8476739117873215 0.5298974514007568 -9.242475960384958
0.6075277328491211 -3.1798983325888006 0.7495965957641602 -3.016524390883774 0.5755443572998047 -9.77360236374895
0.7094557285308838 -3.2887297108550047 0.853602409362793 -3.180611005148813 0.6614341735839844 -10.263473810757418
0.7725789546966553 -3.390661536033858 0.913447380065918 -3.3407065221595618 0.7054572105407715 -10.715727105087964
0.8390469551086426 -3.487219825285992 0.9691662788391113 -3.4973261923286554 0.7497692108154297 -11.141107379630846
0.8971757888793945 -3.5790289454596107 1.060683250427246 -3.6510276380901914 0.7934811115264893 -11.541412547121135
0.983616828918457 -3.666740293868038 1.1251351833343506 -3.8022708846449187 0.8528141975402832 -11.921999696487468
1.038813829421997 -3.7508073744213672 1.194751262664795 -3.9513924149507473 0.9039032459259033 -12.284308911041856
1.0930118560791016 -3.8316169499252344 1.255251407623291 -4.098636180070744 0.9723982810974121 -12.631374540315644
1.1465959548950195 -3.909498595754598 1.322446346282959 -4.244270768769626 1.033090353012085 -12.96346998015908
1.2317607402801514 -3.9847314465613417 1.3769943714141846 -4.3884885940021165 1.0777742862701416 -13.282792956881185
1.2876687049865723 -4.057547184927245 1.4270994663238525 -4.53144051994817 1.122333288192749 -13.589177760406061
1.3409764766693115 -4.1281536809833 1.4905474185943604 -4.673298008324656 1.1805152893066406 -13.884687158310138
1.394019603729248 -4.1967293257098275 1.5452125072479248 -4.814307471041711 1.2252073287963867 -14.169423751705759
1.44673752784729 -4.263428710082643 1.627265453338623 -4.9545997417958425 1.2694802284240723 -14.44505689324118
1.4990637302398682 -4.328389890372119 1.679039478302002 -5.094206404960419 1.352748155593872 -14.712458962223895
1.5942978858947754 -4.391752864727632 1.7587473392486572 -5.233185541732564 1.4341351985931396 -14.972343879731904
1.646636962890625 -4.453609493426815 1.8512732982635498 -5.371585995084156 1.4759521484375 -15.225207738056547
1.6996679306030273 -4.514054412077809 1.897409439086914 -5.50948062177336 1.5182201862335205 -15.471283572487769
1.752445936203003 -4.5731814779413575 1.9726336002349854 -5.646868202368303 1.559408187866211 -15.710947928811825
1.802954912185669 -4.631072061796016 2.0181784629821777 -5.783782598845212 1.600304126739502 -15.944738098262931
1.851970911026001 -4.687799220711021 2.063340425491333 -5.920240334532782 1.6420612335205078 -16.17309376482678
1.90031099319458 -4.743428069439628 2.1163835525512695 -6.0562573183756125 1.6836402416229248 -16.396370904414105
1.949185848236084 -4.7980190026682985 2.1793177127838135 -6.191862774218082 1.7246453762054443 -16.61483561495574
1.9977059364318848 -4.85163296083002 2.267054796218872 -6.327012316082738 1.7651653289794922 -16.828899059914797
2.046739101409912 -4.904320733864299 2.3223588466644287 -6.461664847543377 1.8085451126098633 -17.03876750935901
2.094947099685669 -4.956128312828567 2.3743250370025635 -6.595792407590336 1.850019931793213 -17.244741371422677
2.1458849906921387 -5.007102463907178 2.4599709510803223 -6.7293970067731355 1.8911387920379639 -17.446994469718643
2.195495843887329 -5.057279180828164 2.507666826248169 -6.862467808511411 1.933018684387207 -17.64570827541419
2.24369478225708 -5.106692731125785 2.5541467666625977 -6.99500170779518 1.975062608718872 -17.840948172837273
2.2932896614074707 -5.155384222564462 2.6004598140716553 -7.127038526761638 2.017289400100708 -18.033025328730375
2.3414835929870605 -5.203368494405515 2.6864936351776123 -7.258593201054488 2.066967487335205 -18.221858018245854
2.3889265060424805 -5.250672641580326 2.775486469268799 -7.389614613854909 2.1087465286254883 -18.407863439366313
2.436680316925049 -5.29732168177237 2.873429298400879 -7.5200679930500245 2.1509287357330322 -18.5910915632021
2.4845051765441895 -5.343339470086061 2.9288313388824463 -7.649929950696537 2.2218668460845947 -18.771825982168437
2.531630277633667 -5.3887488852512035 3.0181784629821777 -7.779175395624449 2.269059896469116 -18.950045484744685
2.5804173946380615 -5.433573227217231 3.1057024002075195 -7.907768757441937 2.312445878982544 -19.12600601666098
2.6486623287200928 -5.477832876385915 3.2064404487609863 -8.03567352714394 2.3550639152526855 -19.299621779602507
2.710777521133423 -5.5215482069349475 3.296318292617798 -8.162909080381022 2.397800922393799 -19.471047989715274
2.758683443069458 -5.5647390115811035 3.3802313804626465 -8.289484873803573 2.439910888671875 -19.640314467968622
2.8107705116271973 -5.607422770739677 3.468886375427246 -8.41538972117627 2.4823668003082275 -19.807592995457483
2.8830785751342773 -5.649615985588331 3.5362465381622314 -8.540623627006346 2.5403778553009033 -19.972970562416414
2.9307026863098145 -5.691333378375556 3.61553955078125 -8.665184177344361 2.612863779067993 -20.136595904077907
2.9841997623443604 -5.732586833754166 3.661222457885742 -8.789063029640204 2.694554567337036 -20.29847434286045
3.0779645442962646 -5.773390537384331 3.7103254795074463 -8.912198308480423 2.7540717124938965 -20.458672158356062
3.1245715618133545 -5.813758019518365 3.7632863521575928 -9.034576317693688 2.7977488040924072 -20.61717397108819
3.1708455085754395 -5.853702365917971 3.8187832832336426 -9.156197596856748 2.845099687576294 -20.774035994324407
3.2174994945526123 -5.893235956964506 3.893430233001709 -9.277043726284317 2.8946945667266846 -20.92923834956825
3.2636165618896484 -5.932369360854482 4.004094362258911 -9.39713067359102 2.984982490539551 -21.082816851576446
3.309781551361084 -5.971112970891212 4.093775510787964 -9.516486375892981 3.1026363372802734 -21.234780589788542
3.3569865226745605 -6.009477628597263 4.168611526489258 -9.63515463670946 3.175849199295044 -21.385190330454762
3.4040143489837646 -6.047473937438531 4.230000734329224 -9.753225650233084 3.253934144973755 -21.53403155898582
3.4661293029785156 -6.085110435709962 4.3011627197265625 -9.870671679272723 3.326367139816284 -21.68141543921397
3.5630602836608887 -6.12239438631033 4.392776727676392 -9.987518707161962 3.3960843086242676 -21.82739203294166
3.6089491844177246 -6.1593336354904205 4.4374237060546875 -10.103748251159438 3.5174362659454346 -21.9720106683968
3.6545162200927734 -6.195936628854622 4.482378721237183 -10.219425560003074 3.653038263320923 -22.11528520928693
3.6995162963867188 -6.232211584010747 4.526703834533691 -10.334590717633741 3.7374062538146973 -22.257281518714613
3.7449543476104736 -6.268166578970052 4.578006982803345 -10.449260390204566 3.823458194732666 -22.398070842319967
3.7894043922424316 -6.30380986514586 4.627843856811523 -10.56345240057121 3.910722255706787 -22.537688728073604
3.834515333175659 -6.339150670576182 4.709167957305908 -10.677141510154936 3.9739181995391846 -22.676180505692823
3.9044244289398193 -6.374191889559685 4.813626050949097 -10.790323179211176 4.016094207763672 -22.813597517248162
3.955967426300049 -6.408938922433757 4.896672248840332 -10.903036561708433 4.05648136138916 -22.94997391679377
4.004805326461792 -6.443397483605925 4.995177268981934 -11.015329459254792 4.096490144729614 -23.085408028787082
4.053277254104614 -6.4775724487691955 5.042875289916992 -11.127239312447086 4.137057065963745 -23.219826384148284
4.109893321990967 -6.511468936220983 5.0894153118133545 -11.238779906320683 4.177091121673584 -23.35327601205583
4.216118335723877 -6.54509246695572 5.136174201965332 -11.349982907054212 4.217436075210571 -23.485733971762436
4.268004417419434 -6.57844840597107 5.2011260986328125 -11.460849004486153 4.258745193481445 -23.617249798410956
4.317154407501221 -6.611543470697157 5.257399082183838 -11.571378922314281 4.300783395767212 -23.74781317687531
4.36458945274353 -6.644382819597537 5.310337066650391 -11.681597247227423 4.3839192390441895 -23.877467132768956
4.41171932220459 -6.676970579053232 5.362389087677002 -11.791541820185794 4.426172256469727 -24.006215096641334
4.47331428527832 -6.7093141558598095 5.410501956939697 -11.901210572157835 4.470849275588989 -24.134075841836022
4.518872261047363 -6.741417071258055 5.457004070281982 -12.010581503420351 4.513763189315796 -24.26106052297319
4.565280199050903 -6.773282583740061 5.523211240768433 -12.119640974240152 4.578381061553955 -24.387184459476646
4.611866235733032 -6.804914715837651 5.612385034561157 -12.22841831673885 4.623985052108765 -24.512465435851478
4.665775299072266 -6.836318727826711 5.708507061004639 -12.336928348887668 4.670192003250122 -24.63694816533635
4.737312316894531 -6.867500070280242 5.75885009765625 -12.445163093362094 4.748317003250122 -24.76065866349988
4.7826292514801025 -6.898463323621193 5.816576957702637 -12.553165144646506 4.830007076263428 -24.883560033558545
4.8316943645477295 -6.9292131390608045 5.866984844207764 -12.660986933394964 4.8732922077178955 -25.005705693115544
4.878652334213257 -6.959752315948309 5.954420804977417 -12.76864236381182 4.916475296020508 -25.127067449084223
4.9580583572387695 -6.990083519935658 6.050773859024048 -12.876090398748817 4.991228103637695 -25.247680520988393
5.003320217132568 -7.020211223456046 6.1449549198150635 -12.983311028658164 5.071292161941528 -25.36751367573946
5.048971176147461 -7.050139742082092 6.230311870574951 -13.090303800230673 5.1527791023254395 -25.486610348954592
5.124798059463501 -7.079872543411203 6.276390075683594 -13.197043797490267 5.202577114105225 -25.604982723427124
5.1701672077178955 -7.10941256476418 6.342939138412476 -13.303507151697879 5.244295120239258 -25.722633841515993
5.217118263244629 -7.138762674976115 6.425331115722656 -13.409677239170339 5.28664493560791 -25.839553904384253
5.263119459152222 -7.167925443731305 6.50898003578186 -13.515543287417273 5.331349849700928 -25.955749856012453
5.315713405609131 -7.196905324950231 6.605199098587036 -13.62112974530392 5.37457275390625 -26.07123012444241
5.360637426376343 -7.225706005418844 6.725402116775513 -13.72646427116524 5.41745662689209 -26.186024718477242
5.417525291442871 -7.2543301113496925 6.781944036483765 -13.831564971385923 5.491860628128052 -26.300134357179314
5.501248359680176 -7.282780500701458 6.827592134475708 -13.93638557415889 5.570730686187744 -26.413571377551502
5.569165468215942 -7.3110598709082435 6.87373423576355 -14.040957051801515 5.648691892623901 -26.526328892349618
5.614341497421265 -7.339170653134194 6.9330222606658936 -14.145298120595168 5.72925591468811 -26.638423433343974
5.65898060798645 -7.367114915860507 7.026513338088989 -14.249438538228175 5.806390047073364 -26.749845409594748
5.713983535766602 -7.394894552913137 7.074516534805298 -14.35338416795635 5.848909854888916 -26.860598713401124
5.797480583190918 -7.422512348802213 7.1260223388671875 -14.457132283782828 5.891942977905273 -26.970685185792963
5.842732667922974 -7.449970344075181 7.17807936668396 -14.560679556803331 5.934039115905762 -27.080100074805493
5.887618780136108 -7.477270775659626 7.231415271759033 -14.66401995791881 5.992486000061035 -27.188843104742368
5.952970743179321 -7.504416975701881 7.282064199447632 -14.76715842129514 6.069877862930298 -27.29691266754734
5.99828577041626 -7.531411478220614 7.333428144454956 -14.870090337488444 6.147127866744995 -27.404306843663512
6.043902635574341 -7.55825598671124 7.385073184967041 -14.972815628630332 6.220379829406738 -27.511013974603408
6.111688613891602 -7.584951807417517 7.455952167510986 -15.075319978461568 6.298183917999268 -27.617028519690912
6.158696413040161 -7.611500064223638 7.5180230140686035 -15.177612008134458 6.372987985610962 -27.722346705180772
6.203070402145386 -7.637902188436127 7.572361946105957 -15.279692770904813 6.4498450756073 -27.82696279100073
6.247711420059204 -7.664159141596654 7.638855934143066 -15.381567114683241 6.491533041000366 -27.930876202022436
6.290586471557617 -7.690272516650888 7.6880059242248535 -15.483252339912719 6.533405065536499 -28.03408460941975
6.333207368850708 -7.716244568192961 7.749139070510864 -15.584769080428028 6.606492042541504 -28.136584939054924
6.375393390655518 -7.742076940864711 7.80391001701355 -15.686146748119418 6.686159133911133 -28.23838500296403
6.417862415313721 -7.767771190025289 7.857302188873291 -15.787435611074764 6.728179216384888 -28.3395144223974
6.46027135848999 -7.793334234512717 7.912240266799927 -15.888633449582903 6.7713611125946045 -28.439975243018925
6.503175258636475 -7.818765811875829 8.014000177383423 -15.989733472736143 6.813962936401367 -28.539770731677464
6.545835256576538 -7.844066140436032 8.067558288574219 -16.090689185863653 6.875016927719116 -28.638905848199038
6.592017412185669 -7.869236629908375 8.116299152374268 -16.191504656558507 6.940582990646362 -28.737381625804996
6.6352856159210205 -7.894278536010379 8.178101062774658 -16.292159573966664 6.982964992523193 -28.835205892323373
6.67983865737915 -7.919194198405847 8.233829021453857 -16.39264089113524 7.025937080383301 -28.932386279396084
6.724626779556274 -7.943989273553372 8.289567947387695 -16.49297621135608 7.071372985839844 -29.028936826619322
6.782909631729126 -7.96866179317677 8.350268840789795 -16.59319666573894 7.153378963470459 -29.124869709914897
6.900903701782227 -7.993212754381238 8.432858943939209 -16.693303657696646 7.195497989654541 -29.22018820766329
6.969078540802002 -8.017643677312078 8.484118938446045 -16.793296255343048 7.238216876983643 -29.314899632677367
7.016226530075073 -8.041955676156977 8.588961839675903 -16.893159449060185 7.314208745956421 -29.409005071989842
7.06376051902771 -8.066149610404286 8.67193078994751 -16.992880399303857 7.3567938804626465 -29.502524689827748
7.109605550765991 -8.09022712328861 8.768605947494507 -17.092460736749896 7.399524927139282 -29.595475152564504
7.230493545532227 -8.114190154890936 8.873118877410889 -17.19189067890658 7.444188833236694 -29.68787383229854
7.277813673019409 -8.138039793319535 8.932147741317749 -17.29119464939235 7.504722833633423 -29.779731870918837
7.323174715042114 -8.16177710258422 9.003277778625488 -17.390505346271226 7.581460952758789 -29.871062551325544
7.36871862411499 -8.185403439931095 9.058690786361694 -17.489716166035343 7.65956711769104 -29.961876474362636
7.414106607437134 -8.20892008396479 9.12555480003357 -17.588816551572755 7.7361791133880615 -30.05218593998135
7.4631736278533936 -8.232328282338727 9.243896007537842 -17.687840341422287 7.802245140075684 -30.142001657242226
7.510438680648804 -8.255629105268698 9.322663068771362 -17.786853741746388 7.8444671630859375 -30.231333545152864
7.555217504501343 -8.278823425073648 9.397315979003906 -17.885817286124084 7.8890061378479 -30.32019029985863
7.639789342880249 -8.301912039319118 9.524494886398315 -17.984767561823954 7.96924614906311 -30.408582254318368
7.725992441177368 -8.32489614388216 9.577420949935913 -18.083713870759674 8.052136182785034 -30.49651815378665
7.807725429534912 -8.347777559134508 9.631672859191895 -18.182639921402135 8.10826325416565 -30.584005075963795
7.855397462844849 -8.370557862031795 9.701539993286133 -18.281519968631393 8.149810314178467 -30.67105089261789
7.902005434036255 -8.393237925562149 9.759254932403564 -18.380323970167595 8.207361459732056 -30.757662768639264
7.955721378326416 -8.41581876587976 9.817408800125122 -18.47907918380566 8.284523487091064 -30.843846271175714
8.001088380813599 -8.438301713744831 9.880773782730103 -18.577890890402045 8.333687543869019 -30.92960649080602
8.062331438064575 -8.460687921188708 9.993769645690918 -18.676685046646664 8.432363748550415 -31.01494915756604
8.151525259017944 -8.482978576615967 10.036020755767822 -18.775457522803023 8.501807689666748 -31.09987943833191
8.234168291091919 -8.505174292093985 10.077203750610352 -18.8742082034112 8.550934791564941 -31.184406310019348
8.31503438949585 -8.52727572596577 10.117496728897095 -18.972928415993614 8.596394777297974 -31.268540922851482
8.37155532836914 -8.549284170130742 10.159351825714111 -19.07165435909461 8.645890712738037 -31.3522907046601
8.417455196380615 -8.571200282776614 10.259084701538086 -19.170397903177413 8.703125715255737 -31.435661464615432
8.463412046432495 -8.593024660506387 10.33746886253357 -19.26916073148085 8.74693489074707 -31.518664576500083
8.523199081420898 -8.614757608046288 10.395217895507812 -19.367970928919938 8.799272775650024 -31.60132030154111
8.576795101165771 -8.636399697346738 10.4353609085083 -19.466785683627783 8.842211723327637 -31.68363748428131
8.625102043151855 -8.65795194784802 10.47694706916809 -19.565643051797313 8.889375686645508 -31.765623609834375
8.670659065246582 -8.679415225461643 10.517513990402222 -19.66457490014002 8.960765600204468 -31.847285788265243
8.717286109924316 -8.700790450621247 10.564982175827026 -19.76358269879445 9.005316734313965 -31.928632753301144
8.764523267745972 -8.722078410000776 10.604724168777466 -19.862661719287534 9.048659801483154 -32.00967104873251
8.81024432182312 -8.743281172507025 10.644082069396973 -19.961815153722608 9.129435777664185 -32.09040756604652
8.88010549545288 -8.76439863416429 10.721318006515503 -20.06104010955024 9.215136766433716 -32.17084687552446
8.925234317779541 -8.785431370135907 10.795275211334229 -20.160333336754253 9.2666757106781 -32.25099416818742
8.967716455459595 -8.806380259305955 10.89299726486206 -20.259711174513434 9.310397624969482 -32.330856006683895
9.010082483291626 -8.827246046964104 10.985921144485474 -20.35922882950642 9.354527473449707 -32.41044391431703
9.052151441574097 -8.848029479776523 11.076675176620483 -20.45885916612958 9.450308561325073 -32.48976547117242
9.09420657157898 -8.86873127100747 11.160433292388916 -20.55860773374203 9.54773759841919 -32.56882757084108
9.1365385055542 -8.889352046859871 11.248607397079468 -20.658496350356867 9.609839677810669 -32.64763512929707
9.180761337280273 -8.909892960425198 11.325010538101196 -20.75856040721935 9.66787075996399 -32.72619238995187
9.235323190689087 -8.930354178010203 11.408771514892578 -20.858754068465704 9.71786880493164 -32.80450343477619
9.282050132751465 -8.950735855035648 11.491974353790283 -20.959061688598545 9.788994789123535 -32.88257252917818
9.348620176315308 -8.971038367910637 11.568839311599731 -21.059470995240112 9.876606702804565 -32.96040287058026
9.393314361572266 -8.991262217831157 11.653131246566772 -21.159955185524993 9.92740273475647 -33.0379968877775
9.43790054321289 -9.011407757396142 11.731545209884644 -21.260485293142587 9.979072570800781 -33.11535796082537
9.482510566711426 -9.031475630193341 11.78095531463623 -21.361058046897632 10.039172649383545 -33.19249097881958
9.547596454620361 -9.051466867019478 11.833314180374146 -21.461684166419708 10.140057563781738 -33.269399559360544
9.593645572662354 -9.071381925766083 11.899258136749268 -21.56239109701609 10.193894386291504 -33.34608854634682
9.640448570251465 -9.091221893548143 11.948080062866211 -21.66320519862171 10.238038301467896 -33.42256120594121
9.68553638458252 -9.110987279417687 12.010894060134888 -21.764104474438327 10.285495281219482 -33.498821692829665
9.729775428771973 -9.130678608674664 12.078904151916504 -21.865090167273276 10.331222295761108 -33.574878153111996
9.773885488510132 -9.150296971200975 12.149071216583252 -21.966168146210812 10.390031337738037 -33.65073844780809
9.817268371582031 -9.169843217905525 12.199869155883789 -22.067342259646278 10.439385414123535 -33.72641021154373
9.87425422668457 -9.189318261003018 12.26898717880249 -22.16860019039975 10.50428032875061 -33.801899398666286
9.955393314361572 -9.208722603010436 12.329294204711914 -22.269924838589148 10.551992177963257 -33.87721118999562
9.999292135238647 -9.228056766525736 12.371035099029541 -22.37129980393844 10.60625433921814 -33.952350058989836
10.042736053466797 -9.247321452322018 12.448760032653809 -22.472706345105454 10.64896535873413 -34.02732071561227
10.114861249923706 -9.266517448821658 12.52423095703125 -22.5741246590656 10.696626424789429 -34.10212753367158
10.160184144973755 -9.285645301451858 12.572068929672241 -22.67556316239318 10.745296478271484 -34.17677475110512
10.204783201217651 -9.304705421994328 12.613824844360352 -22.776992146540596 10.789361476898193 -34.25126622000643
10.249083042144775 -9.323698562515943 12.656898736953735 -22.878421237198832 10.831741333007812 -34.325605754785954
10.29322624206543 -9.34262557548445 12.702601671218872 -22.97985553785814 10.873493432998657 -34.39979733168881
10.337164402008057 -9.361487120639211 12.784286737442017 -23.081305734534354 10.914954662322998 -34.4738448380064
10.381263494491577 -9.380283705641514 12.862903833389282 -23.182782876354597 10.958370685577393 -34.54775194925064
10.4401273727417 -9.399016104550178 12.935906887054443 -23.284264906226785 11.021133661270142 -34.62152225987681
10.491962432861328 -9.417685367137734 13.014502763748169 -23.38573137872828 11.09438681602478 -34.695159112000255
10.536742448806763 -9.436292235098318 13.089126825332642 -23.48716287455666 11.172810792922974 -34.768665710768396
10.581185340881348 -9.454837178701025 13.17409372329712 -23.588560667273715 11.251404762268066 -34.84204525307856
10.62466049194336 -9.473320660625449 13.2530517578125 -23.68992463267432 11.328391790390015 -34.915301195045124
10.668055534362793 -9.491743311648106 13.32159161567688 -23.791235274802432 11.398191690444946 -34.988436729446576
10.711524486541748 -9.51010565417673 13.433505535125732 -23.892491873750835 11.453659772872925 -35.061454693776014
10.755901575088501 -9.528408248957007 13.476544380187988 -23.993718127268192 11.51041054725647 -35.134358066179125
10.817139625549316 -9.54665156919864 13.515946388244629 -24.094882945504352 11.621716499328613 -35.20715013795253
10.860102653503418 -9.564836086911495 13.586339235305786 -24.195999052962925 11.708438396453857 -35.27983473172759
10.902820825576782 -9.582962592739081 13.67113208770752 -24.297040767473614 11.794907331466675 -35.35241535665844
10.946505784988403 -9.601031901360347 13.760999917984009 -24.39800983880915 11.878504276275635 -35.424895197079266


==> figures/ex1/dist_time_log.txt <==
time_FB FB time_CD CD time_DR DR
0.0 0.0 0.0 0.0 0.0 0.0
0.16726422309875488 -1.2377041983039072 0.10867094993591309 -1.3855797266896692 0.07251596450805664 -3.084003887716692
0.2776973247528076 -1.9036790647873554 0.2311081886291504 -1.8159508678684786 0.13830137252807617 -4.848087879702487
0.382094144821167 -2.3364302018671785 0.33664631843566895 -2.081029356156879 0.21373271942138672 -5.986205366309102
0.4837486743927002 -2.5883970355854076 0.4361574649810791 -2.2961825559776408 0.2738819122314453 -7.135109196717689
0.5755231380462646 -2.7851925403918845 0.5339250564575195 -2.4904647153828874 0.3359847068786621 -7.96116529766328
0.6782894134521484 -2.9322213496140046 0.6309607028961182 -2.6729833371474183 0.39543747901916504 -8.636960982720506
0.776576042175293 -3.063486415637467 0.725062370300293 -2.8476747623989644 0.4539802074432373 -9.242476026588605
0.867213249206543 -3.179899342936782 0.8143260478973389 -3.0165253232698213 0.5120704174041748 -9.773602439097917
0.954526424407959 -3.2887307790544433 0.9053220748901367 -3.1806120223130514 0.5734095573425293 -10.263473895463829
1.0457890033721924 -3.3906626597951837 0.9982321262359619 -3.3407076259582325 0.6303749084472656 -10.715727199338797
1.139899492263794 -3.487221003622936 1.0862808227539062 -3.4973273854088207 0.687067985534668 -11.141107483745287
1.2214858531951904 -3.579030176947314 1.1847939491271973 -3.651028920920456 0.7434189319610596 -11.54141266133026
1.317274808883667 -3.66674157691699 1.267563819885254 -3.8022722568066865 0.7995920181274414 -11.921999821110628
1.4037237167358398 -3.7508087074657275 1.3666677474975586 -3.9513938776993056 0.8583788871765137 -12.284309046372389
1.481790542602539 -3.831618332250794 1.4415993690490723 -4.098637736824553 0.9142260551452637 -12.631374686694565
1.5613303184509277 -3.909500026050035 1.5416395664215088 -4.244272423715507 0.9703638553619385 -12.963470137847535
1.642125129699707 -3.984732923878399 1.6123082637786865 -4.388490351491283 1.026726245880127 -13.282793126172729
1.7188456058502197 -4.057548708797781 1.6816856861114502 -4.531442384265313 1.0837538242340088 -13.589177941528057
1.7986693382263184 -4.128155251082794 1.7701902389526367 -4.673299984327942 1.1431987285614014 -13.884687351513618
1.8738713264465332 -4.196730941806957 1.8376922607421875 -4.814309564127452 1.198669195175171 -14.169423957201149
1.9462170600891113 -4.26343037199813 1.9106576442718506 -4.95460195561614 1.2539665699005127 -14.445057111283612
2.025561571121216 -4.328391598042627 2.0060160160064697 -5.094208742782696 1.3087403774261475 -14.712459193076493
2.1182727813720703 -4.39175461819872 2.0773720741271973 -5.2331880086211555 1.3637118339538574 -14.972344123665335
2.216488838195801 -4.45361129259982 2.144731283187866 -5.371588596528212 1.4213087558746338 -15.225207995341085
2.303257465362549 -4.514056256791345 2.226996898651123 -5.509483363592917 1.479271411895752 -15.471283843380462
2.3781309127807617 -4.573183368008847 2.2914013862609863 -5.64687109062039 1.5351088047027588 -15.710948213561593
2.4486420154571533 -4.631073997066495 2.3598551750183105 -5.783785639403924 1.590796709060669 -15.944738397128294
2.5187840461730957 -4.687801201076309 2.4808998107910156 -5.920243533466488 1.6459765434265137 -16.173094078082418
2.5896413326263428 -4.743430094841575 2.5370125770568848 -6.056260682899744 1.7010180950164795 -16.39637123234136
2.6728498935699463 -4.798021073059607 2.599125862121582 -6.191866311362406 1.7666001319885254 -16.614835957842704
2.746180772781372 -4.851635076159357 2.6980836391448975 -6.327016032438339 1.8228061199188232 -16.82889941807329
2.81605863571167 -4.904322894086012 2.7702670097351074 -6.4616687514904205 1.877753496170044 -17.03876788310786
2.884789228439331 -4.9561305179323565 2.8347363471984863 -6.595796505685367 1.9389588832855225 -17.244741761098695
2.953896999359131 -5.0071047141936695 2.9069020748138428 -6.729401305572397 1.9975314140319824 -17.44699487564923
3.0209009647369385 -5.057281476395207 2.9709150791168213 -6.862472314626446 2.0553064346313477 -17.645708697929948
3.093632698059082 -5.106695071752723 3.0446720123291016 -6.995006427824597 2.119313955307007 -17.840948612268747
3.1665687561035156 -5.155386607899679 3.1196794509887695 -7.1270434725892855 2.174219846725464 -18.033025785429857
3.239649534225464 -5.203370924332309 3.193507432937622 -7.25859838200984 2.230621099472046 -18.221858492549334
3.3060147762298584 -5.250675116170044 3.2861244678497314 -7.389620033899885 2.2886972427368164 -18.407863931648137
3.3771779537200928 -5.297324201092113 3.3528389930725098 -7.520073658255789 2.3478403091430664 -18.5910920738316
3.443000078201294 -5.3433420342317675 3.4186153411865234 -7.64993586720287 2.4043126106262207 -18.771826511536677
3.5137767791748047 -5.388751494330969 3.508068799972534 -7.779181570627969 2.4579873085021973 -18.950046033233622
3.615030288696289 -5.433575881354442 3.580235719680786 -7.907775197172928 2.548863410949707 -19.126006584683
3.678799629211426 -5.477835575706167 3.652848243713379 -8.035680237811283 2.604405403137207 -19.29962236755651
3.741800546646118 -5.521550951569871 3.740922451019287 -8.162916068412743 2.660889148712158 -19.471048598013716
3.804321527481079 -5.564741801619939 3.8032524585723877 -8.289492145805001 2.718446969985962 -19.64031509702035
3.8698482513427734 -5.607425606276109 3.8669419288635254 -8.415397283875446 2.7776947021484375 -19.807593645689703
3.933375835418701 -5.649618866764836 3.934807300567627 -8.540631485921379 2.8434627056121826 -19.972971234266872
3.995622396469116 -5.6913363053254695 3.9971938133239746 -8.665192337527888 2.904355049133301 -20.13659659800204
4.058876991271973 -5.732589806602948 4.08472752571106 -8.789071496054227 2.9632773399353027 -20.298475059308632
4.122340679168701 -5.773393556225924 4.153038263320923 -8.912207088758773 3.0233635902404785 -20.45867289778585
4.184491872787476 -5.813761084463177 4.218750715255737 -9.034585418725518 3.086864948272705 -20.61717473395316
4.246042728424072 -5.853705477088225 4.283531904220581 -9.156207023455174 3.1480157375335693 -20.774036781085876
4.3087358474731445 -5.893239114476639 4.3423662185668945 -9.27705348482577 3.2056360244750977 -20.929239160679064
4.369795322418213 -5.932372564815587 4.406071424484253 -9.39714076940792 3.2672932147979736 -21.082817687488454
4.429754018783569 -5.971116221401905 4.466929912567139 -9.516496814326228 3.32727313041687 -21.234781450948304
4.493866920471191 -6.009480925768196 4.523582696914673 -9.635165423401812 3.3864455223083496 -21.38519121731607
4.55601167678833 -6.047477281355718 4.585056304931641 -9.753236786106264 3.4469058513641357 -21.534032471995165
4.617952108383179 -6.085113826441341 4.64438271522522 -9.870683169382415 3.5040841102600098 -21.681416378836044
4.680287837982178 -6.122397823926047 4.703561067581177 -9.987530564687402 3.559216260910034 -21.82739299963337
4.746953964233398 -6.15933712005274 4.77100944519043 -10.103760484153394 3.6173226833343506 -21.972011662643446
4.807910680770874 -6.195940160403492 4.827931642532349 -10.2194381771845 3.6774306297302246 -22.115286231569243
4.867751359939575 -6.232215162588463 4.888577938079834 -10.334603728098706 3.737255096435547 -22.25728256952372
4.928538084030151 -6.268170204615695 4.9505321979522705 -10.449273803045251 3.8016953468322754 -22.398071922160298
4.989236354827881 -6.303813537926707 5.007544040679932 -10.563466224293483 3.8680920600891113 -22.537689837457165
5.063532114028931 -6.339154390501863 5.0644776821136475 -10.677155754131444 3.927151918411255 -22.676181645145952
5.1272032260894775 -6.374195656660525 5.1226091384887695 -10.790337853152277 3.989029884338379 -22.81359868730876
5.188868522644043 -6.408942736742401 5.180404424667358 -10.903051674893785 4.043646335601807 -22.949975118009284
5.2500200271606445 -6.443401345125379 5.237663745880127 -11.015345020873076 4.113223075866699 -23.085409261732543
5.310723066329956 -6.477576357516637 5.308287143707275 -11.127255332811748 4.172189712524414 -23.219827649379205
5.371507406234741 -6.511472892221676 5.370093107223511 -11.238796396376143 4.231107950210571 -23.353277310141895
5.434054136276245 -6.545096470233669 5.427622079849243 -11.349999878302928 4.291816711425781 -23.485735303267052
5.494508981704712 -6.578452456547989 5.484795808792114 -11.46086646845363 4.348633527755737 -23.617251163913053
5.554890394210815 -6.611547568596326 5.546895265579224 -11.571396890694999 4.413060426712036 -23.747814576951562
5.615447282791138 -6.644386964843396 5.6051249504089355 -11.68161573148194 4.4736058712005615 -23.877468568010535
5.682286739349365 -6.676974771669466 5.665211200714111 -11.791560841362738 4.528804540634155 -24.006216567641566
5.742217302322388 -6.709318395999321 5.722890138626099 -11.901230146867746 4.59307074546814 -24.134077349195458
5.8204920291900635 -6.7414213589700624 5.779737710952759 -12.01060164342497 4.651090860366821 -24.26106206729717
5.914847135543823 -6.773286919046571 5.8345677852630615 -12.119661691249991 4.708922624588013 -24.387186041377383
5.9820475578308105 -6.804919098776001 5.890845060348511 -12.22843962134452 4.77286958694458 -24.512467055949116
6.054647445678711 -6.836323158435684 5.9471681118011475 -12.336950251253167 4.828155755996704 -24.636949824253897
6.142734050750732 -6.867504548574388 6.0029237270355225 -12.445185605678873 4.883142948150635 -24.76066036187234
6.222079277038574 -6.8984678496138425 6.058503150939941 -12.553188271310532 4.937811613082886 -24.883561772033428
6.299351453781128 -6.929217712776184 6.1149561405181885 -12.661010676486441 5.009284973144531 -25.005707472336486
6.404531002044678 -6.959756937392435 6.171008825302124 -12.768666731088572 5.0808186531066895 -25.12706926970672
6.514668703079224 -6.990088189120715 6.228780269622803 -12.876115403425267 5.141428709030151 -25.247682383668547
6.623867034912109 -7.020215940379949 6.2917890548706055 -12.983336683895432 5.202089548110962 -25.367515581139838
6.739210605621338 -7.050144506741005 6.354944467544556 -13.090330118946266 5.293688774108887 -25.486612297736613
6.843588590621948 -7.079877355810776 6.41483736038208 -13.197070793018053 5.392347574234009 -25.604984716262294
6.93348503112793 -7.109417424911734 6.482893705368042 -13.303534837306932 5.473914384841919 -25.722635879086745
7.041004180908203 -7.138767582880094 6.552161455154419 -13.409705628506014 5.545792102813721 -25.839555987381736
7.122732877731323 -7.16793039941342 6.6030049324035645 -13.515572394317259 5.610127210617065 -25.955751985132878
7.25979471206665 -7.196910328435441 6.667351245880127 -13.621159584052311 5.672877550125122 -26.071232300385315
7.348613262176514 -7.225711056746849 6.723450183868408 -13.72649485439548 5.765584945678711 -26.18602694195252
7.434473752975464 -7.254335210553878 6.815406560897827 -13.831596311005022 5.876634836196899 -26.300136628900006
7.507759094238281 -7.282785647807719 6.874933481216431 -13.936417684824622 5.942607164382935 -26.413573698238405
7.579847574234009 -7.311065065941394 6.9362452030181885 -14.04098994788778 6.0050201416015625 -26.52633126272655
7.651330947875977 -7.339175896128511 7.004905700683594 -14.145331820363609 6.072465658187866 -26.63842585414143
7.718052387237549 -7.367120206851581 7.067910194396973 -14.249473060716111 6.148592233657837 -26.749847881543868
7.778907537460327 -7.3948998919402 7.126785039901733 -14.353419531884974 6.219799757003784 -26.860601237231837
7.843863010406494 -7.4225177359033845 7.189028263092041 -14.457168507001523 6.287635326385498 -26.970687762232785
7.907411336898804 -7.449975779285744 7.263058185577393 -14.560716654656758 6.3628435134887695 -27.08010270457898
7.9709882736206055 -7.477276259018639 7.320213079452515 -14.664057946578183 6.445106029510498 -27.188845788570475
8.029366731643677 -7.504422507251103 7.379558801651001 -14.767197320491048 6.515811443328857 -27.29691540614908
8.092442512512207 -7.531417057995178 7.437777996063232 -14.870130166801331 6.586979150772095 -27.40430963775518
8.151551485061646 -7.558261614746397 7.495558261871338 -14.972856405746056 6.661339521408081 -27.511016824892117
8.21255612373352 -7.584957483754612 7.557870388031006 -15.075361723370204 6.733761548995972 -27.617031426878004
8.270168781280518 -7.611505788903548 7.628119945526123 -15.177654741489635 6.805087566375732 -27.722349669964373
8.341469764709473 -7.637907961494398 7.692270040512085 -15.279736513865371 6.88104772567749 -27.82696581407194
8.400572538375854 -7.664164963062627 7.755895614624023 -15.38161188897529 6.953289270401001 -27.930879284064257
8.457885980606079 -7.69027838655667 7.820170640945435 -15.483298168017946 7.025394439697266 -28.0340877511089
8.515722036361694 -7.716250486561838 7.904925584793091 -15.584815991254239 7.0940773487091064 -28.136588141063577
8.574605464935303 -7.742082907721621 7.968903541564941 -15.686194778128256 7.16316294670105 -28.23838826595711
8.641903400421143 -7.767777205400009 8.038609743118286 -15.78748478418036 7.232391357421875 -28.339517747038784
8.702778339385986 -7.793340298353822 8.125479698181152 -15.888683816890408 7.304027557373047 -28.439978629967424
8.763967275619507 -7.818771924179318 8.18813681602478 -15.989785062156674 7.383472442626953 -28.539774181594034
8.824501752853394 -7.844072301235716 8.254593849182129 -16.09074202606392 7.453845262527466 -28.638909361732257
8.884171962738037 -7.869242839244258 8.321795225143433 -16.191558777737498 7.5204198360443115 -28.737385203593014
8.942139625549316 -7.894284793918485 8.383396863937378 -16.292215006900822 7.587656736373901 -28.835209535004005
9.004747152328491 -7.919200504873246 8.449590921401978 -16.392697667228468 7.662625312805176 -28.932389987619665
9.062361001968384 -7.943995627901783 8.513849973678589 -16.493034361367613 7.7572174072265625 -29.028940601040706
9.119832992553711 -7.968668195425339 8.60394811630249 -16.59325621652861 7.830974578857422 -29.12487355118575
9.180620670318604 -7.99321920456061 8.664210081100464 -16.693364640388168 7.912561893463135 -29.220192116433388
9.244452714920044 -8.01765017545908 8.725332736968994 -16.79335870567992 7.990898132324219 -29.314903609601085
9.304342031478882 -8.041962222304274 8.78792405128479 -16.89322340187424 8.073060035705566 -29.40900911771419
9.361692905426025 -8.066156204589252 8.848097324371338 -16.992945885176 8.154306173324585 -29.502528805011735
9.420202493667603 -8.090233765550161 8.908812999725342 -17.092527791401082 8.239186525344849 -29.5954793378764
9.47889256477356 -8.114196845260418 9.000922679901123 -17.191959340246136 8.305083274841309 -29.68787808841645
9.5373375415802 -8.138046531827403 9.063814401626587 -17.291264949401388 8.37151551246643 -29.77973619852603
9.596091508865356 -8.161783889259269 9.123476028442383 -17.39057735401647 8.44397759437561 -29.871066951113058
9.653072118759155 -8.18541027479882 9.19456672668457 -17.48978993076883 8.515728235244751 -29.96188094702774
9.712045669555664 -8.208926967052006 9.251978158950806 -17.58889211543472 8.586742162704468 -30.05219048622887
9.771557331085205 -8.23233521367181 9.318483829498291 -17.687917752438253 8.660900592803955 -30.142006277783267
9.827697038650513 -8.255636084879903 9.410020589828491 -17.786933067234806 8.734142541885376 -30.23133824070416
9.901623964309692 -8.27883045299402 9.474650859832764 -17.88589856983902 8.806800127029419 -30.320195071142187
9.964547157287598 -8.301919115577302 9.537826299667358 -17.98485085221557 8.881486654281616 -30.408587102063557
10.02736496925354 -8.324903268506947 9.594412326812744 -18.0837992146723 8.952448606491089 -30.49652307872887
10.090698719024658 -8.347784732158662 9.651448726654053 -18.18272737626071 9.02367115020752 -30.58401007884263
10.154090404510498 -8.370565083494995 9.708366632461548 -18.281609587527605 9.100633382797241 -30.671055974178444
10.213340997695923 -8.393245195506836 9.764071941375732 -18.380415801847697 9.173835039138794 -30.75766792963173
10.270708322525024 -8.415826084348005 9.820323944091797 -18.47917327822534 9.246627807617188 -30.84385151235384
10.338527202606201 -8.43830908078003 9.878053188323975 -18.57798728313304 9.320998430252075 -30.929611812926503
10.397037506103516 -8.460695336845163 9.938407897949219 -18.67678378751808 9.396197319030762 -31.014954561389338
10.456927061080933 -8.482986040948136 9.99822211265564 -18.775558665073557 9.475719928741455 -31.09988492462168
10.521509170532227 -8.50518180515836 10.059362173080444 -18.874311801329362 9.560477256774902 -31.184411879546666
10.580058336257935 -8.527283287820413 10.117480039596558 -18.973034533784958 9.662887334823608 -31.26854657639662
10.644346475601196 -8.549291780824372 10.174699783325195 -19.071763057465063 9.742366552352905 -31.352296443009116
10.706901788711548 -8.571207942363978 10.230759382247925 -19.170509239899342 9.782245397567749 -31.43566728855932
10.764392375946045 -8.593032369046345 10.28941035270691 -19.269274765816082 9.868066549301147 -31.518670486843845
10.828123092651367 -8.614765365597934 10.3480544090271 -19.36808772958733 9.970769166946411 -31.601326299118035
10.88565993309021 -8.63640750396893 10.407411575317383 -19.466905314061584 10.059422254562378 -31.683643569936855
10.945436000823975 -8.657959803595233 10.464295864105225 -19.565765577535704 10.142200708389282 -31.765629784423496
11.008484601974487 -8.679423130380744 10.521072626113892 -19.66470038888286 10.221660137176514 -31.847292052653295
11.066720724105835 -8.700798404756554 10.581578016281128 -19.76371121940524 10.304872751235962 -31.928639108366497
11.127214908599854 -8.722086413386352 10.644299745559692 -19.86279334741495 10.395821809768677 -32.009677495363796
11.189566850662231 -8.743289225341188 10.703123569488525 -19.96194997842808 10.48606824874878 -32.09041410514298
11.247118473052979 -8.764406736522227 10.761628150939941 -20.06117819447691 10.58041524887085 -32.17085350799291
11.307088375091553 -8.785439522060946 10.817556619644165 -20.160474753414157 10.686222553253174 -32.25100089494385
11.36884593963623 -8.806388460835116 10.874659776687622 -20.25985599798426 10.756839752197266 -32.33086282865605
11.424962997436523 -8.827254298126217 10.931610345840454 -20.359377120385773 10.82406997680664 -32.41045083245264
11.484755039215088 -8.848037780602892 10.995978116989136 -20.45901099792236 10.890908241271973 -32.489772486433516
11.54734468460083 -8.868739621531182 11.058014392852783 -20.558763176167428 10.960700511932373 -32.56883468420341
11.603724479675293 -8.889360447115838 11.120417356491089 -20.658655469539966 11.029488325119019 -32.64764234174724
11.659957885742188 -8.909901410266347 11.184709310531616 -20.75872331291704 11.099241495132446 -32.7261997024866
11.719536781311035 -8.930362677393163 11.252428770065308 -20.85892084656644 11.171538591384888 -32.80451084840234
11.776009559631348 -8.950744403998343 11.309536457061768 -20.959232428239545 11.243343114852905 -32.882580044913354
11.837965250015259 -8.971046966484895 11.378899812698364 -21.059645787665026 11.315991640090942 -32.96041048945127
11.894296407699585 -8.99127086604768 11.438185214996338 -21.160134123963005 11.388819694519043 -33.03800461081916
11.94946551322937 -9.01141645528537 11.500614404678345 -21.26066847231472 11.462402582168579 -33.1153657890824
12.006196975708008 -9.031484377784613 11.558443307876587 -21.361245563695288 11.529809474945068 -33.192498913349425
12.062019348144531 -9.051475664331797 11.615140914916992 -21.4618761202965 11.60037612915039 -33.26940760123163
12.117451906204224 -9.0713907728273 11.674247741699219 -21.562587592719225 11.675370454788208 -33.34609669664103
12.17422866821289 -9.091230790397043 11.73353385925293 -21.663406350351373 11.748883247375488 -33.42256946575414
12.230933904647827 -9.110996226088957 11.790389776229858 -21.76431039084108 11.836361646652222 -33.49883006327211
12.28620457649231 -9.130687605203654 11.851171970367432 -21.86530095967456 11.919079303741455 -33.57488663531709
12.342186212539673 -9.15030601763498 11.907705307006836 -21.966383931695677 12.006479740142822 -33.650747042929446
12.397466659545898 -9.169852314299007 11.967402458190918 -22.067563155760265 12.090116739273071 -33.72641892075241
12.452558279037476 -9.189327407407886 12.023484706878662 -22.1688263178067 12.17463231086731 -33.8019082231494
12.505033493041992 -9.208731799472474 12.079108953475952 -22.270156320330322 12.256667852401733 -33.87722013095847
12.56009554862976 -9.22806601309223 12.136759996414185 -22.37153676544356 12.335255146026611 -33.952359117656556
12.614920377731323 -9.247330749046384 12.19567584991455 -22.472948914001837 12.415655612945557 -34.02732989322566
12.67024278640747 -9.266526795756675 12.254564762115479 -22.574372972206266 12.496279239654541 -34.10213683149166
12.72504210472107 -9.2856546986446 12.310079336166382 -22.675817369062635 12.574774265289307 -34.176784170409206
12.777257442474365 -9.30471486949882 12.370925664901733 -22.77725237357477 12.652012348175049 -34.25127576208957
12.834046840667725 -9.32370806039104 12.427763223648071 -22.878687624054376 12.747992038726807 -34.32561542096159
12.891397714614868 -9.342635123783928 12.486892223358154 -22.98012822815749 12.83248257637024 -34.39980712328931
12.946621894836426 -9.361496719427523 12.545454502105713 -23.081584867997975 12.93927550315857 -34.473854756383034
13.002484321594238 -9.380293354985579 12.602419376373291 -23.18306860222656 13.00818419456482 -34.54776199577167
13.055352687835693 -9.399025804516532 12.660947561264038 -23.284557379133606 13.108771562576294 -34.6215324359289
13.110695838928223 -9.417695117788602 12.718755722045898 -23.386030755260165 13.198314428329468 -34.695169418991
13.167179822921753 -9.436302036491444 12.777400016784668 -23.487469310073852 13.27405047416687 -34.76867615012621
13.221868991851807 -9.45484703089764 12.834598302841187 -23.58887431371312 13.354801177978516 -34.84205582625175
13.277291297912598 -9.473330563685149 12.890033721923828 -23.690245649572997 13.43761920928955 -34.915311903502094
13.332557916641235 -9.491753265618545 12.945622682571411 -23.791563852262545 13.519925832748413 -34.988447574675476
13.384170532226562 -9.510115659117833 13.002844095230103 -23.89282818482849 13.605916976928711 -35.06146567728471
13.438924074172974 -9.528418304941638 13.060059309005737 -23.994062332117107 13.694093465805054 -35.13436918949664
13.49403691291809 -9.546661676305966 13.115391492843628 -24.095235224758955 13.779762029647827 -35.207161402630625
13.548828840255737 -9.564846245218359 13.170339822769165 -24.196359550758718 13.854109048843384 -35.2798461393428
13.603455543518066 -9.582972802322638 13.279222011566162 -24.29740966264201 13.934638977050781 -35.35242690881152
13.65545916557312 -9.601042162296032 13.324077606201172 -24.39838732551012 14.017392873764038 -35.42490689539447
13.71194314956665 -9.619054628062502 13.38359522819519 -24.499264202327428 14.101261377334595 -35.497287798920134
13.768345355987549 -9.637010614316157 13.438617706298828 -24.600015764481483 14.191141366958618 -35.56957133836401
13.82374358177185 -9.654910649941122 13.496364831924438 -24.700621384449867 14.27604079246521 -35.64176004598999
13.878685474395752 -9.672754985598301 13.552196264266968 -24.80107725928457 14.342118740081787 -35.71385638812831
13.933393478393555 -9.690543779948769 13.609150171279907 -24.90138622236656 14.426712274551392 -35.78586294302335
13.985226154327393 -9.708277503206617 13.665617942810059 -25.00153584433455 14.514252424240112 -35.857783041984845
14.040573835372925 -9.725956617548434 13.724374532699585 -25.10150873732382 14.60602331161499 -35.92961908033939
14.095276117324829 -9.743581538811068 13.779752254486084 -25.201312034549535 14.676307201385498 -36.001373110968004
14.147506475448608 -9.76115266800938 13.835335493087769 -25.300991633622996 14.74899697303772 -36.07304756852497
14.203732967376709 -9.778670472160872 13.89235520362854 -25.400592732257948 14.829089641571045 -36.144645206675975
14.258459568023682 -9.796135603344418 13.951523303985596 -25.50017256380389 14.904004096984863 -36.21616961033735
14.311520338058472 -9.813548438671031 14.007070779800415 -25.599605660910697 14.991656303405762 -36.28762384125034
14.365066766738892 -9.830909264029712 14.062762260437012 -25.69888262460364 15.065931558609009 -36.35901151365749
14.420864343643188 -9.848218351518023 14.117677688598633 -25.798017112897877 15.15203857421875 -36.43033532076744
14.47669243812561 -9.8654759417773 14.175375699996948 -25.896981466673004 15.23200511932373 -36.5015976800248
14.531253337860107 -9.88268224225775 14.27681827545166 -25.99576425942093 15.318522691726685 -36.57280091725045
14.586241006851196 -9.899837497783576 14.335044622421265 -26.094534310690722 15.42557668685913 -36.64394748835134
14.640706777572632 -9.916942137473622 14.390900135040283 -26.193118431099226 15.514002561569214 -36.71503968669859
14.69718337059021 -9.933996968220217 14.450054407119751 -26.291475305709795 15.594568014144897 -36.786079737161735
14.752529382705688 -9.951002841476159 14.506948232650757 -26.389566492354856 15.674764394760132 -36.857069489501136
14.814064979553223 -9.96796066212678 14.566556215286255 -26.487356603314126 15.757862567901611 -36.92801121581272
14.869834423065186 -9.984871052317203 14.62407660484314 -26.58481675869878 15.846088409423828 -36.998907246875476
14.924741268157959 -10.001734541807181 14.681946992874146 -26.68194739577226 15.932746171951294 -37.06976065113388
14.999442338943481 -10.018551344272794 14.740739583969116 -26.778736265443747 16.026984930038452 -37.14057372004695
15.056747913360596 -10.035321716894664 14.802255153656006 -26.87515563268734 16.10250210762024 -37.211349040134365
15.11156702041626 -10.05204588522303 14.90994644165039 -26.97120924404277 16.18011975288391 -37.28208871076228
15.165866374969482 -10.068724153940455 14.993441581726074 -27.06687361143802 16.26268768310547 -37.35279498063322
15.220453977584839 -10.085356749972455 15.058021068572998 -27.162121185878462 16.348301649093628 -37.4234698348676
15.275087356567383 -10.101955110997176 15.15654993057251 -27.256940230504153 16.429736614227295 -37.49411516239781
15.331507921218872 -10.118508863643719 15.225528478622437 -27.351313037320907 16.5036404132843 -37.564732544999885
15.386026382446289 -10.135018190730268 15.286098003387451 -27.44522071654895 16.590975761413574 -37.635323591897674
15.440714597702026 -10.151483686501976 15.346135377883911 -27.538644948302988 16.67444682121277 -37.70588972014912
15.497471332550049 -10.167905723833822 15.40964388847351 -27.631591735913425 16.75444459915161 -37.77643238714001
15.553921699523926 -10.184284692542644 15.508644104003906 -27.724067449302336 16.833877325057983 -37.84695288388457
15.608759880065918 -10.200621016970505 15.574719190597534 -27.816137225732685 16.91669774055481 -37.91745248604564
15.66376543045044 -10.21691517781343 15.6343355178833 -27.90779324618688 17.00227689743042 -37.98793229799233
15.718840599060059 -10.233167469497888 15.692264080047607 -27.99907407446633 17.08566117286682 -38.05839341458325
15.773900270462036 -10.24937815217936 15.748744487762451 -28.090010740220414 17.174348831176758 -38.12883679539405
15.828503370285034 -10.265547571605676 15.81187129020691 -28.18049588858649 17.25978446006775 -38.19926339392517
15.883169651031494 -10.28167585714844 15.873748302459717 -28.270520169148718 17.339885473251343 -38.26967403733229
15.93780779838562 -10.297763132520828 15.930579423904419 -28.360080147839973 17.418727159500122 -38.34006952871552
15.992528438568115 -10.313809676879542 15.992256879806519 -28.449220015032797 17.49635362625122 -38.41045054941152
16.0472195148468 -10.32981589670581 16.051215410232544 -28.53787688869494 17.575408220291138 -38.480817752264315
16.101672410964966 -10.34578219414357 16.11149573326111 -28.626047153056355 17.65175175666809 -38.55117168064459
16.1562077999115 -10.361708948886983 16.16896104812622 -28.71377906059683 17.736340761184692 -38.62151284551021
16.210471391677856 -10.377596352450997 16.22563648223877 -28.80116170595175 17.816535711288452 -38.69184165402825
16.266378164291382 -10.393445612361678 16.285316467285156 -28.888216314044005 17.895044565200806 -38.76215847396282
16.31986093521118 -10.40925669592168 16.34828019142151 -28.974876779043637 17.97653079032898 -38.83246351606623
16.37449049949646 -10.42502963585206 16.40487051010132 -29.06116068831097 18.057109832763672 -38.90275847818957
16.42883324623108 -10.440764775592475 16.485451221466064 -29.14708734757443 18.152870893478394 -38.97304480039031
16.485012769699097 -10.456462248650507 16.566620588302612 -29.232662692750537 18.2395441532135 -39.0433242368283
16.54126262664795 -10.47212220100777 16.639594078063965 -29.317895600922586 18.31651496887207 -39.113598062621826
16.595532417297363 -10.487744947331139 16.714356899261475 -29.402811389887002 18.39561700820923 -39.18386702569996
16.650287628173828 -10.50333093838794 16.784677267074585 -29.487446291403984 18.476388931274414 -39.254131700967974
16.70509672164917 -10.51888031479506 16.87082839012146 -29.57183247551064 18.55634570121765 -39.324392715684404
16.759007930755615 -10.534393241707665 16.93297791481018 -29.65589774628433 18.635223150253296 -39.39465043566251
16.814229011535645 -10.549869969254482 16.99614691734314 -29.739644644793604 18.713152170181274 -39.464905164223026
16.8679678440094 -10.565310665886155 17.05936312675476 -29.823071578624024 18.79161286354065 -39.53515715990506
16.922414779663086 -10.58071567587641 17.117521047592163 -29.90616644166665 18.872419118881226 -39.605406637760304
16.97716784477234 -10.596085224284595 17.178255558013916 -29.98892441552043 18.945188760757446 -39.67565374541971
17.031914949417114 -10.611419510945064 17.23685908317566 -30.071348697933516 19.028932809829712 -39.74589857147692
17.085744380950928 -10.626718637643553 17.30073618888855 -30.153444144194804 19.108209371566772 -39.816141084259485
17.14036464691162 -10.641982833516249 17.361356496810913 -30.235223209678004 19.188127040863037 -39.886381176058705
17.195045471191406 -10.657212289485882 17.423262119293213 -30.31670704191955 19.272074699401855 -39.9566186598431
17.24970579147339 -10.672407143781124 17.490065574645996 -30.39797375881394 19.352524757385254 -40.0268532852578
17.303220510482788 -10.687567675992147 17.60091519355774 -30.478981688389034 19.436643362045288 -40.097084716165725
17.358207941055298 -10.702694130521762 17.714876413345337 -30.559716395709977 19.51797127723694 -40.16731244074947
17.412692546844482 -10.717786869229105 17.91030263900757 -30.64017696488811 19.598878622055054 -40.23753651317115
17.46737003326416 -10.732846021115554 17.987358331680298 -30.720362302304217 19.679455041885376 -40.30775666283431
17.521931409835815 -10.747871792334333 18.03889513015747 -30.800347375075145 19.759491443634033 -40.37797365652675
17.576370000839233 -10.762864498687271 18.093401193618774 -30.88007883786112 19.836576461791992 -40.44818753391748
17.631269216537476 -10.777824320456089 18.159435987472534 -30.95956806404987 19.919008493423462 -40.51839810386703
17.686062574386597 -10.792751317264365 18.217028379440308 -31.03880554104895 19.996975421905518 -40.58860491376335
17.74070167541504 -10.8076457678347 18.32463026046753 -31.11780782966237 20.071356773376465 -40.658807502921604
17.79551863670349 -10.822507963882996 18.407639741897583 -31.196599820646238 20.152545928955078 -40.72900525329171
17.85009527206421 -10.837338219574805 18.46237301826477 -31.275257958983318 20.23822784423828 -40.799197501302814
17.904869079589844 -10.8521367664749 18.54227614402771 -31.353705868152446 20.32962441444397 -40.869383471534064
17.959559440612793 -10.866903680713145 18.667009115219116 -31.431942609260236 20.40687394142151 -40.93956231630933
18.013887405395508 -10.88163904962624 18.75202775001526 -31.509972970939643 20.48500943183899 -41.00973307312891
18.068092107772827 -10.89634312891304 18.817673921585083 -31.5878094963271 20.563708782196045 -41.07989469401836
18.122679471969604 -10.911016415460374 18.875357389450073 -31.665457160145102 20.63945984840393 -41.150046034194155
18.17731237411499 -10.925659067763608 18.931885957717896 -31.74292408227927 20.734611988067627 -41.22018586945204
18.231348991394043 -10.940271363298603 18.9899160861969 -31.8202162773253 20.823636770248413 -41.29031287326449
18.2857882976532 -10.95485337890983 19.077207326889038 -31.897331609325562 20.899967432022095 -41.36042562098416
18.34012532234192 -10.96940521375336 19.155712127685547 -31.974272130265184 20.97490906715393 -41.43052188304065
18.39454197883606 -10.983927026679218 19.233901739120483 -32.05104343263089 21.058061122894287 -41.500599717079695
18.44902229309082 -10.998418882461493 19.331117153167725 -32.127667032692514 21.144912719726562 -41.5706577813547
18.503602743148804 -11.01288084999265 19.425230026245117 -32.204153034165145 21.23226284980774 -41.64069588920647
18.557408571243286 -11.02731304844152 19.505075931549072 -32.280506844161664 21.286276817321777 -41.710709523819304
18.612025022506714 -11.041715688023789 19.553637742996216 -32.356732715763165 21.363518714904785 -41.78069259418812
18.6658718585968 -11.056088919149513 19.638556241989136 -32.43283366856892 21.454479217529297 -41.8506408106325
18.720370054244995 -11.070432616885682 19.713413953781128 -32.50885346213112 21.532827138900757 -41.92055625157157
18.77519130706787 -11.084746947651311 19.782158136367798 -32.584812467647815 21.6101713180542 -41.990443146722285
18.829760551452637 -11.099032216900333 19.848180294036865 -32.66065767042177 21.697309732437134 -42.060304712891856
18.884582042694092 -11.113288658858496 19.922781467437744 -32.73638839220197 21.794923543930054 -42.130142732523865
18.939481735229492 -11.12751667482497 19.990755081176758 -32.812013085696805 21.883097171783447 -42.19995723719187
18.99406099319458 -11.141716703805907 20.074290990829468 -32.88755194329862 21.974454402923584 -42.26974816844063
19.048781394958496 -11.155888864867405 20.13937473297119 -32.96300690673749 22.051965951919556 -42.33951537372918
19.1038019657135 -11.170033439437375 20.198530912399292 -33.03837186703289 22.142441987991333 -42.409258930967766
19.159679651260376 -11.18415065516488 20.25679087638855 -33.1136723965063 22.227494478225708 -42.478978937940894
19.213813066482544 -11.19824067971475 20.331385850906372 -33.188905725030565 22.3099627494812 -42.54867515415022
19.268304347991943 -11.212303744018385 20.407008409500122 -33.26409344786742 22.402933359146118 -42.618347310119645
19.322455644607544 -11.22634203739161 20.468013525009155 -33.33923682405005 22.458561420440674 -42.68799460935372
19.377556562423706 -11.240355394891822 20.52702236175537 -33.41433193348842 22.544230222702026 -42.7576164683467
19.433202505111694 -11.25434244458992 20.590456247329712 -33.48937672898409 22.628786087036133 -42.827211885417135
19.487472534179688 -11.268303261450612 20.65729069709778 -33.56438018149098 22.70780062675476 -42.89677622584147
19.542567014694214 -11.282237926979683 20.718828678131104 -33.63935124946897 22.782225847244263 -42.96629874645072
19.597001552581787 -11.296146609169337 20.78508973121643 -33.714317104017255 22.878395318984985 -43.035769862036226
19.651686906814575 -11.310029435109488 20.842716932296753 -33.789259854303594 22.96155023574829 -43.1051878990364
19.705929279327393 -11.32388650628803 20.902376651763916 -33.86416906691498 23.052327632904053 -43.17455385983518
19.760584592819214 -11.337717926970306 20.97246241569519 -33.9390447135936 23.139233827590942 -43.24387040644358
19.815136671066284 -11.35152389972086 21.031996488571167 -34.013887481827986 23.228135108947754 -43.31309330495757
19.869688510894775 -11.365304558320503 21.09016704559326 -34.088703165152424 23.302744150161743 -43.382182294159634
19.924824953079224 -11.379059994218943 21.158156394958496 -34.163503487155246 23.3732852935791 -43.45113617661922
19.98405146598816 -11.392790272848428 21.234285831451416 -34.23827981728592 23.45239567756653 -43.51995859988506
20.045069217681885 -11.40649542183953 21.297837734222412 -34.31303689637652 23.535379648208618 -43.58865883737928
20.100079774856567 -11.42017549423546 21.363956928253174 -34.387779912027426 23.627585887908936 -43.65724475528155
20.15485954284668 -11.433830583865799 21.47655439376831 -34.46251429693649 23.700921773910522 -43.72572263559225
20.209989070892334 -11.447460741747271 21.535184621810913 -34.53724552718877 23.783843517303467 -43.79409538296488
20.26495909690857 -11.461066070988835 21.594511032104492 -34.611978954579264 23.88132095336914 -43.86236547038277
20.319273233413696 -11.474646711709193 21.650206565856934 -34.686719728962075 23.977471113204956 -43.93053494005069
20.37380862236023 -11.488202806749545 21.705381870269775 -34.76147267194666 24.05629301071167 -43.99860612431355
20.428561687469482 -11.50173441097785 21.780658721923828 -34.83624343024052 24.139967918395996 -44.066581178231345
20.483232736587524 -11.515241561180751 21.843562364578247 -34.911036304359875 24.218982934951782 -44.134462207308125
20.5387179851532 -11.52872439658357 21.908761501312256 -34.985888093619664 24.300976991653442 -44.20225136440041
20.59385371208191 -11.542183104559431 21.986605167388916 -35.06086705658678 24.398423671722412 -44.26995077260732
20.648694038391113 -11.555617769470457 22.065773010253906 -35.13588119069803 24.477007389068604 -44.33756255626335
20.703663110733032 -11.569028573933789 22.15430212020874 -35.21093091819805 24.5499746799469 -44.40508845274971
20.758566856384277 -11.582415670120607 22.240858554840088 -35.286014273058875 24.62508225440979 -44.47253015349371
20.813288688659668 -11.595779048722015 22.327951908111572 -35.36112973652118 24.697798013687134 -44.53988903428528
20.867920875549316 -11.60911932566665 22.41444158554077 -35.436281055217734 24.770471572875977 -44.60716659845168
20.924899101257324 -11.622436294352463 22.499260902404785 -35.511463915038064 24.84281063079834 -44.67436408453631
20.983290195465088 -11.635729872422392 22.59783101081848 -35.58667207645876 24.91845202445984 -44.74148284158517
21.03760814666748 -11.649000870631799 22.669519662857056 -35.66189815567152 24.990997314453125 -44.80852394626103
21.092642784118652 -11.662250315030775 22.724531173706055 -35.73716558215889 25.06569004058838 -44.87548860351997
21.146881818771362 -11.675477285404243 22.780020236968994 -35.812511456447936 25.14122462272644 -44.94237778792388
21.201239824295044 -11.688681879916096 22.835208415985107 -35.887863399680604 25.224605083465576 -45.00919258791094
21.25546407699585 -11.701864207311637 22.891990184783936 -35.963214504993594 25.32249116897583 -45.07593386450225
21.309988737106323 -11.715024322460927 22.94931435585022 -36.03873541007198 25.408758401870728 -45.1426025725449
21.367038249969482 -11.72816225220631 23.01012110710144 -36.11428582227758 25.49013590812683 -45.20919947441844
21.42195773124695 -11.741278124314984 23.06754446029663 -36.18982320337053 25.57306146621704 -45.27572542414387
21.476633310317993 -11.754372115044786 23.121602773666382 -36.26533768236714 25.658395051956177 -45.342181106079174
21.53123664855957 -11.767444661345259 23.18906283378601 -36.34082455747274 25.743064165115356 -45.40856727447972
21.585825443267822 -11.780495860100233 23.245900869369507 -36.41628050123239 25.825682163238525 -45.4748845340005
21.64156484603882 -11.793526169561307 23.30322003364563 -36.4916908709871 25.91232657432556 -45.541133553361945
21.695972681045532 -11.806535820787898 23.36474299430847 -36.5670471435258 25.969500064849854 -45.607314879655206
21.7505841255188 -11.819524867126074 23.422560930252075 -36.64234145373633 26.05204129219055 -45.67342911287194
21.807771682739258 -11.832493335034272 23.485823392868042 -36.71756434319592 26.14433193206787 -45.73947674341596
21.86769127845764 -11.845441240509626 23.542977809906006 -36.79270595508411 26.22048592567444 -45.80545829902934
21.92276620864868 -11.85836868080006 23.603827476501465 -36.86775602086279 26.328410148620605 -45.87137421333825
21.977515935897827 -11.87127585747743 23.660277843475342 -36.942703802754835 26.39874267578125 -45.93722495153802
22.031972885131836 -11.884162752985477 23.716404676437378 -37.01753802794784 26.496826171875 -46.00301090043069
22.08699655532837 -11.897029349646843 23.77676296234131 -37.092246816705305 26.583571434020996 -46.068732470060034
22.141449213027954 -11.90987563697431 23.834381580352783 -37.166819444973896 26.670380115509033 -46.134390001552745
22.195924997329712 -11.922701614311995 23.883758306503296 -37.24124290449498 26.751431941986084 -46.19998385164537
22.253080368041992 -11.935507265177705 23.944266319274902 -37.31550204217564 26.837926864624023 -46.265514318281745
22.307442903518677 -11.9482926005212 24.070148229599 -37.38958019365997 26.922909259796143 -46.3309817104289
22.361979961395264 -11.961057692080413 24.12148880958557 -37.463459171667274 27.00984287261963 -46.39638628671083
22.416139125823975 -11.973802630636861 24.21246862411499 -37.53712316151456 27.1002094745636 -46.46172831181097
22.4675931930542 -11.98652749813101 24.322998046875 -37.610552373621985 27.197041273117065 -46.52700800639006
22.523191690444946 -11.999232237728961 24.446059942245483 -37.68372866999481 27.27423405647278 -46.59222559328867
22.578044891357422 -12.011917025632224 24.512085437774658 -37.75663138007034 27.34369659423828 -46.65738125722076
22.631707906723022 -12.024582009911516 24.57211923599243 -37.82923823633176 27.41609811782837 -46.722475848326255
22.685267686843872 -12.03722722807389 24.62905216217041 -37.90152700366325 27.50291919708252 -46.787509947164864
22.743414402008057 -12.049852751295397 24.683043479919434 -37.973474088408395 27.586102962493896 -46.85248373407305
22.798187255859375 -12.06245872468318 24.737716913223267 -38.045080342160006 27.65522003173828 -46.91739737294327
22.853041172027588 -12.07504517857583 24.806154251098633 -38.116383286258056 27.755626916885376 -46.98225100996483
22.9082190990448 -12.087612174161785 24.883370399475098 -38.187375152275024 27.850034475326538 -47.04704477407783
22.963134288787842 -12.100159847464306 24.941327333450317 -38.258050149055066 27.9641330242157 -47.11177681227902
23.017396688461304 -12.112688305472526 24.999422073364258 -38.32840790026968 28.040059089660645 -47.176446025670906
23.07251524925232 -12.12519767577884 25.06116223335266 -38.39843728057234 28.146447896957397 -47.24105257372123
23.125983715057373 -12.137688050422444 25.122142791748047 -38.46812116582661 28.220032691955566 -47.30559643137057
23.179738759994507 -12.150159454432467 25.191131114959717 -38.537447386894144 28.295684814453125 -47.370078076137474
23.234540462493896 -12.16261201337453 25.254506826400757 -38.606407162113754 28.37313461303711 -47.434497961482634
23.28809881210327 -12.175045832083493 25.323047161102295 -38.67502790250063 28.45200538635254 -47.498856490373214
23.341673851013184 -12.187460895346751 25.37440323829651 -38.7433344101215 28.53287434577942 -47.56315382339835
23.39557933807373 -12.199857285126063 25.465635776519775 -38.811320312675115 28.60967755317688 -47.627389856289284
23.449368238449097 -12.212235073845847 25.543179273605347 -38.87897911961129 28.6946964263916 -47.69156461360104
23.50313687324524 -12.224594273363946 25.620969533920288 -38.94630417410686 28.790619134902954 -47.75567865126156
23.55657958984375 -12.236934873337384 25.693413972854614 -39.01328829817266 28.875795125961304 -47.819732498759464
23.609983682632446 -12.249256951077665 25.759523153305054 -39.07992786652086 28.962536573410034 -47.88372676015708
23.671149253845215 -12.261560579265717 25.817951440811157 -39.14622908775079 29.046353578567505 -47.9476617366541
23.73128890991211 -12.273845858222007 25.872194290161133 -39.21217901018149 29.124886989593506 -48.01153776237568
23.779031991958618 -12.286112931821053 25.930338859558105 -39.27780371313705 29.208353519439697 -48.07535509999855
23.834022521972656 -12.298361873436496 26.009275436401367 -39.343065591891566 29.287649869918823 -48.139114032888244
23.8880033493042 -12.310592776696563 26.070550203323364 -39.407953801735886 29.3696072101593 -48.20281480262176
23.94118309020996 -12.322805695855381 26.13326668739319 -39.47245573050517 29.450977325439453 -48.266457631178284
23.994098901748657 -12.335000762008319 26.19495153427124 -39.53655763211809 29.529148817062378 -48.33004269382669
24.048428058624268 -12.34717802164667 26.263280391693115 -39.60024446241548 29.60969638824463 -48.39357015892156
24.102545499801636 -12.359337464192247 26.328322649002075 -39.66349991773367 29.697014093399048 -48.45704017291894
24.15723490715027 -12.371479137273154 26.424935817718506 -39.72630653095526 29.782358169555664 -48.52045288273901
24.21183490753174 -12.383603012416023 26.489219188690186 -39.7886612834972 29.860949754714966 -48.58380841869133
24.26628088951111 -12.395709096970023 26.548993587493896 -39.850648629792786 29.93705916404724 -48.64710690385025
24.320746421813965 -12.407797380969107 26.623591423034668 -39.91225401278372 30.012913703918457 -48.710348445152036
24.373716115951538 -12.419867932086735 26.681556940078735 -39.973469456515474 30.089498281478882 -48.77353313768577
24.42741584777832 -12.431920925377389 26.76409101486206 -40.034286321420495 30.18120002746582 -48.8366610606076
24.484323501586914 -12.44395640198816 26.828714847564697 -40.09470234302774 30.259722471237183 -48.899732282310815
24.546126127243042 -12.455974439911984 26.924015760421753 -40.154697487633484 30.337368726730347 -48.9627468601648
24.600613832473755 -12.467975097875925 26.981815099716187 -40.214262612626406 30.435943841934204 -49.02570484447145
24.65466070175171 -12.479958353241233 27.035627365112305 -40.27338608343956 30.513372898101807 -49.08860627685045
24.70895528793335 -12.491924276497901 27.09474802017212 -40.33205606684058 30.5889253616333 -49.151451189820385
24.76271104812622 -12.503872938535794 27.151164770126343 -40.390276483401834 30.666184186935425 -49.21423960516086
24.81640625 -12.515804357428673 27.20717740058899 -40.448026468576316 30.73546051979065 -49.27697153448369
24.870543479919434 -12.527718511408834 27.26279306411743 -40.50529518634854 30.81500554084778 -49.33964698024731
24.92687964439392 -12.53961548413246 27.35294508934021 -40.562072682017565 30.91229748725891 -49.402265936895695
24.980695486068726 -12.551495318424893 27.41244101524353 -40.618350772799594 31.007173776626587 -49.46482839128362
25.035545825958252 -12.563358011646175 27.480437755584717 -40.6741206542442 31.098654747009277 -49.527334322190356
25.088869094848633 -12.575203610738686 27.5407612323761 -40.72937474263878 31.20683526992798 -49.58978370017252
25.142665147781372 -12.587032142975103 27.59857749938965 -40.78410619900378 31.291119813919067 -49.65217648722481
25.19688391685486 -12.5988436461763 27.652950525283813 -40.83830933320623 31.378409147262573 -49.71451263739272
25.250800371170044 -12.61063819401251 27.711060047149658 -40.89198009788427 31.45842933654785 -49.776792096789855
25.30453324317932 -12.62241598920035 27.775615692138672 -40.94511331986564 31.555599212646484 -49.839014804141385
25.358834505081177 -12.634177104139297 27.832737922668457 -40.997706287595875 31.632333040237427 -49.9011806904468
25.415684938430786 -12.645921502256334 27.900606870651245 -41.04975492079723 31.705055475234985 -49.96328967928632
25.47470188140869 -12.657649247087752 27.963316440582275 -41.10125418834023 31.778037071228027 -50.02534168649387
25.52851676940918 -12.669360379551948 28.021136045455933 -41.15219881393797 31.86521601676941 -50.0873366205859
25.582484006881714 -12.681054906922856 28.079463958740234 -41.202583431636896 31.948940753936768 -50.149274382559426
25.636186599731445 -12.69273285451791 28.135196208953857 -41.2524026515257 32.03386330604553 -50.21115486629208
25.69044852256775 -12.70439425969073 28.193265438079834 -41.30165580036191 32.11597299575806 -50.27297795829091
25.74379825592041 -12.716039164779975 28.24860119819641 -41.35034493151717 32.194297790527344 -50.33474353799438
25.798023462295532 -12.72766755810428 28.32150673866272 -41.39847765824942 32.28069829940796 -50.39645147752807
25.85483407974243 -12.739279455636023 28.38064169883728 -41.44605085370445 32.36167621612549 -50.45810164199195
25.908921241760254 -12.750874912471776 28.4384548664093 -41.49305335332013 32.459269285202026 -50.5196937834245
25.982211589813232 -12.762453942219103 28.4975368976593 -41.53948301455014 32.544116735458374 -50.58122747421105
26.037081718444824 -12.774016592907318 28.55492329597473 -41.58533817080904 32.639270544052124 -50.642702614159425
26.09097409248352 -12.785562991662216 28.658936023712158 -41.630617608686705 32.7244553565979 -50.704119281561866
26.14539885520935 -12.797093253385 28.756069898605347 -41.675320635901905 32.80614972114563 -50.76547725467944
26.199723720550537 -12.808607323974028 28.82250142097473 -41.719450102905384 32.88699531555176 -50.82677637150525
26.254202127456665 -12.820105231716761 28.886279106140137 -41.76300731325088 32.98363471031189 -50.88801645135129
26.31120491027832 -12.83158710654794 28.95040988922119 -41.80599260713695 33.06135153770447 -50.94919737941485
26.37248682975769 -12.843053013657052 29.01457905769348 -41.84840658966544 33.144009828567505 -51.01031901112087
26.42705273628235 -12.854503040621204 29.083109140396118 -41.89025029773238 33.237038135528564 -51.07138118037326
26.48107099533081 -12.865937228527336 29.148102283477783 -41.931525397157834 33.31866669654846 -51.13238369182465
26.535213232040405 -12.877355540109182 29.23860216140747 -41.9722343421318 33.375654458999634 -51.19332634556224
26.58947515487671 -12.888757963549784 29.316386461257935 -42.01319593762071 33.459553718566895 -51.25420894235441
26.644269704818726 -12.900144488542365 29.38119077682495 -42.053727275318444 33.54255795478821 -51.315031282690846
26.698086500167847 -12.911515190347043 29.44517207145691 -42.093783994224054 33.628613233566284 -51.375793154993545
26.75478434562683 -12.922870128448507 29.506853580474854 -42.133376625075044 33.718589067459106 -51.436494334142076
26.809074640274048 -12.934209376717527 29.569658756256104 -42.17251250436739 33.813058376312256 -51.49713458513756
26.864123821258545 -12.945533012262011 29.65471124649048 -42.211197429954254 33.89558267593384 -51.55771366810757
26.91806674003601 -12.956841134974383 29.751307249069214 -42.249437242682205 33.973087787628174 -51.618231338846165
26.971731185913086 -12.96813384414208 29.811305284500122 -42.28723886075492 34.043750047683716 -51.67868734599178
27.02526831626892 -12.979411278970867 29.87134599685669 -42.32461071026505 34.11946129798889 -51.73908142819536
27.07926917076111 -12.990673468369142 29.934142351150513 -42.36156273227377 34.19576454162598 -51.799413315375986
27.133178234100342 -13.001920461562626 29.994303703308105 -42.3981061895134 34.276150703430176 -51.859682730562895
27.18990135192871 -13.013152319542616 30.056166172027588 -42.434253395145724 34.35181736946106 -51.919889391773594
27.249900579452515 -13.024369026907687 30.11717677116394 -42.47001745286202 34.42601132392883 -51.98003301037243
27.303019523620605 -13.035570617808276 30.180500507354736 -42.505414127821965 34.504189252853394 -52.0401132900553
27.356133699417114 -13.046757205513192 30.25090765953064 -42.54046318371717 34.58970928192139 -52.100129925396374
27.40944218635559 -13.057928866280282 30.306227445602417 -42.575526185746426 34.670275926589966 -52.16008260346896
27.46318292617798 -13.069085602334464 30.384480714797974 -42.61030142072288 34.75895380973816 -52.219971004184
27.516754627227783 -13.080227401251285 30.492815732955933 -42.644801959024676 34.83865833282471 -52.27979480146304
27.570868492126465 -13.091354251416018 30.606074571609497 -42.67904146066512 34.92398118972778 -52.33955366185594
27.624922275543213 -13.102466154238705 30.76027798652649 -42.71303119997003 35.00175094604492 -52.39924724462643
27.681302070617676 -13.113563170008174 30.857040882110596 -42.746780672353154 35.0874924659729 -52.458875200812905
27.73628067970276 -13.124645437450656 30.926371574401855 -42.7802984081131 35.15825700759888 -52.518437174353835
27.789953470230103 -13.135713018720615 31.006221532821655 -42.81359270459131 35.234272480010986 -52.57793280177411
27.84415030479431 -13.146766005159243 31.103684663772583 -42.84667210771147 35.30952978134155 -52.637361712932446
27.89761781692505 -13.157804314126107 31.150054454803467 -42.87974842207649 35.38666582107544 -52.696723530114596
27.951342582702637 -13.168827925374947 31.256735801696777 -42.912656944638826 35.46660804748535 -52.7560178684128
28.004888772964478 -13.179836805571705 31.330386877059937 -42.94540763223077 35.54815459251404 -52.81524433510339
28.058287620544434 -13.190830944857021 31.403862714767456 -42.97801249634201 35.62949228286743 -52.874402530333484
28.11410689353943 -13.201810334361637 31.462815284729004 -43.010482562042526 35.70992469787598 -52.93349204670923
28.173377513885498 -13.212774964199399 31.536689281463623 -43.04282791427931 35.79165720939636 -52.992512469769714
28.228142023086548 -13.223724866610045 31.649083137512207 -43.075057894261654 35.872498512268066 -53.051463377424135
28.281524419784546 -13.234660049123107 31.710257530212402 -43.107181272732305 35.94953513145447 -53.110344340291526
28.336113929748535 -13.245580506974848 31.763835906982422 -43.13920631632505 36.028504610061646 -53.16915492128353
28.392144441604614 -13.256486272629534 31.819409370422363 -43.17114076516073 36.10659909248352 -53.2278946760017
28.449677228927612 -13.26737736054717 31.88035798072815 -43.20307177687418 36.18838548660278 -53.28656315240734
28.50399875640869 -13.278253827898524 31.939225673675537 -43.23494079484155 36.276745319366455 -53.34515989112023
28.563077449798584 -13.289115701599712 32.01255989074707 -43.26674185538845 36.3594331741333 -53.403684425080556
28.619204998016357 -13.299962943888007 32.082884550094604 -43.2984819144983 36.43850779533386 -53.46213627978856
28.674896955490112 -13.310795561577294 32.151538133621216 -43.33016655536105 36.511781454086304 -53.52051497303317
28.728792905807495 -13.321613793620152 32.214858531951904 -43.361800978940536 36.58761763572693 -53.578820015115774
28.782535314559937 -13.332417588810339 32.277082681655884 -43.39339012323301 36.66333246231079 -53.63705090861848
28.83834433555603 -13.343206904936377 32.334577560424805 -43.424938581230144 36.7434766292572 -53.695207148580806
28.894824981689453 -13.353981768493082 32.39986991882324 -43.45645155413003 36.82478713989258 -53.753288222292134
28.94864273071289 -13.364742232923629 32.461596965789795 -43.4879342080513 36.921653509140015 -53.811293609440554
29.009259700775146 -13.375488355656366 32.517008543014526 -43.51939132491418 37.00236988067627 -53.86922278194119
29.067264795303345 -13.38622032360959 32.57972526550293 -43.55082487547768 37.09234023094177 -53.927075204061914
29.12109351158142 -13.396938115317617 32.6419141292572 -43.5822692775331 37.188578367233276 -53.98485033227287
29.177253484725952 -13.40764175804864 32.707101821899414 -43.61377756539432 37.29419660568237 -54.04254761534673
29.23112463951111 -13.41833127176029 32.785274505615234 -43.64527078217159 37.41247773170471 -54.10016649422982
29.28669548034668 -13.429006672351688 32.85577917098999 -43.67674847702335 37.498525619506836 -54.157706402127545
29.340812921524048 -13.439669436444145 32.93136525154114 -43.70820864121808 37.576406955718994 -54.21516676439662
29.394622325897217 -13.450318756799732 33.01526927947998 -43.739647771385705 37.65276622772217 -54.27254699861543
29.457231521606445 -13.460954076638075 33.095261335372925 -43.77106102301185 37.727765798568726 -54.32984651449061
29.511590242385864 -13.471575405393192 33.18192982673645 -43.80244319551659 37.84090280532837 -54.38706471391381
29.56525945663452 -13.482182887758254 33.26634430885315 -43.83378861174953 37.93654108047485 -54.444200990883175
29.626707077026367 -13.49277659626696 33.364691734313965 -43.865090639978234 38.027050256729126 -54.50125473155146
29.685807943344116 -13.503356527826266 33.46506142616272 -43.896342080009624 38.11765480041504 -54.55822531416092
29.742660760879517 -13.513922674486476 33.56078553199768 -43.9275352701267 38.210899353027344 -54.61511210908338
29.797250509262085 -13.52447510721449 33.645034074783325 -43.95866221623608 38.309834003448486 -54.671914478765316
29.851186275482178 -13.535013862405833 33.72332191467285 -43.9897147338322 38.417729139328 -54.728631777761755
29.90591025352478 -13.545539078613682 33.8171112537384 -44.020684620777075 38.50237822532654 -54.785263352691416
29.960652112960815 -13.556050774475214 33.86958074569702 -44.05156380460678 38.59230852127075 -54.84180854226662
30.014841318130493 -13.566549039665695 33.922338247299194 -44.08234685456247 38.68278121948242 -54.898266677257716
30.069892168045044 -13.577034094857334 34.02563190460205 -44.11302738688675 38.78531455993652 -54.954637080519376
30.124473333358765 -13.587505894195678 34.099507093429565 -44.14359794769402 38.87392044067383 -55.01091906696307
30.180089235305786 -13.59796441264047 34.17425751686096 -44.17405325612933 38.974926471710205 -55.06711194358142
30.23459553718567 -13.608409647225223 34.250577211380005 -44.20438870917144 39.05061340332031 -55.12321500942812
30.28960156440735 -13.618841599154978 34.34793305397034 -44.23459850429151 39.128610610961914 -55.17922755564163
30.347345113754272 -13.629260328131235 34.434619665145874 -44.264677387464616 39.21524786949158 -55.23514886543204
30.403444528579712 -13.639665972194768 34.5011727809906 -44.294620632589634 39.30337166786194 -55.29097821410464
30.458293199539185 -13.650058620529887 34.564615964889526 -44.32442427855047 39.37828087806702 -55.34671486905335
30.513895511627197 -13.6604382726993 34.62545084953308 -44.35408489369902 39.48295855522156 -55.40235808978507
30.568254470825195 -13.670804931937903 34.68043279647827 -44.38359950358869 39.583566427230835 -55.45790712791944
30.62358808517456 -13.681158655578923 34.7387273311615 -44.412965569812116 39.68400287628174 -55.513361227214595
30.67881202697754 -13.691499531211438 34.817052364349365 -44.442180954368304 39.79102158546448 -55.56871962357312
30.734588623046875 -13.701827612857386 34.92175030708313 -44.47124386853227 39.8823676109314 -55.62398154507
30.79271626472473 -13.712142973388023 35.01872730255127 -44.50015281017357 39.9511878490448 -55.67914621196422
30.852364778518677 -13.722445688652531 35.10033941268921 -44.528915655541994 40.01242971420288 -55.73421283672947
30.906723022460938 -13.732735796355573 35.16390538215637 -44.557633959628035 40.09044694900513 -55.78918062407194
30.960984468460083 -13.743013289502672 35.225828647613525 -44.58619890663476 40.16445350646973 -55.84404877096383
31.014848709106445 -13.753278218404631 35.287527561187744 -44.614608924708946 40.23787474632263 -55.89881646666718
31.069283962249756 -13.763530586568171 35.34792709350586 -44.64286236327396 40.321372985839844 -55.953482892771014
31.123183727264404 -13.773770410612379 35.40747690200806 -44.670957403752496 40.40557551383972 -56.00804722322092
31.177031993865967 -13.783997691550589 35.46931028366089 -44.69889202043706 40.471760511398315 -56.062508624360426
31.232924699783325 -13.794212436068092 35.53301405906677 -44.7266639633596 40.54214811325073 -56.1168606576839
31.287798166275024 -13.804414728105938 35.61075448989868 -44.754270735861425 40.608816146850586 -56.17109965288026
31.342368364334106 -13.814604617871211 35.681026220321655 -44.78170955490812 40.68786334991455 -56.225230285539496
31.39637303352356 -13.824782125953519 35.74433636665344 -44.8089772991817 40.75928831100464 -56.27925518933366
31.450251579284668 -13.834947326251196 35.80607748031616 -44.83607045914313 40.83541464805603 -56.333179261403686
31.50535297393799 -13.845100242613857 35.865055322647095 -44.86298537331281 40.90412187576294 -56.387004538770526
31.558989763259888 -13.855240882748937 35.921947717666626 -44.88971817555779 40.97612953186035 -56.44073312892274
31.61278009414673 -13.865369295064712 35.98497295379639 -44.91626411452704 41.044694900512695 -56.49436605491591
31.668554067611694 -13.875485541483465 36.050416231155396 -44.94261802960271 41.11350631713867 -56.5479049053129
31.72820472717285 -13.885589699527971 36.11470103263855 -44.9687748114028 41.178494453430176 -56.60135105252387
31.78182077407837 -13.89568182172945 36.17831373214722 -44.99472911363437 41.24974966049194 -56.65470601186386
31.835615873336792 -13.90576190569619 36.23320651054382 -45.020475218934486 41.3263418674469 -56.707970797276836
31.888894081115723 -13.915829962498432 36.29438090324402 -45.04600719569908 41.42493510246277 -56.76114641721159
31.942041158676147 -13.925886021786383 36.35178017616272 -45.07131896975067 41.49948072433472 -56.81423367552637
31.995503187179565 -13.935930098697941 36.41234016418457 -45.09640439020808 41.565457820892334 -56.867233491952184
32.04930758476257 -13.94596225925472 36.493810415267944 -45.12125729833982 41.62142872810364 -56.92014665671263
32.10339879989624 -13.955982611198303 36.54610085487366 -45.14587159834508 41.67820453643799 -56.972973946865096
32.157551288604736 -13.965991176925918 36.62134647369385 -45.17024132893782 41.77922749519348 -57.025715987232886
32.211140394210815 -13.975987968508218 36.67431616783142 -45.19436073424412 41.8571355342865 -57.078373394646256
32.26411485671997 -13.985973040251121 36.730454206466675 -45.21822433321062 41.959625005722046 -57.13094671382419
32.318753480911255 -13.995946444060932 36.79776883125305 -45.241826986052246 42.02611041069031 -57.18343649877123
32.37093663215637 -14.005908200270458 36.87168502807617 -45.265163957065646 42.135756731033325 -57.23584323747228
32.4240984916687 -14.01585829000579 36.94916081428528 -45.288230973188355 42.21256422996521 -57.288167399100445
32.47711110115051 -14.025796703861 37.02477216720581 -45.31102427829658 42.30930519104004 -57.34040939563124
32.53158950805664 -14.035723443595263 37.08977699279785 -45.333540683864 42.3790647983551 -57.39256962943873
32.58633637428284 -14.045638542243676 37.19036412239075 -45.35581325238845 42.46226239204407 -57.44464846849509
32.641839027404785 -14.055542000241763 37.26694631576538 -45.37781409240007 42.551568031311035 -57.49664627217405
32.69471597671509 -14.06543384905781 37.3304705619812 -45.399533515155 42.631619930267334 -57.54856336772966
32.74368453025818 -14.075314182016697 37.391409158706665 -45.4209709615032 42.70832419395447 -57.60040006905019
32.79815125465393 -14.085183015942606 37.45555806159973 -45.44212665329776 42.80192852020264 -57.652156664727755
32.85164475440979 -14.095040415245439 37.51633644104004 -45.46300164125512 42.898128271102905 -57.70383343403851
32.90509557723999 -14.104886426836135 37.57568717002869 -45.48359786515272 42.975812911987305 -57.755430638167155
32.95894932746887 -14.114721086870201 37.64107656478882 -45.50391821928584 43.07525277137756 -57.80694852937315
33.01357674598694 -14.124544412059482 37.7023184299469 -45.52396661673121 43.17551279067993 -57.858387344164264
33.06748414039612 -14.134356447414957 37.763097524642944 -45.543748048911574 43.24673080444336 -57.909747310323056
33.121426582336426 -14.144157240249635 37.82363963127136 -45.56326864005702 43.31371021270752 -57.9610286434114
33.1751766204834 -14.153946737882926 37.88314461708069 -45.5825356978898 43.408872842788696 -58.01223155195481
33.22705364227295 -14.163724937163224 37.945759296417236 -45.60155776181758 43.50732660293579 -58.06335623492374
33.281009912490845 -14.173491926659116 38.00574588775635 -45.620344648634436 43.605987310409546 -58.11440288487663
33.334460735321045 -14.183247731622648 38.06688594818115 -45.63890749774924 43.699986696243286 -58.165371686447315
33.38902831077576 -14.192993400130547 38.12869596481323 -45.65725882915653 43.77234935760498 -58.21626281867901
33.447104930877686 -14.202728194798198 38.189708948135376 -45.6754125198763 43.855671882629395 -58.26707645441479
33.50742983818054 -14.212452094626302 38.24959373474121 -45.69338384025087 43.94946622848511 -58.317812761816995
33.56140422821045 -14.222165165098552 38.3221161365509 -45.7111894543765 44.046607971191406 -58.368471904089574
33.615180015563965 -14.23186752814563 38.38737773895264 -45.72884740207999 44.14063000679016 -58.419054040386165
33.669182777404785 -14.241559418991736 38.45141673088074 -45.74637706432753 44.23379063606262 -58.469559325881974
33.72319459915161 -14.251240843681456 38.511510372161865 -45.763799111703264 44.31385684013367 -58.519987912367775
33.77698063850403 -14.260911755631358 38.569512605667114 -45.78113543616546 44.385141134262085 -58.57033994852979
33.830567598342896 -14.270572129593118 38.632758378982544 -45.798409066806165 44.45768594741821 -58.620615580255446
33.884340047836304 -14.280221953217026 38.69167351722717 -45.815644070691626 44.53710603713989 -58.6708149509952
33.93855595588684 -14.28986122106436 38.750025510787964 -45.83286544004824 44.616910457611084 -58.72093820189016
33.99276661872864 -14.29948994789152 38.807058334350586 -45.85009896717243 44.69619536399841 -58.770985472201815
34.046000242233276 -14.309108168775712 38.86735987663269 -45.86737110859066 44.76703143119812 -58.820956899334476
34.09998321533203 -14.318715983615146 38.92367100715637 -45.884708840223794 44.837793588638306 -58.870852619280384
34.15341877937317 -14.328313471495926 38.98192358016968 -45.902139505588096 44.91755676269531 -58.92067276656447
34.20791983604431 -14.337900643959722 39.04183769226074 -45.9197119625606 44.99455428123474 -58.97041747467977
34.261478900909424 -14.347477529581024 39.10476875305176 -45.937435091744675 45.09077215194702 -59.020086875990884
34.31532835960388 -14.357044159959527 39.16369676589966 -45.95533628104196 45.17163300514221 -59.06968110214852
34.369359493255615 -14.366600573167696 39.227259397506714 -45.97344307296097 45.25757360458374 -59.11920028397048
34.42394661903381 -14.376146787781693 39.28652024269104 -45.991782560979466 45.35799503326416 -59.16864455182426
34.477696895599365 -14.385682864835395 39.34700083732605 -46.010381303246895 45.431528091430664 -59.2180140355007
34.530996322631836 -14.395208840799448 39.40531849861145 -46.02926511251206 45.492594957351685 -59.26730886456219
34.586047649383545 -14.404724721269416 39.46417164802551 -46.0484589786376 45.554931640625 -59.316529168217464
34.64359140396118 -14.414230528232515 39.531152963638306 -46.06798752445313 45.66183543205261 -59.365675075632524
34.700982332229614 -14.423726279267093 39.598809480667114 -46.08787454260651 45.733713150024414 -59.414746715810544
34.754666328430176 -14.433211992547008 39.676329135894775 -46.10814270716154 45.80424380302429 -59.463744217866996
34.80997085571289 -14.442687786872641 39.749568700790405 -46.128813245346564 45.875709772109985 -59.51266771091972
34.863605260849 -14.452153711979879 39.81785774230957 -46.15002352781591 45.94794511795044 -59.56151732433088
34.920077323913574 -14.461609735544966 39.89055156707764 -46.1716933799881 46.03485584259033 -59.610293187607795
34.973456144332886 -14.471055867586575 39.95252251625061 -46.193825001450776 46.12401247024536 -59.65899543061282
35.027146339416504 -14.480492199438233 40.04815411567688 -46.21643482594006 46.230124711990356 -59.70762418347487
35.08153057098389 -14.489918835554212 40.117823123931885 -46.239537461962065 46.34039378166199 -59.75617957677116
35.13531804084778 -14.499335805070153 40.173341274261475 -46.26314583651272 46.43232989311218 -59.80466174144996
35.18937301635742 -14.508743118527182 40.218695640563965 -46.28727150707557 46.494059562683105 -59.8530708089866
35.244885206222534 -14.518140810031703 40.279924631118774 -46.31192535009954 46.55968713760376 -59.90140691131678
35.305434465408325 -14.52752892147841 40.34218978881836 -46.337117003061664 46.62933278083801 -59.949670180969875
35.36538863182068 -14.536907462318373 40.40585780143738 -46.36285489054555 46.70439958572388 -59.99786075101117
35.42068123817444 -14.546276512090287 40.46799898147583 -46.38914625233597 46.789403676986694 -60.04597875515508
35.47601127624512 -14.555636096851439 40.53526496887207 -46.415997177778365 46.84683132171631 -60.09402432771621
35.53056263923645 -14.564986246129724 40.596198081970215 -46.44341264624317 46.91503310203552 -60.14199760370528
35.58711290359497 -14.574326996112124 40.660327672958374 -46.471396570358195 46.97774028778076 -60.18989871878717
35.64154410362244 -14.583658444948636 40.72941279411316 -46.499951838295 47.03897213935852 -60.237727809362134
35.695743799209595 -14.592980635320849 40.79229211807251 -46.52908035303938 47.10775351524353 -60.285485012529676
35.75118279457092 -14.602293588839348 40.854230880737305 -46.558783068497476 47.18411731719971 -60.33317046615664
35.806769371032715 -14.611597317183238 40.914570808410645 -46.58906002325498 47.25211191177368 -60.380784308847105
35.859888315200806 -14.62089181767675 40.979371070861816 -46.61991037268866 47.31254172325134 -60.42832667999903
35.9133574962616 -14.630177110726944 41.04056119918823 -46.65133241955629 47.37535214424133 -60.47579771977852
35.966939210891724 -14.639453193919747 41.10326170921326 -46.68332364283544 47.45901083946228 -60.523197569166925
36.01972723007202 -14.648720092927483 41.1818687915802 -46.71588072468417 47.54228591918945 -60.57052636993889
36.07298445701599 -14.657977845273285 41.26338768005371 -46.748999575764465 47.60155940055847 -60.61778426470126
36.12934851646423 -14.667226542083114 41.3250949382782 -46.78267535936782 47.66045308113098 -60.664971396874215
36.18797945976257 -14.676466216677701 41.3874146938324 -46.816902515053144 47.74368715286255 -60.71208791072323
36.24249076843262 -14.685696871865124 41.448282957077026 -46.85167478223598 47.81083154678345 -60.75913395134275
36.29542422294617 -14.694918526651522 41.50876307487488 -46.88698522396958 47.87390351295471 -60.80610966468198
36.35034680366516 -14.704131165166787 41.57193470001221 -46.922826251092076 47.941656827926636 -60.853015197530915
36.406434297561646 -14.713334783154421 41.63487935066223 -46.95918964695537 48.01073479652405 -60.89985069754085
36.46127247810364 -14.722529409668429 41.70219659805298 -46.99606659303713 48.090348958969116 -60.94661631321185
36.51595401763916 -14.731715123563054 41.77122139930725 -47.03344769577648 48.15838861465454 -60.99331219390936
36.572481632232666 -14.740891908267606 41.83757519721985 -47.07132301492264 48.23101782798767 -61.03993848985283
36.62767696380615 -14.750059735045225 41.905123472213745 -47.10968209356385 48.34873628616333 -61.08649535212813
36.68275475502014 -14.759218621313394 41.9708936214447 -47.14851398985674 48.42858672142029 -61.132982932677685
36.73972797393799 -14.76836854207021 42.03598761558533 -47.187807310342905 48.49773812294006 -61.179401384309884
36.79448437690735 -14.777509545136787 42.097198486328125 -47.2275502446336 48.56775879859924 -61.22575086068941
36.848257303237915 -14.786641625414095 42.161309003829956 -47.26773060116333 48.63367199897766 -61.2720315163442
36.90291142463684 -14.795764863075132 42.22343420982361 -47.30833584365601 48.7000253200531 -61.3182435066565
36.95719122886658 -14.80487929054844 42.285704135894775 -47.34935312791706 48.76019620895386 -61.364386987867434
37.01175117492676 -14.81398493124545 42.35108304023743 -47.390769338566116 48.81962466239929 -61.410462117068136
37.06716823577881 -14.823081864332861 42.412177324295044 -47.43257112535232 48.882506132125854 -61.45646905220246
37.1259491443634 -14.832170085968377 42.47331500053406 -47.4747449387302 48.940619230270386 -61.50240795205879
37.179014682769775 -14.84124961416403 42.53363370895386 -47.51727706439461 48.99861145019531 -61.54827897627082
37.23347520828247 -14.85032046878186 42.59559679031372 -47.56015365626893 49.05940556526184 -61.59408228530934
37.28758478164673 -14.859382683014983 42.65524363517761 -47.603360767333776 49.11751437187195 -61.63981804048147
37.34049677848816 -14.868436281517074 42.71636605262756 -47.64688437831043 49.174851417541504 -61.68548640392294
37.39383339881897 -14.877481271484616 42.7767014503479 -47.69071042355992 49.24293613433838 -61.73108753859577
37.448683738708496 -14.886517659995226 42.83881616592407 -47.73482481373239 49.30180644989014 -61.776621608280465
37.50421953201294 -14.89554549983361 42.897510051727295 -47.779213460979065 49.37273383140564 -61.82208877757286
37.55895948410034 -14.904564824785403 42.95469307899475 -47.82386228154952 49.43048572540283 -61.867489211876325
37.6132493019104 -14.913575660757406 43.012327671051025 -47.86875721539835 49.488080978393555 -61.91282307739732
37.668025970458984 -14.922578064980607 43.070008993148804 -47.9138842315787 49.54558444023132 -61.95809054113745
37.72156643867493 -14.931572096351696 43.12782096862793 -47.95922933005535 49.60489511489868 -62.003291770888715
37.77453351020813 -14.940557775810237 43.185672998428345 -48.00477853909107 49.6647789478302 -62.04842693522535
37.82718300819397 -14.949535112407483 43.245237588882446 -48.05051790843961 49.72685742378235 -62.09349620349792
37.883116245269775 -14.958504071678465 43.30326437950134 -48.09643349871009 49.789878845214844 -62.13849974582505
37.93916368484497 -14.967464648549644 43.36250376701355 -48.142523244918934 49.86392068862915 -62.18343773308738
37.998774766922 -14.976416868403955 43.42276453971863 -48.18876603828146 49.9359564781189 -62.22831033691894
38.054821252822876 -14.985360763253745 43.483479499816895 -48.23514805436007 49.99777936935425 -62.273117729700324
38.10937833786011 -14.99429637869886 43.54211902618408 -48.281655494671114 50.06158804893494 -62.31786008454997
38.16360402107239 -15.003223745392235 43.59995937347412 -48.328274383452936 50.12973237037659 -62.36253757531708
38.21787142753601 -15.0121428706258 43.659679651260376 -48.37499055260608 50.19437766075134 -62.40715037657269
38.27513837814331 -15.021053739478594 43.71692681312561 -48.42178965662055 50.26592206954956 -62.45169866360187
38.330793380737305 -15.029956349067808 43.77557897567749 -48.468657193574806 50.328614473342896 -62.496182612394804
38.38563632965088 -15.038850697182525 43.832077503204346 -48.51557851754017 50.39488625526428 -62.54060239963874
38.44090223312378 -15.047736870710427 43.88890266418457 -48.562538841078904 50.45836853981018 -62.584958202708805
38.496607065200806 -15.05661487331021 43.9479033946991 -48.609523235650585 50.51992702484131 -62.629250199659474
38.55222725868225 -15.065484704246828 44.00561237335205 -48.656516639355665 50.58047676086426 -62.67347856921528
38.60710883140564 -15.074346361217856 44.0641303062439 -48.703503877358756 50.647021532058716 -62.71764349076224
38.66174101829529 -15.083199842181731 44.120516777038574 -48.750469694762316 50.70906662940979 -62.7617451443383
38.71695423126221 -15.092045144802196 44.17950081825256 -48.79739879816633 50.77134847640991 -62.805783710624326
38.77224278450012 -15.100882266315496 44.235806941986084 -48.84427590180432 50.83233690261841 -62.849759370934294
38.82777976989746 -15.109711203457213 44.294713258743286 -48.89108577597697 50.915393590927124 -62.89367230720639
38.88659071922302 -15.118531952436463 44.352506160736084 -48.93781329766035 50.98689913749695 -62.93752270199291
38.939820766448975 -15.127344524329839 44.409263134002686 -48.98444350426612 51.07421088218689 -62.98131098031148
38.99330806732178 -15.136148937545357 44.46596312522888 -49.03096165154932 51.14485216140747 -63.02503751643889
39.04776668548584 -15.144945208930768 44.52517867088318 -49.07735327579005 51.21256351470947 -63.068702501121365
39.100510597229004 -15.153733312366306 44.58884906768799 -49.12360425965464 51.272271394729614 -63.112306125673555
39.15483999252319 -15.162513245556239 44.649210691452026 -49.16970092271978 51.34002351760864 -63.15584858192558
39.21006774902344 -15.171285023958474 44.704514265060425 -49.21563009575843 51.41379737854004 -63.199330061770304
39.2645788192749 -15.180048686542984 44.76349425315857 -49.26137917096756 51.49054932594299 -63.24275075679641
39.31771969795227 -15.188804266755973 44.82285261154175 -49.3069361713875 51.57013773918152 -63.28611085821919
39.371901512145996 -15.197551769930815 44.88007950782776 -49.352289816436425 51.64283776283264 -63.329410557093794
39.42531681060791 -15.20629120809328 44.94003486633301 -49.39742958063715 51.71218657493591 -63.3726500446147
39.479222536087036 -15.21502258958613 44.999523639678955 -49.44234574267352 51.77989649772644 -63.41582951229755
39.53245759010315 -15.223745925311116 45.05742859840393 -49.48702942262151 51.847203493118286 -63.45894915198347
39.58542823791504 -15.232461203651678 45.11391615867615 -49.5314726063595 51.91810464859009 -63.5020091557423
39.63866925239563 -15.241168425380101 45.184600830078125 -49.575668157382005 51.98797249794006 -63.545009715784246
39.69488716125488 -15.249867601112438 45.24172592163086 -49.619609817140436 52.0580153465271 -63.58795102443427
39.75409698486328 -15.258558762128764 45.3026020526886 -49.66329219541297 52.13815712928772 -63.63083327415765
39.80820846557617 -15.26724189633147 45.35921859741211 -49.706710752103795 52.21834683418274 -63.67365665759657
39.86113405227661 -15.275917005956693 45.419474840164185 -49.74986177149994 52.302330493927 -63.71642136759091
39.91465520858765 -15.284584091056526 45.479299783706665 -49.792742329626165 52.384705543518066 -63.759127597181845
39.96863651275635 -15.293243150428843 45.53456401824951 -49.835350255111464 52.45852851867676 -63.8017755396076
40.021780490875244 -15.30189418266132 45.593811988830566 -49.877684083960425 52.52937173843384 -63.844365388301405
40.07480454444885 -15.310537244923726 45.64937734603882 -49.91974300874969 52.627211809158325 -63.886897336895686
40.12818098068237 -15.319172410218435 45.71255159378052 -49.961526822937124 52.70640993118286 -63.92937157922848
40.18303918838501 -15.327799667680308 45.76965522766113 -50.00303586109481 52.77484202384949 -63.971788309348305
40.23958158493042 -15.336419009464064 45.82785654067993 -50.04427093592737 52.84593629837036 -64.0141477215146
40.29376840591431 -15.345030430824398 45.89141488075256 -50.08523327293484 52.91444969177246 -64.05645001019403
40.346667528152466 -15.353633932486705 45.94860076904297 -50.12592444356742 52.98330736160278 -64.09869537005395
40.40032958984375 -15.362229521646713 46.00749635696411 -50.16634629773116 53.04893374443054 -64.14088399595668
40.45522904396057 -15.370817214282946 46.06754994392395 -50.206500896541534 53.12222862243652 -64.18301608295499
40.50942802429199 -15.379397007228658 46.12381172180176 -50.246390446261856 53.19242548942566 -64.22509182628875
40.57714796066284 -15.387968896144738 46.186365365982056 -50.286017234367364 53.260669469833374 -64.267111421382
40.64376974105835 -15.396532876233378 46.24490714073181 -50.32538356860943 53.3265962600708 -64.30907506383909
40.69941329956055 -15.405088974785722 46.30073022842407 -50.36449171980563 53.39341974258423 -64.3509829494396
40.75433969497681 -15.41363715782892 46.35990762710571 -50.40334386885854 53.462526082992554 -64.39283527413264
40.80812048912048 -15.422177451251017 46.41790294647217 -50.44194205824211 53.52984976768494 -64.43463223403074
40.86192488670349 -15.430709904305932 46.47351551055908 -50.48028814792616 53.61370325088501 -64.47637402540464
40.9155752658844 -15.439234509316877 46.52936625480652 -50.51838377548107 53.68840527534485 -64.51806084467702
40.96964621543884 -15.447751265400417 46.58469533920288 -50.55623031994177 53.754027128219604 -64.5596928884173
41.024200439453125 -15.456260192825312 46.640995025634766 -50.593828868931226 53.821473360061646 -64.60127035333562
41.07879328727722 -15.46476134783136 46.69616460800171 -50.63118018854471 53.88692617416382 -64.64279343627605
41.133564949035645 -15.473254722280164 46.751216173172 -50.66828469556293 53.954532623291016 -64.68426233420998
41.186758279800415 -15.481740330951983 46.80503535270691 -50.7051424316694 54.02082967758179 -64.72567724422946
41.24049711227417 -15.49021819311301 46.860515117645264 -50.74175303946805 54.087754011154175 -64.76703836354092
41.29405093193054 -15.498688307232673 46.91680121421814 -50.7781157402086 54.1592538356781 -64.80834588945798
41.34803104400635 -15.507150673376579 46.97010540962219 -50.81422931321206 54.22498416900635 -64.84960001939456
41.401885986328125 -15.515605308283112 47.02765941619873 -50.850092080482874 54.29414343833923 -64.89080095085816
41.45766353607178 -15.524052202961297 47.08576416969299 -50.885701945143886 54.36312556266785 -64.93194888144237
41.5131311416626 -15.532491355891118 47.14087176322937 -50.92105628270036 54.428404808044434 -64.9730440088197
41.57106876373291 -15.54092280223407 47.198951721191406 -50.95615194458718 54.49896454811096 -65.01408653073436
41.62910580635071 -15.549346574625817 47.253905057907104 -50.990985262266186 54.566224813461304 -65.05507664499468
41.686558961868286 -15.557762671324461 47.31108283996582 -51.02555203637234 54.637274980545044 -65.09601454946578
41.741703510284424 -15.566171097017312 47.36692523956299 -51.059847528458405 54.70689392089844 -65.13690044206197
41.79662871360779 -15.574571854555629 47.42373204231262 -51.093866455544315 54.77707004547119 -65.17773452073916
41.85001730918884 -15.58296497442415 47.47836780548096 -51.12760298753387 54.84327030181885 -65.21851698348733
41.900777101516724 -15.591350513336304 47.537320375442505 -51.161050747484666 54.91601371765137 -65.25924802832259
41.95624876022339 -15.599728467478652 47.593987226486206 -51.19420281471555 54.99364137649536 -65.2999278532798
42.012649059295654 -15.608098927589682 47.64847469329834 -51.22705173079244 55.07130980491638 -65.34055665640474
42.06290674209595 -15.616461982596926 47.705952167510986 -51.25958950851423 55.15141415596008 -65.38113463574622
42.11704969406128 -15.624817643857378 47.76427102088928 -51.29180764409434 55.22764229774475 -65.42166198934831
42.17160439491272 -15.633165925329903 47.82135891914368 -51.32369995028479 55.29875135421753 -65.46213891524255
42.224462032318115 -15.641506835701207 47.882179498672485 -51.355264902696675 55.36663484573364 -65.5025656114403
42.275691747665405 -15.649840420011563 47.93852138519287 -51.38649460545789 55.43739914894104 -65.5429422759246
42.33400344848633 -15.658166731085032 47.996312856674194 -51.41738031355045 55.514862298965454 -65.58326910664258
42.39425730705261 -15.666485794014687 48.053117513656616 -51.447912708028305 55.59510564804077 -65.62354630149765
42.44682240486145 -15.674797619519993 48.1109824180603 -51.47808206698709 55.67663335800171 -65.66377405834173
42.50140881538391 -15.683102292689021 48.16900682449341 -51.5078784829274 55.75528430938721 -65.70395257496695
42.554256439208984 -15.691399875296772 48.225810527801514 -51.53729198871365 55.88805794715881 -65.74408204909835
42.60597014427185 -15.69969037852539 48.281970262527466 -51.56631256470834 55.97058081626892 -65.78416267838607
42.65982699394226 -15.707973814180665 48.34873938560486 -51.59493009035288 56.04546904563904 -65.82419466039717
42.71252155303955 -15.71625019141067 48.40646815299988 -51.623134321518094 56.122018814086914 -65.86417819260832
42.7619469165802 -15.724519517567225 48.464863538742065 -51.6509149331575 56.22073030471802 -65.9041134723977
42.81808161735535 -15.73278183297325 48.522616386413574 -51.6782823729348 56.29586386680603 -65.94400069703758
42.871994495391846 -15.741037013385483 48.57952523231506 -51.705235885755236 56.35859441757202 -65.98384006368669
42.92394685745239 -15.749285077039406 48.636884689331055 -51.73173948646542 56.42044711112976 -66.023631769382
42.97958278656006 -15.75752606127539 48.693904399871826 -51.75778381341744 56.48247051239014 -66.06337601103162
43.0305757522583 -15.765759975186416 48.75561499595642 -51.783359656544555 56.54809308052063 -66.10307298540711
43.08236527442932 -15.773986854382766 48.81283187866211 -51.80845799732553 56.6098198890686 -66.14272288913585
43.13698744773865 -15.782206713813027 48.871493339538574 -51.83307008885727 56.67370676994324 -66.18232591869368
43.18822431564331 -15.790419559550767 48.929075717926025 -51.8571875580288 56.73475623130798 -66.22188227039724
43.24300575256348 -15.798625399367928 48.98714756965637 -51.88080252788649 56.80796146392822 -66.26139214039655
43.30429172515869 -15.8068242436872 49.04335308074951 -51.90390767499843 56.87216520309448 -66.30085572466766
43.363036155700684 -15.815016106798751 49.102004051208496 -51.926496302981676 56.971412897109985 -66.34027321900541
43.417197942733765 -15.823201026768245 49.15862512588501 -51.94856240910723 57.04212236404419 -66.37964481901625
43.477376222610474 -15.831379034184943 49.2149658203125 -51.97010074702927 57.12814450263977 -66.41897072011035
43.534754514694214 -15.839550160039689 49.27253818511963 -51.99110688533359 57.19981122016907 -66.45825111749511
43.58930015563965 -15.847714418768973 49.325562477111816 -52.011577259696836 57.267831802368164 -66.49748620616782
43.64597487449646 -15.85587181489913 49.38230228424072 -52.03150921703706 57.35897779464722 -66.53667618090827
43.704307079315186 -15.864022362316927 49.4379825592041 -52.05090105204129 57.42818331718445 -66.57582123627205
43.765545129776 -15.87216606673487 49.49525547027588 -52.06975203812916 57.488935232162476 -66.61492156658356
43.82157063484192 -15.880302934791645 49.54927372932434 -52.08806245518042 57.54975199699402 -66.65397736592882
43.88878059387207 -15.888433007178655 49.60586094856262 -52.10583361529018 57.60758304595947 -66.69298882814888
43.943817138671875 -15.896556333376012 49.661224126815796 -52.12306788624996 57.67762541770935 -66.73195614683283
44.00069284439087 -15.904672926237764 49.715312480926514 -52.139768711276645 57.74934458732605 -66.77087951531114
44.054239988327026 -15.912782835363227 49.77080941200256 -52.15594062316231 57.83200216293335 -66.80975912664896
44.1172935962677 -15.920886073975511 49.82656121253967 -52.17158925140377 57.89061093330383 -66.84859517363937
44.177961111068726 -15.928982635126687 49.88159704208374 -52.18672132158781 57.953373193740845 -66.88738784879713
44.22335958480835 -15.937072521321356 49.93696331977844 -52.20134464695924 58.016093730926514 -66.92613734435173
44.267354011535645 -15.945155746816171 49.99155950546265 -52.215468112482895 58.078381299972534 -66.96484385224133
44.32187795639038 -15.953232318228942 50.04654026031494 -52.229101651833425 58.140620708465576 -67.00350756410624
44.374820709228516 -15.96130223843395 50.10114145278931 -52.24225621772979 58.21200656890869 -67.04212867128265
44.456573486328125 -15.969365518192326 50.15565896034241 -52.25494374599326 58.2804639339447 -67.08070736479627
44.51313495635986 -15.977422249669978 50.212393283843994 -52.267177113704406 58.33925485610962 -67.1192438353563
44.57686495780945 -15.985472527235887 50.267438650131226 -52.27897009186456 58.426350831985474 -67.15773827334914
44.63190793991089 -15.99351632287265 50.32483220100403 -52.29033729300668 58.49000287055969 -67.19619086883255
44.68583536148071 -16.001553650467702 50.38119864463806 -52.301294114233265 58.560964822769165 -67.23460181152956
44.73989415168762 -16.0095845164854 50.43703627586365 -52.311856676189265 58.626847982406616 -67.27297129082277
44.794172286987305 -16.017608910835314 50.492051124572754 -52.322041758510906 58.69048237800598 -67.31129949574819
44.848772048950195 -16.02562687491902 50.54816913604736 -52.331866732324094 58.781482219696045 -67.34958661498963
44.903255462646484 -16.033638440982717 50.60135746002197 -52.341349490382704 58.846482276916504 -67.387832836873
44.95667743682861 -16.04164365959932 50.65957498550415 -52.350508375416666 58.9087975025177 -67.42603834936054
45.01833748817444 -16.049642549123153 50.717052698135376 -52.35936210719587 58.98295831680298 -67.46420334004574
45.073588609695435 -16.057635119286633 50.77366924285889 -52.367929708721555 59.04239273071289 -67.50232799614723
45.12829303741455 -16.065621360598918 50.83066463470459 -52.376230431863114 59.116501808166504 -67.54041250450388
45.18402719497681 -16.073601301586738 50.887978315353394 -52.38428368270238 59.18886065483093 -67.57845705156905
45.238051891326904 -16.081574951901736 50.945271253585815 -52.3921089468541 59.27617526054382 -67.61646182340559
45.291932821273804 -16.089542318594937 50.999192237854004 -52.399745772273796 59.338021993637085 -67.65442700568042
45.346752643585205 -16.097503413632303 51.055168867111206 -52.40719791866411 59.401859760284424 -67.69235278365964
45.40131664276123 -16.105458247212923 51.10898017883301 -52.414480285633054 59.46369695663452 -67.73023934220332
45.45744967460632 -16.11340682829763 51.16464185714722 -52.42161191167803 59.54598927497864 -67.76808686576047
45.51365566253662 -16.12134916930859 51.22098350524902 -52.42861155927383 59.610045194625854 -67.80589553836455
45.567540645599365 -16.129285304777973 51.27759313583374 -52.435497650511834 59.67056894302368 -67.84366554362794
45.623181104660034 -16.13721527721854 51.334150075912476 -52.442288207927525 59.74421048164368 -67.8813970647375
45.67893648147583 -16.14513912282217 51.39113211631775 -52.449000800572286 59.805757999420166 -67.91909028445018
45.73712182044983 -16.153056892646713 51.44805407524109 -52.455652495499166 59.860663652420044 -67.95674538508783
45.79102897644043 -16.160968595590038 51.50567936897278 -52.46225981456509 59.91923785209656 -67.99436254853288
45.84601950645447 -16.168874247159653 51.563380002975464 -52.46883869656287 59.981664419174194 -68.03194195622368
45.90081715583801 -16.176773850696513 51.6246395111084 -52.475404464713016 60.04455065727234 -68.06948378915101
45.95463967323303 -16.184667416445446 51.68311023712158 -52.48197179950306 60.110596895217896 -68.10698822785261
46.00769639015198 -16.192554964029334 51.73947763442993 -52.48855471677817 60.17222261428833 -68.14445545240919
46.060155391693115 -16.200436509879353 51.795021533966064 -52.4951665508957 60.23486137390137 -68.1818856424405
46.11296725273132 -16.20831206114972 51.851786375045776 -52.50181995869045 60.29375505447388 -68.21927897710111
46.16572546958923 -16.21618163589645 51.90832853317261 -52.5085269862324 60.35264348983765 -68.25663563507626
46.218186378479004 -16.224045237108555 51.96709108352661 -52.51529898021225 60.41252565383911 -68.29395579457807
46.27106308937073 -16.231902869319306 52.02370643615723 -52.5221465884544 60.47250962257385 -68.33123963334127
46.328882455825806 -16.23975453775968 52.0807523727417 -52.529079764159846 60.53229856491089 -68.36848732861979
46.38386559486389 -16.247600246386547 52.13586783409119 -52.53610777380628 60.591371059417725 -68.40569905718272
46.43806290626526 -16.255439998440334 52.191869497299194 -52.54323920863537 60.65246367454529 -68.44287499531039
46.49098467826843 -16.26327380283012 52.24623990058899 -52.5504819996153 60.711223125457764 -68.48001531879143
46.54385590553284 -16.271101652486927 52.305232524871826 -52.55784343568819 60.770933389663696 -68.51712020291873
46.5968496799469 -16.278923552066804 52.36292767524719 -52.56533018501788 60.82963585853577 -68.55418982248577
46.649845123291016 -16.28673950563773 52.41941833496094 -52.57294831886491 60.88704538345337 -68.59122435178361


==> figures/ex2/cost_log.txt <==
n KT_Imp KT_Expl FBF_Imp FBF_Expl FB_Imp FB_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0 -26.2072867264172 -0.03465046559436601 -2.249462950638634 -4.718933490330858 0.0 -17.9320834686674
2.0 -13.047128880371496 -0.15199902215615957 -6.96522681951228 -9.506073992316963 -7.0844122532534834 -33.64738585214302
3.0 -15.720500680393739 -0.418952502815236 -14.748073004665676 -14.261871024099186 -18.201902458565456 -44.485271549310724
4.0 -20.103288900194332 -1.0623326326241413 -28.150818470587765 -18.976661404338923 -32.73405075525983 -50.43255338786076
5.0 -43.891223827066206 -3.01295117663567 -49.692607768260395 -23.634240025016776 -48.143866729706026 -54.02097362475015
6.0 -43.5156568591237 -11.651239834067242 -32.073616033546834 -28.211930620197855 -54.519340763930586 -56.66697942288554
7.0 -48.5762791618098 -39.585788183990104 -25.739483086516145 -32.67855942638045 -56.48164332393612 -58.81869750316536
8.0 -61.15806664992319 -20.717937684624307 -24.205311962712273 -36.992688044561426 -59.35322304540045 -60.636600706176836
9.0 -67.58669171846576 -16.47887126206465 -25.190555890698537 -41.10209541228866 -62.297417761493534 -62.20384328850485
10.0 -69.47905177872113 -15.175226054882089 -28.469343271543526 -44.946130242245346 -64.56440945291405 -63.57583977761773
11.0 -71.84191927090224 -15.640344984304308 -34.272423444818436 -48.46257801395787 -66.2182482475651 -64.79330033759987
12.0 -75.02928526032798 -19.79114266280674 -43.58534558428883 -51.59915555545091 -67.54644306051966 -65.88696539440663
13.0 -76.38177146257354 -39.879297968889006 -58.767075912964295 -54.32645428842001 -68.71288888200294 -66.88086134781834
14.0 -78.10986512535172 -37.904190104356175 -60.94886088248974 -56.646311879877665 -69.77648153500157 -67.7935845171196
15.0 -78.5536685787193 -31.06652644249024 -51.39850912835264 -58.5907897002646 -70.76026452494405 -68.63980256222715
16.0 -80.04500821672346 -28.72377594514884 -47.64248291951439 -60.21240838350458 -71.6789445031972 -69.4308462802592
17.0 -80.3300212558143 -28.118870752419788 -47.303065075393576 -61.57116319979622 -72.54438206048157 -70.17572115341609
18.0 -81.6727498985729 -29.684344031209072 -49.39722916238654 -62.72400267433233 -73.36601346196589 -70.88174031360128
19.0 -81.86906872839684 -39.77980764994306 -53.69045391467613 -63.719073640012276 -74.15106048370373 -71.55463117735164
20.0 -83.11832004166234 -56.05512161855209 -60.34145837736398 -64.59418392753939 -74.90513554746889 -72.19900644734376
21.0 -83.3035012784206 -45.50938919847536 -69.23406175853928 -65.37768692504918 -75.63250076642151 -72.81879093785618
22.0 -84.48468842835352 -41.92633369461328 -75.10492745760024 -66.090325512843 -76.33647906027169 -73.41713906757117
23.0 -84.66633792544323 -40.69093511990185 -72.03557094534764 -66.74707352051716 -77.01967509978427 -73.9966132869902
24.0 -85.79130800987639 -41.15718529020352 -68.68061843472321 -67.35884657702955 -77.68404794838857 -74.55937975880423
25.0 -85.98402369094421 -46.22922004094421 -67.60996325580571 -67.93362823561746 -78.33111930946728 -75.10724860695974
26.0 -87.05553147391612 -66.59233877462826 -68.48496476580385 -68.47736502216058 -78.9623937230191 -75.64168116762316
27.0 -87.2546066245822 -60.25162686933133 -70.87277836823615 -68.9946339905861 -79.57927368282864 -76.16386480578443
28.0 -88.27978117531487 -55.12494666256377 -74.27539109713837 -69.48899881149947 -80.1828316470209 -76.67484973819865
29.0 -88.4947033350187 -53.275709464377535 -77.78687184678513 -69.96329686216173 -80.77414664424104 -77.17546551554648
30.0 -89.47704697931513 -53.05298623887588 -80.05878160637951 -70.41982288631483 -81.35404677578903 -77.66626935030375
31.0 -89.70312671280016 -55.61424072139755 -80.55432392470088 -70.86048460274651 -81.92316060411767 -78.14783924085961
32.0 -90.64745629597476 -68.99911484760037 -80.21977835764716 -71.28691130942501 -82.48202025593147 -78.62067105867483
33.0 -90.89654872077007 -74.81802001532708 -80.05274151954956 -71.70051186140805 -83.0311034055953 -79.08531826184134
34.0 -91.80467291101876 -68.27183478659799 -80.41169335886843 -72.1025046785773 -83.57098538023081 -79.54233499385283
35.0 -92.06559265929985 -65.79304947491946 -81.2475594384069 -72.49392645435898 -84.10220641834995 -79.9921375305824
36.0 -92.94445078527252 -65.07572945094219 -82.33096404303639 -72.87569043335141 -84.62516259825244 -80.43513825558603
37.0 -93.2210224751252 -66.27798072009428 -83.3863561564105 -73.24860788259083 -85.14034257677297 -80.87178346067836
38.0 -94.07487998964321 -73.72130112856115 -84.21486686177495 -73.6133955255239 -85.64824602378431 -81.302316229934
39.0 -94.36056875042229 -85.59358275262545 -84.77843160768279 -73.97069931402623 -86.1493468051217 -81.72692099135404
40.0 -95.19657898545255 -80.4329959526833 -85.17390853923318 -74.32107051649622 -86.64392930171115 -82.14587262259946
41.0 -95.49745569988582 -77.63357806332236 -85.53055243670775 -74.66500682500771 -87.13224818576009 -82.55935848103825
42.0 -96.31682033283626 -76.63156677670747 -85.9318567276095 -75.00295172301159 -87.61451181648967 -82.96755537902398
43.0 -96.62451668558673 -77.09885346411073 -86.39761569961054 -75.3352882278078 -88.09100818057088 -83.3706352257202
44.0 -97.43312764748659 -81.15307724639902 -86.90400714667956 -75.66236300678217 -88.56191358282712 -83.76887919682841
45.0 -97.74919564785128 -90.92683377460753 -87.41304538635204 -75.98447720846815 -89.02730337500019 -84.16248471899522
46.0 -98.54903617358495 -89.91759416709274 -87.89600999128476 -76.30193330849607 -89.4873981847516 -84.55152898678243
47.0 -98.86744352248856 -87.72083325733563 -88.34374336765254 -76.61496658934225 -89.94252670098363 -84.9362185007281
48.0 -99.66282762117055 -86.8059005041543 -88.76377521158767 -76.92376317180052 -90.3929615133936 -85.31676440474828
49.0 -99.98672930975088 -86.98268603465038 -89.17045191465668 -77.22852141891576 -90.8389520709101 -85.69337366459324
50.0 -100.77337409915256 -89.30010305200557 -89.5758152277063 -77.52940209051859 -91.28060653795987 -86.066303284738
51.0 -101.09848379880843 -95.0187270511056 -89.98519958479656 -77.82656248051106 -91.71809083370924 -86.43567557887616
52.0 -101.88064307305724 -95.92652697989556 -90.39779169778143 -78.12016090434338 -92.1515918946342 -86.80150889805282
53.0 -102.21206113064687 -94.91326363358085 -90.80975401579609 -78.41035016126939 -92.58134495340656 -87.16398324036307
54.0 -102.9875959541117 -94.42376591698934 -91.21732374946406 -78.69727461027352 -93.0075658993716 -87.52312319836997
55.0 -103.32533330454326 -94.61188996082859 -91.61851135759498 -78.98110993680942 -93.43041913388652 -87.87902712227648
56.0 -104.09658328596453 -96.02619941166196 -92.01343054575864 -79.26198682420886 -93.84999592955836 -88.23183600716678
57.0 -104.44313562711335 -98.90845310539089 -92.40334944817698 -79.5400020455073 -94.26634939218616 -88.58157830114094
58.0 -105.2090818609363 -99.95990591949108 -92.78977708050307 -79.81525885610608 -94.67953025233507 -88.92823528174446
59.0 -105.56415145864884 -99.85803510594907 -93.17372790748222 -80.08787990192218 -95.08960568856246 -89.2718685059907
60.0 -106.32211962369368 -99.85437215852075 -93.55548810231619 -80.3579669298604 -95.49661912773507 -89.61266927890296
61.0 -106.68777798162662 -100.22954041940122 -93.93486514301313 -80.62559319311383 -95.90068534795095 -89.95078463984824
62.0 -107.43835524638524 -101.24670808420407 -94.31153136512046 -80.89080606616969 -96.3019237721912 -90.2863368770756
63.0 -107.8109988127899 -102.59781758459063 -94.68529865262896 -81.15365519721571 -96.70046733657644 -90.61942995547562
64.0 -108.55176822643217 -103.23816463861107 -95.05627578702153 -81.41422785845627 -97.09639502238002 -90.95015714784427
65.0 -108.93056142621198 -103.47128627377896 -95.42467040172136 -81.67259258337486 -97.48978993993236 -91.27850283504719
66.0 -109.66285806464731 -103.74332299028809 -95.79062866238047 -81.92879785115181 -97.8807277575913 -91.60451024242914
67.0 -110.04967961103662 -104.23715907842185 -96.1543536064159 -82.18290115790023 -98.26918634407144 -91.92830845325695
68.0 -110.76688255752904 -104.98864174361033 -96.51592806621775 -82.43495978986842 -98.65523466406502 -92.24996352186207
69.0 -111.17041541042953 -105.73985292634872 -96.87534307131821 -82.68501456688874 -99.038949702842 -92.56956128753441
70.0 -111.87251005115829 -106.2631406676745 -97.23259833612627 -82.93311884196457 -99.42041335454533 -92.88720901743918
71.0 -112.28910751485985 -106.66251343104867 -97.58771189515934 -83.1793470402529 -99.79971502981185 -93.20299618003239
72.0 -112.97574739768599 -107.07367164133119 -97.94074004690884 -83.4237546267699 -100.17691768526704 -93.51695400830431
73.0 -113.39913561295262 -107.55003260954587 -98.29168320119221 -83.66638049202098 -100.55196907709684 -93.82911095136534
74.0 -114.07317365897612 -108.05962288320677 -98.64045687777052 -83.90726068045849 -100.92488264980562 -94.13947428305518
75.0 -114.5087500798208 -108.53911991856472 -98.98720294895443 -84.1463936426804 -101.29567343192578 -94.44805008374078
76.0 -115.16549349077856 -108.96515018927794 -99.3319745811521 -84.38384272636858 -101.6643518878756 -94.75488765564938
77.0 -115.61045760146997 -109.35971416910883 -99.67487879528333 -84.6196574293771 -102.03092989749138 -95.06001185401873
78.0 -116.25830228946377 -109.74957685040872 -100.01605224382718 -84.85389154388989 -102.39538245787655 -95.36345379064366
79.0 -116.70949380352442 -110.1527346114642 -100.35555561043273 -85.08658715841962 -102.75779532128655 -95.66520571993941
80.0 -117.34621372507738 -110.56681462681986 -100.69333147720577 -85.3177900071046 -103.11827925528333 -95.96532808757125
81.0 -117.78629332877173 -110.98297283310218 -101.02935457648769 -85.54756592190651 -103.47690400350793 -96.26387099368276
82.0 -118.42655614769606 -111.39043019358057 -101.36369216004822 -85.77596297666699 -103.83370388979048 -96.56090094236022
83.0 -118.86243055087664 -111.7881601687054 -101.69633248918785 -86.00299742620707 -104.18874909536184 -96.8564819049675
84.0 -119.49788200595258 -112.17761923863151 -102.02728526042618 -86.2286774667959 -104.54215526773511 -97.1505803222263
85.0 -119.92441227026417 -112.56446586950743 -102.3565945140561 -86.45302887049651 -104.89401586402232 -97.44328271256887
86.0 -120.56622666522313 -112.95015043109792 -102.68428845850141 -86.67609729148951 -105.24438290559333 -97.73459142759305
87.0 -120.9839787263852 -113.33520352111458 -103.01039252542841 -86.8979151186413 -105.59329628541441 -98.02457023435841
88.0 -121.6303094035436 -113.71653678898879 -103.33487356144494 -87.118470100652 -105.94065732383376 -98.31322572815262
89.0 -122.01989753774944 -114.09429193955162 -103.65778344874013 -87.3377819900094 -106.28648700377835 -98.60052544416547
90.0 -122.67995245586994 -114.4681470599927 -103.97913672475954 -87.55589160400582 -106.63081028758248 -98.88649183076636
91.0 -123.05272741039875 -114.84028452003474 -104.29898952832724 -87.7728219234252 -106.97365828028168 -99.17119033953216
92.0 -123.72349150095202 -115.21128443638942 -104.61744121583963 -87.98857272836696 -107.31504082673655 -99.4547117121197
93.0 -124.06783776382424 -115.58221215596576 -104.93456485742789 -88.2031405995834 -107.65494544303151 -99.73701520085788
94.0 -124.74750058141754 -115.95197165863095 -105.25040217862514 -88.41655872431822 -107.99331905773883 -100.01815947451274
95.0 -125.08951430437163 -116.32064841037246 -105.56497345856519 -88.6288257718701 -108.33013304801193 -100.29810879868722
96.0 -125.76725773332292 -116.68710892278736 -105.87835751389223 -88.83996202666184 -108.66547120316227 -100.57685269917448
97.0 -126.07156286758428 -117.05180230291052 -106.19061562650494 -89.05000703775829 -108.99943609997393 -100.854398644941
98.0 -126.75628399634147 -117.41409715407687 -106.50176722521478 -89.25900386886602 -109.33210832698788 -101.13075939655408
99.0 -127.07375472330739 -117.7748196631932 -106.8118346745967 -89.46695986642015 -109.66354166547515 -101.40592038505966
100.0 -127.7336564664221 -118.13332700241288 -107.12077966756014 -89.67391973408736 -109.99376534593763 -101.67988773957545
101.0 -128.04498749645458 -118.49010850196514 -107.42857377419139 -89.87990404985462 -110.32275280343308 -101.95269436150376
102.0 -128.71042389113956 -118.8448590204219 -107.73516214229586 -90.08493895603856 -110.65056097442209 -102.22431518425678
103.0 -129.03037000486 -119.1979690731123 -108.04048783272934 -90.28904695964638 -110.97721198680512 -102.49479405881652
104.0 -129.66384568936346 -119.54903529404064 -108.34451272638242 -90.49225971287444 -111.30278107627211 -102.76417059060792
105.0 -129.96811029029587 -119.89903017535028 -108.64732091594723 -90.69458483819751 -111.62730741365223 -103.03249178383615
106.0 -130.61790774408973 -120.2472277048264 -108.94899137432276 -90.89602185068885 -111.95043552962959 -103.29980796629
107.0 -130.92049449375415 -120.59468586733855 -109.24957653850942 -91.09657671974739 -112.27228597605162 -103.56613232097693
108.0 -131.5498437073826 -120.94041515038114 -109.5490847061948 -91.29627714337174 -112.59292904640704 -103.8314549546317
109.0 -131.84790986982605 -121.2854380046734 -109.84755738160692 -91.49513732315955 -112.91239770077678 -104.09579012312545
110.0 -132.4887201652704 -121.62860287422296 -110.1450230184168 -91.69318274789023 -113.23069548905556 -104.35921572111968
111.0 -132.79332455742863 -121.97090413660001 -110.44152594430895 -91.8904257238742 -113.54780648868444 -104.62178107883469
112.0 -133.41407263235195 -122.31138797218188 -110.737089449573 -92.08688516914494 -113.86370766589184 -104.8835126643071
113.0 -133.69574942322225 -122.6507600567087 -111.03180752242903 -92.28259290733672 -114.1783884313849 -105.14440761262858
114.0 -134.34450525403145 -122.98845072653185 -111.32568215814618 -92.47756568897812 -114.4918934511474 -105.40452347074589
115.0 -134.6288246778245 -123.32522332179055 -111.61859756614388 -92.6718248493525 -114.80424732882477 -105.66386899791794
116.0 -135.24447995474628 -123.66050801467722 -111.91044911817696 -92.86538882439915 -115.11547514417762 -105.9223437849932
117.0 -135.5152626035173 -123.99503201531765 -112.2010583517364 -93.05827387244582 -115.42560083139712 -106.17995791163891
118.0 -136.17523069609496 -124.32839478600074 -112.49051667945047 -93.25047783625222 -115.73464662924586 -106.43675234608472
119.0 -136.46834556264633 -124.66115047044467 -112.77907833376335 -93.44200231575128 -116.04264189734317 -106.69271741267858
120.0 -137.03739575172926 -124.99265231566045 -113.06672086881613 -93.63285338965025 -116.34959162636338 -106.94784366198364
121.0 -137.34729523065783 -125.3236462782141 -113.35331673672549 -93.82304802880326 -116.65548034174316 -107.2021527590843
122.0 -137.9957704093513 -125.65333134337641 -113.63888102414073 -94.01258344455543 -116.960312208128 -107.45562921215344
123.0 -138.22269701832778 -125.98251883286295 -113.92351759788106 -94.20146796832732 -117.26410504388058 -107.70828154665786
124.0 -138.80328316803013 -126.31036774601591 -114.20721326628714 -94.38970389407366 -117.56686438686673 -107.96008107735942
125.0 -139.15410433591228 -126.63764279710476 -114.48992959774031 -94.57729781336703 -117.86858286019188 -108.2109758116134
126.0 -139.73512006045954 -126.96349143322026 -114.77166461460236 -94.7642636706087 -118.16921815082223 -108.46102121646526
127.0 -139.99233735232235 -127.28880351222158 -115.05244895878091 -94.95060590698739 -118.46870251093762 -108.71028820096922
128.0 -140.5954998711489 -127.61271288655614 -115.33229383726055 -95.13631909239051 -118.76708235425158 -108.95881756898548
129.0 -140.93996657214606 -127.93602133543827 -115.61120787072696 -95.32140704306696 -119.06441723199721 -109.20663912835346
130.0 -141.4527380208118 -128.25729788803218 -115.88921006482876 -95.5058893477345 -119.36075970690172 -109.45376826475929
131.0 -141.75164353081388 -128.57811964269797 -116.16633251559229 -95.6897791700577 -119.65615387928742 -109.70023742846149
132.0 -142.34514107388188 -128.89757902330453 -116.44259328680477 -95.87308838418573 -119.9506367719391 -109.94605271052276
133.0 -142.60519263976272 -129.21668906032573 -116.71800505503926 -96.05582123087096 -120.24423504983741 -110.19115636992395
134.0 -143.1832632153959 -129.53407536454182 -116.99254532076375 -96.2380000650184 -120.5369663378109 -110.4355768035798
135.0 -143.55718619050856 -129.85091016560926 -117.26621875444144 -96.41964347239363 -120.82884452385099 -110.67937365717506
136.0 -144.05307731777756 -130.16618942879393 -117.53902674926505 -96.60076432000054 -121.11988308922555 -110.92261521912255
137.0 -144.35578936694168 -130.48116694668715 -117.81097299363095 -96.78136344195752 -121.41010034804847 -111.16525383837596
138.0 -144.9661878472992 -130.79460269969505 -118.08206702537652 -96.96142802046985 -121.69948583252949 -111.40731054725542
139.0 -145.27542365716053 -131.10771167909064 -118.35233348822729 -97.14097254080573 -121.98803917046689 -111.64879926046689
140.0 -145.64435699767904 -131.4192678842446 -118.6217928856891 -97.3200143634262 -122.27578848181237 -111.88940240619134
141.0 -146.05421134212338 -131.73058280682017 -118.89035934853635 -97.49855685972618 -122.56277857660425 -112.12926007119704
142.0 -146.6722792876256 -132.04033362677967 -119.15803907542225 -97.67661103458184 -122.8490448691757 -112.36840605880529
143.0 -146.79123473591 -132.34985928666066 -119.42488859630211 -97.85417915018193 -123.1346171415113 -112.6068677177417
144.0 -147.29751732564722 -132.6578235413624 -119.69094956589777 -98.03124435018132 -123.41950825549753 -112.84467126360545
145.0 -147.79414672384405 -132.9656193955822 -119.95621074375954 -98.20779308206868 -123.7037210218732 -113.08183734179434
146.0 -148.1619351809794 -133.27189349743725 -120.22069044721768 -98.38385306300837 -123.98726404197103 -113.31834845571555
147.0 -148.39432627777654 -133.57799227390265 -120.48441732310751 -98.55942624210017 -124.27014945492486 -113.5541780090969
148.0 -148.98145792811815 -133.88266383173405 -120.74741165235602 -98.73454231486122 -124.55239034579142 -113.78934516276934
149.0 -149.33440335204403 -134.1871319306391 -121.00968580505496 -98.90920636570117 -124.8339983353018 -114.02383266548192
150.0 -149.70365286856517 -134.4902480142407 -121.27125134270257 -99.08342105644556 -125.11498231125431 -114.25764866840666
151.0 -150.1044813388887 -134.7932642649951 -121.5321068393658 -99.25719844137689 -125.39535106263328 -114.49081812101204
152.0 -150.59097030591306 -135.0950651109463 -121.79219843492142 -99.43052683006101 -125.6751127296524 -114.72335194021224
153.0 -150.80726221041368 -135.39692289916724 -122.05159511422595 -99.60342552734372 -125.95425953009347 -114.95526570558668
154.0 -151.30676774270307 -135.69751445596717 -122.310363043492 -99.77591454464735 -126.23275895146874 -115.18656914554425
155.0 -151.7222042271867 -135.99835635986403 -122.56853772549633 -99.94798875055578 -126.51059673937318 -115.41726116833536
156.0 -151.9401291655561 -136.29782218542968 -122.82614880990005 -100.11962670404463 -126.78777209758601 -115.64735634339226
157.0 -152.36371249771568 -136.59789865794932 -123.08321013402166 -100.2908226642781 -127.06424518959004 -115.87686954924614
158.0 -152.93875634006702 -136.89654523903258 -123.33972875376895 -100.46157341600421 -127.33978847640688 -116.10580759054771
159.0 -153.11613105001254 -137.1958818773592 -123.59569651986772 -100.63188783194185 -127.61468434086696 -116.33417292812885
160.0 -153.42215138463584 -137.49415406299545 -123.851113747809 -100.80177124162418 -127.8889540392553 -116.56195786767768
161.0 -154.0291162630556 -137.7931221840813 -124.10597796870853 -100.97123178889277 -128.16260142323313 -116.78914562777793
162.0 -154.40706148458412 -138.09094968589483 -124.36028727829105 -101.14026313747522 -128.4356261265513 -117.01575373131008
163.0 -154.48989776393893 -138.38941752269423 -124.6140510196912 -101.3088646522972 -128.70803424867563 -117.24179407787679
164.0 -155.11304364559865 -138.68664378869272 -124.86728026875049 -101.4770498313662 -128.97983978430597 -117.46726663613507
165.0 -155.61715938548838 -138.98439203242071 -125.11998455500392 -101.64482765456219 -129.25105769786865 -117.69217910796075
166.0 -155.59871225847556 -139.28103864095687 -125.37217278446512 -101.8121741524991 -129.52170272355733 -117.91652953654476
167.0 -156.06835726460884 -139.57798675627794 -125.62385133960781 -101.97909041125874 -129.7917880574881 -118.14028940215296
168.0 -156.72471066868448 -139.87401261974148 -125.87501807167757 -102.14559296752407 -130.0612926697885 -118.36343428844549
169.0 -156.76345773678875 -140.17052886082544 -126.12567203841813 -102.31169395573845 -130.33018974499652 -118.58592811130475
170.0 -157.19394122985707 -140.4657889943719 -126.37578740761079 -102.47740026139874 -130.59846585109358 -118.80781937190919
171.0 -157.72655625311737 -140.76183290349607 -126.62537001163521 -102.64271792563665 -130.86613521553969 -119.02915101752392
172.0 -157.8996372337188 -141.05673684530973 -126.87443522733672 -102.80766098227855 -131.13321215575257 -119.249959902053
173.0 -158.20549371334513 -141.3535558832564 -127.12298104799272 -102.97224274581312 -131.39971174312223 -119.47025614868724
174.0 -158.8772955715543 -141.64944153354725 -127.37096419710394 -103.13647296176217 -131.66565285379795 -119.69004655152861
175.0 -159.05347870050892 -141.9476671539337 -127.61811563298372 -103.30035162325133 -131.9310519677133 -119.90934067246906
176.0 -159.10203727841593 -142.2452239748006 -127.86460149427305 -103.4638657111408 -132.19592320486163 -120.12814536330939
177.0 -159.9454139096625 -142.54507564155992 -128.11071330268837 -103.62702053212809 -132.46027194410405 -120.34646607656796
178.0 -160.4464412545634 -142.84410982613875 -128.35636603838668 -103.78983529950241 -132.72409971635852 -120.56430773768699
179.0 -160.06494500928386 -143.14522548992295 -128.6014164163976 -103.95232411463374 -132.98740237213323 -120.7816754801488
180.0 -160.75495259114103 -143.44544373041808 -128.84587413117623 -104.11449491585162 -133.25020610805186 -120.99857576371767
181.0 -161.55925061078733 -143.7446334827565 -129.0898070567858 -104.27635819469509 -133.51253013364212 -121.21501283368764
182.0 -161.2945277252042 -144.03120307140267 -129.33320161048954 -104.43792334527436 -133.77438557297742 -121.43096412192094
183.0 -161.61436906675095 -144.31396335085077 -129.57604507401504 -104.59919736393945 -134.0357768722785 -121.6464097520691
184.0 -162.6000484393491 -144.59772760816793 -129.81836429957883 -104.76019513775243 -134.29671014821932 -121.86141288438506
185.0 -162.52612094455358 -144.8857822105473 -130.06018441693115 -104.920914282794 -134.55719177702403 -122.0760022612369
186.0 -162.45703395901896 -145.173292495549 -130.30150928669985 -105.0813650958 -134.81722439887102 -122.2901895340835
187.0 -163.63439367680468 -145.46188167699472 -130.54233529986797 -105.24155176238051 -135.07680153521179 -122.50399125296718
188.0 -163.84926807750838 -145.74878900784557 -130.78267063057805 -105.40147680981983 -135.335927273852 -122.71740723056178
189.0 -163.2689773990694 -146.03699319514095 -131.02251475808237 -105.56110441409177 -135.59460055061484 -122.93043991554322
190.0 -164.49689343817664 -146.32363781143684 -131.26186198953616 -105.72043365148252 -135.85285994956396 -123.14309469199645
191.0 -165.35977579788963 -146.61133665401664 -131.50071633787508 -105.87946216299301 -136.11073486298366 -123.35537804737649
192.0 -164.2497406349511 -146.89711734589096 -131.7390918306733 -106.03820096020668 -136.36822054585434 -123.56728765805529
193.0 -164.90741706562284 -147.18384254787378 -131.97700416901745 -106.1966615630064 -136.6254719086108 -123.77882503987044
194.0 -166.32538447666428 -147.468585468506 -132.21446337224083 -106.35485120106381 -136.88257867797367 -123.98999367907196
195.0 -165.7110424951611 -147.75441894590705 -132.45147664679078 -106.51275105166734 -137.13958199527954 -124.20079736921872
196.0 -165.72383897193149 -148.03823652366927 -132.68805458527729 -106.67036066930804 -137.3965102063179 -124.41124231425077
197.0 -167.2446518588018 -148.3232665162479 -132.9242052547086 -106.82768545328913 -137.65337241393289 -124.62133486410765
198.0 -167.1529216508464 -148.6062550777943 -133.15993021174705 -106.98473408868179 -137.91016891326313 -124.83108017137104
199.0 -166.48509650046066 -148.8905537077852 -133.3952297641095 -107.14150951221649 -138.16689324917314 -125.04048295009922
200.0 -168.22902947351446 -149.17275801387254 -133.63010530191156 -107.29800336351283 -138.4235384412565 -125.24954697571127
201.0 -168.75704684820877 -149.4564364793954 -133.86457101817157 -107.45421740755572 -138.68009931358046 -125.45827411405
202.0 -167.13996871047516 -149.73798579119136 -134.0986519161202 -107.61015067624591 -138.936568664994 -125.66666923713542
203.0 -168.4201238710291 -150.021008789195 -134.3323642855962 -107.76579500683653 -139.19294697382458 -125.87473784315705
204.0 -170.33535587981362 -150.3017392185006 -134.56571319630314 -107.921139137372 -139.44923667960188 -126.0824705962502
205.0 -168.4361476208605 -150.58392699400108 -134.79869156917766 -108.07618545453643 -139.7053881970815 -126.2898388547633
206.0 -168.73427345304486 -150.86377213883432 -135.0312822508803 -108.23094820129421 -139.9613890756755 -126.4968403122105
207.0 -171.097661019331 -151.1451054996561 -135.26347700233478 -108.38544046089538 -140.21726388940164 -126.70349110925542
208.0 -169.99017517442138 -151.4240691858527 -135.4952825983956 -108.53967537214967 -140.47303583950946 -126.90979255194351
209.0 -169.4512236130993 -151.70457916689227 -135.72670436703865 -108.69366257803337 -140.72871349693105 -127.11560999203166
210.0 -172.15476035910572 -151.98269164474544 -135.95774901615488 -108.84741005935484 -140.98431401270852 -127.32095186243376
211.0 -171.68880933885276 -152.26241011581098 -136.18847612292373 -109.00092691472989 -141.23985764689462 -127.52594666095914
212.0 -169.84209876942487 -152.53970775915985 -136.4189165326938 -109.15421808539429 -141.49534407391596 -127.73060284229902
213.0 -172.3209263184761 -152.81867804796136 -136.64905251564895 -109.30729311163111 -141.75075978965265 -127.93492491058134
214.0 -174.1243994171432 -153.0951972102943 -136.8790023974004 -109.460157398706 -142.0061019798803 -128.1389108161182
215.0 -170.77873551056737 -153.37344606902954 -137.10889065414483 -109.6128106580884 -142.2613881409979 -128.34256152688152
216.0 -171.90407073286502 -153.6491913439988 -137.33873601494253 -109.76525952571215 -142.51663617360927 -128.545875024817
217.0 -175.03860488951392 -153.92662683035675 -137.5685336191737 -109.917486184967 -142.77186290566053 -128.74886155016287
218.0 -172.6414408559717 -154.2014960328887 -137.79827238091042 -110.06948256560176 -143.02215310578075 -128.9515288701873
219.0 -172.48367168127203 -154.47807156913586 -138.02793837177222 -110.22126238927137 -143.2657304907688 -129.15388436688082
220.0 -175.44779863868715 -154.75209450967066 -138.25752079902682 -110.3728441863006 -143.50952874454572 -129.35593446262186
221.0 -174.25645945450466 -155.02789604857404 -138.4870134366871 -110.52427423946314 -143.75326465973527 -129.55768555794413
222.0 -173.1855422970834 -155.3010657854545 -138.71641441795197 -110.6755119235761 -143.99673484981545 -129.75914345013155
223.0 -176.82156588224132 -155.57612180071825 -138.9457252655742 -110.8265529576113 -144.24010703075362 -129.9603132174965
224.0 -176.27610846559384 -155.84846785931703 -139.17494760458908 -110.97740573601202 -144.4836107658471 -130.1611811415058
225.0 -173.1592210493909 -156.12278566363506 -139.40408408273643 -111.12807681316104 -144.72738813665745 -130.36170975821977
226.0 -175.9609331782286 -156.39434896156604 -139.63313439257664 -111.2785699115126 -144.97151203289502 -130.56190963843338
227.0 -179.96861981215056 -156.66794736680285 -139.8620782958793 -111.42889059602058 -145.21599881649107 -130.76177626500098
228.0 -174.5636691318505 -156.93873923964557 -140.09087544805521 -111.57904554663396 -145.46082875234342 -130.96132168706737
229.0 -174.92021205064668 -157.21163000326362 -140.31954287518352 -111.72900080018366 -145.705963039506 -131.16055615827503
230.0 -179.8677117685115 -157.48166078113027 -140.54810160279277 -111.8787394249373 -145.95135138401588 -131.35948956268504
231.0 -177.11309694058795 -157.7538503940239 -140.77656990678412 -112.02823572627716 -146.19693961751307 -131.55812887538397
232.0 -175.56168921841925 -158.02312677631951 -141.0049626078682 -112.17740977814985 -146.4426752771462 -131.7564823127079
233.0 -179.71347672761564 -158.29428790046572 -141.23328845614046 -112.32637108633595 -146.6885103473447 -131.95455652700497
234.0 -178.983952579006 -158.5626415545351 -141.46153754746098 -112.47512698703311 -146.93440317021458 -132.15235705263197
235.0 -176.1422052976322 -158.83294490601523 -141.68971714412157 -112.62368118649246 -147.18031950270858 -132.34988681987454
236.0 -180.7246534119543 -159.10034157968494 -141.91783759783118 -112.77203979423504 -147.42623197121665 -132.54714281602972
237.0 -182.34910454017506 -159.36991851486158 -142.1458820905104 -112.92020836100664 -147.67211924613264 -132.7441282516761
238.0 -176.34684140594587 -159.63660224518972 -142.3738431174711 -113.06819421274659 -147.91793769930396 -132.94083757661986
239.0 -178.53656328699773 -159.9054628237788 -142.60173833807468 -113.21599875206189 -148.16363869982513 -133.13727095666385
240.0 -185.13089884520312 -160.17129677576116 -142.8295868194037 -113.36360850171224 -148.4092124991653 -133.33343451393648
241.0 -178.68757768551927 -160.439401166534 -143.05747679990435 -113.51101664708885 -148.65462120940117 -133.52935091749433
242.0 -178.0074116611598 -160.70447140519138 -143.2858065902657 -113.65823116074418 -148.8998285456953 -133.72505406915676
243.0 -185.35286935994748 -160.97187658478347 -143.5133805462298 -113.80525988927536 -149.14484011682234 -133.92052979195213
244.0 -181.97533531681412 -161.2361621198391 -143.73128697646686 -113.95209564596327 -149.38966200102004 -134.11577260550413
245.0 -177.85489930438519 -161.5028479831364 -143.94696071414708 -114.09873737547358 -149.63429800487896 -134.31078361435428
246.0 -184.59283554699212 -161.76636857140517 -144.1667014529317 -114.24518935974326 -149.8787488150528 -134.50556563514925
247.0 -185.63361081448454 -162.03237098842766 -144.38779126629237 -114.39145762141445 -150.12301003190103 -134.70012155617934
248.0 -178.11695625485658 -162.29514939340223 -144.60823316105677 -114.53755007126595 -150.36705474896817 -134.89444629045954
249.0 -182.3416438997054 -162.56047768917213 -144.82880053986912 -114.6834676408908 -150.61087469747932 -135.0885388413796
250.0 -189.30182449138255 -162.8225227125419 -145.0499828214935 -114.82921200449238 -150.85447216490866 -135.28240690123144
251.0 -180.15530287381677 -163.087191976591 -145.27136920720199 -114.97478803785373 -151.09785216846416 -135.4760537204233
252.0 -181.18888961822915 -163.34851783074856 -145.49267556847778 -115.12019854187655 -151.3410207722162 -135.669477228757
253.0 -192.73421805192768 -163.61253900712654 -145.71392740539108 -115.26544784591032 -151.58398431586528 -135.86268142478292
254.0 -183.26239556303426 -163.87315318418476 -145.9351304062624 -115.41053792929748 -151.82674904911676 -136.05571423073272
255.0 -179.89206635891713 -164.13653596005997 -146.1562173156962 -115.55546905383024 -152.0693209454925 -136.24858111485372
256.0 -188.75868017909931 -164.39644630037915 -146.3771527130637 -115.70024726209616 -152.3117056495436 -136.44129411727823
257.0 -188.42670943858795 -164.65920282375424 -146.59794286253182 -115.84487757526846 -152.55390601905165 -136.63394174106054
258.0 -180.67670505252732 -164.9184072157301 -146.81859734236895 -115.98936353101251 -152.7959060122659 -136.82669114768896
259.0 -185.79211854325408 -165.18055398315082 -147.03912161409167 -116.13370879611213 -153.03770640051056 -137.01948201665664
260.0 -194.77322690662646 -165.4390610858769 -147.25952508312642 -116.27791366285317 -153.27931340469488 -137.21226381491135
261.0 -182.71731874892197 -165.70060911302176 -147.47981979487093 -116.42197802113125 -153.52071996564584 -137.4050253880457
262.0 -182.84141617892615 -165.9584279885607 -147.70001539412715 -116.56590410181204 -153.7619247808605 -137.59776031697515
263.0 -195.83274901511797 -166.21938398267272 -147.92011803486838 -116.70968216469899 -154.0029273698927 -137.790464980177
264.0 -188.01259508644785 -166.47651857043823 -148.1401315116295 -116.85331428673635 -154.24372794718818 -137.98313814013216
265.0 -182.35402615274822 -166.7368773779283 -148.36003435369238 -116.99680393275108 -154.48433018948077 -138.1757800867862
266.0 -190.1448495633454 -166.9933212399675 -148.5797955114272 -117.14015650112881 -154.72473924440632 -138.36839163970416
267.0 -196.3005084449411 -167.25304352052208 -148.79938771481056 -117.2833772963726 -154.9649611274128 -138.5609731976029
268.0 -184.20661800482367 -167.50877410282155 -149.0187816158855 -117.42647127345877 -155.20500245097162 -138.7535277451147
269.0 -185.70341309093155 -167.76782033284132 -149.23798556380967 -117.5694414756481 -155.4448701403426 -138.94605870013032
270.0 -198.4657358539472 -168.02281294309094 -149.45700731864332 -117.71228565982263 -155.6845710586716 -139.13856971736305
271.0 -188.70678709196056 -168.2811581867543 -149.67584953238114 -117.85500509933775 -155.9241110823454 -139.3310609471995
272.0 -184.50968826809398 -168.53539456626777 -149.89451390313747 -117.99760009751417 -156.1634924194021 -139.52352311350245
273.0 -192.43522426668437 -168.79305163917624 -150.11300292100913 -118.14005917091427 -156.40270964169576 -139.7159125530443
274.0 -195.9171578387053 -169.04654142752193 -150.33132029604457 -118.28238966974706 -156.6416288229236 -139.9082439063974
275.0 -186.25090434779636 -169.3035442369714 -150.54947007573642 -118.42458496800992 -156.88024711688652 -140.100537014159
276.0 -188.11452228679687 -169.55631414159865 -150.76743840483135 -118.56662383507631 -157.11867036329184 -140.29280565799468
277.0 -198.01235019161942 -169.81270186646188 -150.98521262288628 -118.70851658540559 -157.3569102698946 -140.48505990029105
278.0 -190.16046589662736 -170.0647881139688 -151.2027979469549 -118.85027425789296 -157.59497430022583 -140.6773046095991
279.0 -186.85228250506003 -170.3205961824689 -151.42020217338484 -118.99190681993483 -157.83286740037687 -140.86953696799915
280.0 -193.87622822681732 -170.5720297803518 -151.63743351230886 -119.13343308300742 -158.07059317907326 -141.0617698999294
281.0 -196.05934056061864 -170.82728406096322 -151.8544997348368 -119.27486072985809 -158.30815588393313 -141.25401391977664
282.0 -188.44289711856035 -171.0780843008766 -152.07140636016214 -119.41618951043003 -158.54555970581416 -141.44627602071824
283.0 -190.29946704704793 -171.33279896431281 -152.28815910844628 -119.55742286894441 -158.78280877395747 -141.63854620342272
284.0 -197.812214803608 -171.58297326524945 -152.504763573783 -119.6985621286514 -159.01990646756263 -141.83080982920848
285.0 -191.85124842759677 -171.83715236784474 -152.72122466263758 -119.8396120087156 -159.25685270246703 -142.02307007978482
286.0 -189.1709816948182 -172.08669959416298 -152.9375468324167 -119.98057698977446 -159.49365033075273 -142.21534132886325
287.0 -195.00914335057476 -172.34034106413748 -153.15373372986127 -120.1214612035713 -159.73030355654313 -142.4076353886939
288.0 -196.63710097062108 -172.58925580223058 -153.36976841268847 -120.26226827441337 -159.96681674125784 -142.5999626251707
289.0 -190.71276398974533 -172.84235520517885 -153.58564892274745 -120.40300093777859 -160.2031942204634 -142.79233345723316
290.0 -192.25687479123184 -173.09063136538302 -153.80137204561493 -120.54366290199793 -160.43944025821247 -142.9826119892334
291.0 -197.82725423074854 -173.3431847259175 -154.01694079097172 -120.68425730745155 -160.67555902462487 -143.1664173831726
292.0 -193.7404986675659 -173.59081726677854 -154.23235314570496 -120.82478683507064 -160.91155457803015 -143.35054250537814
293.0 -191.49707061563316 -173.8428222206508 -154.44761298878464 -120.96525452903742 -161.14743085276942 -143.53473645882764
294.0 -195.90184426107248 -174.08980806637757 -154.66272770307006 -121.105662947512 -161.38319172178893 -143.71887845968607
295.0 -197.4566678743114 -174.34126401900545 -154.87770313522032 -121.24601519486811 -161.61884096021527 -143.90291072296878
296.0 -193.10983489748932 -174.58760169835742 -155.09254389001757 -121.3863144417927 -161.85438231560187 -144.08680112519266
297.0 -194.00190321872907 -174.838509580729 -155.30724883512246 -121.52656395165732 -162.0898194620346 -144.27079836780297
298.0 -197.86354138728214 -175.0841990055201 -155.52182017498143 -121.6667578309854 -162.3251560528179 -144.45537905941492
299.0 -195.8284903226577 -175.33456108726594 -155.73626171404348 -121.80689021876917 -162.56039572652742 -144.64042351690287
300.0 -193.96382776673437 -175.579603154801 -155.95057721165495 -121.94701122808206 -162.79554174090762 -144.82584074607655
301.0 -196.5325810848094 -175.82942246285043 -156.1647704857898 -122.08711519363915 -163.0305967301785 -145.01156061980876
302.0 -198.12987705460552 -176.07381875854583 -156.3788454387003 -122.22719574094236 -163.26556387161986 -145.19752820832034
303.0 -195.7749635215705 -176.3230986910878 -156.59280602352885 -122.36724679187995 -163.5004461163188 -145.3836981564743
304.0 -195.69034525494598 -176.56685111194318 -156.8066561343424 -122.50727593802523 -163.7352470468233 -145.57003887178203
305.0 -197.6537267562516 -176.8155955496888 -157.02039873345223 -122.64728906288808 -163.96997030499898 -145.75652553000543
306.0 -197.81673836135485 -177.05870637873238 -157.23403701191947 -122.78729112854475 -164.2046194566962 -145.94313819620513
307.0 -196.91340767462034 -177.30691963644173 -157.44750517415264 -122.92728560467445 -164.43919805621445 -146.12986077640676
308.0 -197.0893610996724 -177.54939155339974 -157.66065735398618 -123.06727694010658 -164.67370961633242 -146.31668038196597
309.0 -197.6908127971203 -177.7970784195133 -157.87363206834536 -123.20726908922006 -164.90815764577232 -146.50358674237418
310.0 -197.9547663234719 -178.03891465431406 -158.08658652905697 -123.34726492008663 -165.14254563177772 -146.69057166999858
311.0 -197.9987406824638 -178.28608026203509 -158.2994494391386 -123.48726808754434 -165.37687706822248 -146.8776287303123
312.0 -198.030829646959 -178.52728433344222 -158.51215918006608 -123.62728302792057 -165.61115546523916 -147.06475295177125
313.0 -198.12808056718538 -178.77393402215606 -158.72475916303475 -123.76731344549229 -165.8453724056103 -147.25194059915628
314.0 -198.27025422084586 -179.0145094340227 -158.93728453871677 -123.9073634076456 -166.07952011234596 -147.43918899184018
315.0 -198.4191050410938 -179.26064860016413 -159.14971918793148 -124.04743268836404 -166.3136017208211 -147.6264960397185
316.0 -198.55587571338415 -179.50059880530438 -159.3620530227781 -124.18752532931464 -166.547620883585 -147.81386027596156
317.0 -198.68168587326483 -179.74623261467292 -159.5742958114078 -124.32764553571221 -166.7815817742282 -148.00128125748938
318.0 -198.8043716107272 -179.98556091409023 -159.78645690977095 -124.4677963752106 -167.0154889018519 -148.1887591677116
319.0 -198.92901735781092 -180.23069456119583 -159.99853573332277 -124.60798141769523 -167.24934710661816 -148.37626122663625
320.0 -199.0562285422181 -180.4694042164358 -160.21053413070533 -124.74820544328892 -167.48316151565533 -148.56378456720844
321.0 -199.18452081630338 -180.71404277428877 -160.42245897584453 -124.88847310488819 -167.71693736825972 -148.75132981105523
322.0 -199.31263356673435 -180.95213703782323 -160.63431587648938 -125.02878850269843 -167.95067976752455 -148.93889435350144
323.0 -199.44024668427903 -181.1962857674034 -160.84610800471148 -125.1691550172503 -168.18439389887035 -149.12644527018168
324.0 -199.56761088442164 -181.43376815526705 -161.05783915572218 -125.30957660696465 -168.41808489649947 -149.31398091823712
325.0 -199.6950269059354 -181.67743081722392 -161.2695141165632 -125.4500577095461 -168.65175773109394 -149.5015159238852
326.0 -199.82260986627733 -181.91430126953924 -161.48113731046453 -125.59060274497527 -168.8854171289407 -149.68905818465788
327.0 -199.95033242760852 -182.15748056817617 -161.6927126294654 -125.73121613405432 -169.1190676618387 -149.8766127742976
328.0 -200.07813298069362 -182.39374121553845 -161.90424351495972 -125.8719020904868 -169.35271371861705 -150.06418420528695
329.0 -200.20598198752884 -182.63644223450999 -162.1157337386615 -126.01266468532528 -169.58635961580953 -150.25177611511458
330.0 -200.3338846770637 -182.87209736848015 -162.3271875876516 -126.15350758157936 -169.8200094234005 -150.43938708883218
331.0 -200.46185774403062 -183.11432702065486 -162.53860924964033 -126.2944350476327 -170.05366453361398 -150.6269980106523
332.0 -200.58991510893864 -183.34938221547364 -162.75000297492366 -126.43545180750208 -170.28732197483035 -150.81461090480792
333.0 -200.71806126717394 -183.5911481375842 -162.96137303828385 -126.57656253665571 -170.5209779389782 -151.0022335956438
334.0 -200.84629753690137 -183.825609449693 -163.172723731382 -126.71777184910626 -170.7546292041156 -151.18987361386914
335.0 -200.9746270565892 -184.06691977320864 -163.38405936280563 -126.8590840372969 -170.9882738977705 -151.37753782190643
336.0 -201.10305231151648 -184.30079329848692 -163.59538429309495 -127.0004923691839 -171.2219118465022 -151.5652325624853
337.0 -201.23157882865138 -184.54165618004328 -163.8067029410144 -127.14199397372548 -171.45554450463402 -151.7529638070727
338.0 -201.36021080904476 -184.77494857551397 -164.01801842601841 -127.28359347006969 -171.68917484768474 -151.94073725697777
339.0 -201.48895439706993 -185.01537319789335 -164.22932133854957 -127.4252989370968 -171.92280707488192 -152.1285584298229
340.0 -201.61781294434417 -185.24809205257466 -164.4406130271247 -127.56711612978134 -172.1564462472217 -152.31643272032943
341.0 -201.74679104446136 -185.4880882687343 -164.6518987813437 -127.70904880736445 -172.39009822362735 -152.5043654449035
342.0 -201.8758933057485 -185.72024171662497 -164.8631839582816 -127.85109614841744 -172.62376908695597 -152.69236187838015
343.0 -202.00512547958564 -185.95981992423958 -165.0744738862134 -127.99326485202033 -172.8574652130571 -152.88042729040964
344.0 -202.13449144849852 -186.1914164334167 -165.28577378510818 -128.13556188489417 -173.09119304276837 -153.06856691946362
345.0 -202.26399657432984 -186.43058735450143 -165.49708846312922 -128.27788747649154 -173.32495880740024 -153.2567762032916
346.0 -202.3936460107669 -186.66163581655243 -165.70842317133557 -128.4202709997312 -173.55876877995823 -153.4450450216126
347.0 -202.5234450772089 -186.9004099646737 -165.9197834229171 -128.56279444971204 -173.7926289551388 -153.63338274067576
348.0 -202.6533991147686 -187.1309191281895 -166.13117457119353 -128.70546725817297 -174.02654513339633 -153.821793381608
349.0 -202.78351343292434 -187.36930807691493 -166.34260222932954 -128.84829449487924 -174.26052301909994 -154.01028110966234
350.0 -202.91379356797347 -187.59928799398213 -166.55407208672688 -128.9912802885686 -174.49456812172937 -154.19885015594875
351.0 -203.04424445198782 -187.8373045980737 -166.76558997076677 -129.1344311090187 -174.72868580033725 -154.38750197313368
352.0 -203.17487237493393 -188.06676670505306 -166.97716187566573 -129.27775099934576 -174.96288138621819 -154.5762421941944
353.0 -203.30568414880628 -188.30442531281165 -167.18879401850154 -129.4212431929355 -175.19716016262836 -154.76507541684268
354.0 -203.43668283146073 -188.53338274704362 -167.40049275522097 -129.56491326947483 -175.43152738768305 -154.95400573528966
355.0 -203.56787679473194 -188.77069906507563 -167.61226455812843 -129.70876738044348 -175.66598856293115 -155.14304019113277
356.0 -203.699272133006 -188.99916618075105 -167.82411595405665 -129.85281268503425 -175.90054904117025 -155.33218705809486
357.0 -203.8308751193175 -189.23615747236636 -168.03605331433232 -129.99705668248959 -176.13521414819388 -155.52145497064114
358.0 -203.96269075332225 -189.46414979648296 -168.2480831494691 -130.1415068951574 -176.36998945343635 -155.71085255606545
359.0 -204.09472637083442 -189.7008340889792 -168.46021213372006 -130.28617105206965 -176.60488040386173 -155.90038835209458
360.0 -204.226989112855 -189.92836769277457 -168.67244680962511 -130.43105684106658 -176.83989273734713 -156.09007076236279
361.0 -204.3594854210988 -190.16476370841877 -168.88479377074103 -130.57617196486842 -177.0750322349744 -156.27990808542864
362.0 -204.4922221574223 -190.39185401524517 -169.09725956150817 -130.72152416821493 -177.31030482924868 -156.46990846341023
363.0 -204.62520723868232 -190.6279746298788 -169.30985081180341 -130.86712126022627 -177.54571653688086 -156.6600794865518
364.0 -204.75844667792376 -190.85462870852814 -169.52257424994758 -131.01297112046336 -177.781273533329 -156.85042854136913
365.0 -204.89194786338058 -191.09048721521899 -169.7354365707639 -131.15908172707407 -178.01698216451888 -157.04095849470932
366.0 -205.0257195718061 -191.3167217515067 -169.9484436051401 -131.30544799988186 -178.25284882933346 -157.23165392200553
367.0 -205.15976749919759 -191.55233941316914 -170.16160042516628 -131.45207085023725 -178.48888013224587 -157.42235271370788
368.0 -205.29410154826436 -191.77817502649006 -170.374909072427 -131.5989597791458 -178.72508283129207 -157.61323192549716
369.0 -205.42872803092354 -192.0135754539545 -170.5883705805266 -131.74612448876655 -178.96146369724804 -157.80429121228997
370.0 -205.56365712190083 -192.23903427733399 -170.80198596834566 -131.89357242092308 -179.1980298011611 -157.99554000829463
371.0 -205.69889492371746 -192.47424285676075 -171.01575721903572 -132.04131037704025 -179.4347882525638 -158.1869901677074
372.0 -205.83445112641672 -192.69934887329072 -171.22968780662458 -132.1893452982193 -179.6717463723184 -158.3786509639109
373.0 -205.97033478033717 -192.93439329786108 -171.44378284883285 -132.33768264062522 -179.9089117078917 -158.5705322877178
374.0 -206.1065540130112 -193.15917260219763 -171.658049152779 -132.48633458962675 -180.14629180090594 -158.76264377489125
375.0 -206.24311791872395 -193.3940822835388 -171.87249491825796 -132.6353126983961 -180.38389456021565 -158.95499504184363
376.0 -206.38003702830218 -193.61856323935797 -172.08712958887412 -132.7846250864588 -180.62172794912942 -159.14759577061406
377.0 -206.51731938186964 -193.85336961434703 -172.3019634886359 -132.934282324204 -180.859800129419 -159.34045575152868
378.0 -206.65497634464396 -194.07758162096965 -172.51700759757526 -133.0842949962817 -181.09811905904996 -159.5335849169748
379.0 -206.79301590218398 -194.31231856834816 -172.73227324511578 -133.23467367932818 -181.33669322364034 -159.72699263310562
380.0 -206.93144990374321 -194.53629333902083 -172.94777202125636 -133.38542977427605 -181.57553030652988 -159.92068554481818
381.0 -207.07028840257945 -194.7709962473569 -173.1635155711336 -133.53657469347914 -181.8146388283195 -160.11467407690273
382.0 -207.2095413212469 -194.99476730737945 -173.37951554982484 -133.68811996217315 -182.05402814420376 -160.3089696545609
383.0 -207.3492207420695 -195.22947397268672 -173.59578359870187 -133.84007724410483 -182.29370767840282 -160.50358378995116
384.0 -207.48933731405697 -195.45307704400926 -173.81233133722378 -133.9924583586824 -182.53368744310566 -160.69852815103374
385.0 -207.62990407017452 -195.68782751723307 -174.0291703533256 -134.1452751516281 -182.7739773814128 -160.89381456108123
386.0 -207.77093117934712 -195.9113018597933 -174.24631231028232 -134.29853986785966 -183.0145878894574 -161.0894550697256
387.0 -207.9124296245757 -196.14614005189168 -174.46376897221225 -134.45226199289118 -183.25552960608914 -161.28546195428666
388.0 -208.0544154451643 -196.36952738331706 -174.68155219027443 -134.6064524351802 -183.4968133999019 -161.48184772909107
389.0 -208.1968980451049 -196.60450032007464 -174.89967406260635 -134.76112468159707 -183.7384506354369 -161.67862521362778
390.0 -208.33989265125268 -196.82784612102427 -175.11814686921474 -134.9162896373996 -183.98045260776271 -161.87580751018288
391.0 -208.4834129327823 -197.06300490830722 -175.33698322966117 -135.07195704153253 -184.22283126440868 -162.07340803862692
392.0 -208.62747100550786 -197.2863579180638 -175.5561959509798 -135.22814028055558 -184.465598806073 -162.27144054360548
393.0 -208.77208232796985 -197.52175654406145 -175.77579829273165 -135.38485198511881 -184.70876774948263 -162.469919139674
394.0 -208.91726048882762 -197.74516831321273 -175.99580377117636 -135.5421073746118 -184.95235092422848 -162.66885828441917
395.0 -209.0630209591856 -197.98086331433063 -176.2162263185578 -135.6999218051098 -185.19636164446038 -162.86827284577276
396.0 -209.2093790079146 -198.20438756361168 -176.437080227695 -135.85830829721752 -185.4408136135932 -163.06817807156133
397.0 -209.35635107350424 -198.44043831672096 -176.65838030293867 -136.0173059628371 -185.6857208714769 -163.26858964262638
398.0 -209.5039522694819 -198.66413059008505 -176.88014173121275 -136.17692408271526 -185.9310980329988 -163.46952368640146
399.0 -209.65220054755468 -198.90060046516186 -177.10238031399882 -136.33717846200503 -186.1769598917756 -163.67099676350844
400.0 -209.80111220866758 -199.12452451359997 -177.32511223541502 -136.4980853138889 -186.42332207699246 -163.87302595310211
401.0 -209.95070433497875 -199.3614866645637 -177.54835419547848 -136.65966165465136 -186.6702002683715 -164.07562881019356
402.0 -210.10099675904527 -199.5857169749484 -177.77212331094393 -136.82192412098686 -186.91761107810794 -164.2788233925791
403.0 -210.25200815058625 -199.82325532623565 -177.99643731780418 -136.98489072102177 -187.16557140631653 -164.48262823124875
404.0 -210.40375657697126 -200.0478727822255 -178.22131445757935 -137.14857959310504 -187.41409865064085 -164.68706107207078
405.0 -210.55626251770934 -200.28607798875615 -178.44677356166335 -137.3130101482285 -187.66321117139495 -164.89214099769492
406.0 -210.70954702877708 -200.5111705058614 -178.6728341259656 -137.47820173275952 -187.9129274557326 -165.09788879124602
407.0 -210.8636336530702 -200.75013497117686 -178.8995162361657 -137.64417025923603 -188.1632667757509 -165.30432565520485
408.0 -211.0185379344263 -200.97579010774183 -179.1268407186847 -137.81093747518332 -188.4142491898716 -165.51147332767047
409.0 -211.1742888696403 -201.21560832106368 -179.3548290998746 -137.97852635434208 -188.66589526074873 -165.71935422641695
410.0 -211.33090331357556 -201.4419110383304 -179.583503605968 -138.1469605121657 -188.91822639566172 -165.92799145715506
411.0 -211.4884109630532 -201.68267447348495 -179.81288729478837 -138.3162641773927 -189.17126469028517 -166.13740885852496
412.0 -211.64683631418336 -201.90971103433324 -180.04300400009106 -138.4864607617826 -189.42503299290917 -166.34763107917834
413.0 -211.8062005301902 -202.15151490731503 -180.27387837221082 -138.65757216667748 -189.67955518731083 -166.55868358332353
414.0 -211.9665340037326 -202.37937382488727 -180.50553595106206 -138.8296253514469 -189.93485564085628 -166.770592729503
415.0 -212.1278632924118 -202.6223163901896 -180.73800323949416 -139.00264654608276 -190.19096013444363 -166.98338576556753
416.0 -212.29021485681943 -202.8510937631258 -180.9713076025556 -139.1766644186021 -190.44789460837148 -167.19709089204005
417.0 -212.45362044118238 -203.0952839626701 -181.20547744892224 -139.3517033490285 -190.70568679295988 -167.411737338806
418.0 -212.6181125644588 -203.32508352226336 -181.44054221267285 -139.52779994282383 -190.96436501999858 -167.62735537421003
419.0 -212.7837178301402 -203.57064106261888 -181.67653234706484 -139.70501095630715 -191.22395902961824 -167.84396915972394
420.0 -212.9504713593422 -203.8015788055376 -181.9134795831631 -139.88336963025293 -191.48449911711145 -168.06159570724557
421.0 -213.11840691895284 -204.04863526434323 -182.15141640585426 -140.0629087445503 -191.74601741391754 -168.28027182464956
422.0 -213.28756040807136 -204.28083901829862 -182.39037609442488 -140.24368341885696 -192.00854699268012 -168.50003404430808
423.0 -213.457965669869 -204.52953841886173 -182.63039320104383 -140.425856485713 -192.27212247410907 -168.72091968926273
424.0 -213.62966601931197 -204.76314904319054 -182.87150443120083 -140.60943374586034 -192.5367793159376 -168.94296697159305
425.0 -213.80269576966788 -205.0136496309223 -183.11374840194958 -140.79444080058016 -192.80255540505328 -169.1662148016724
426.0 -213.9770959633296 -205.24881803455776 -183.35716516590247 -140.9809048756168 -193.06948922173274 -169.3907026632957
427.0 -214.15291322087117 -205.50129054683484 -183.60179639212924 -141.16886676760578 -193.33762169568809 -169.6164728624408
428.0 -214.33018837383574 -205.7381834685555 -183.84768533110974 -141.35836930699108 -193.60699460462044 -169.84357046234692
429.0 -214.50896954642505 -205.9928145074706 -184.0948773080892 -141.5494575596996 -193.87765249676198 -170.07204273840603
430.0 -214.68930497796978 -206.23160905045643 -184.3434193935513 -141.74217899194642 -194.1496412006336 -170.3019388716209
431.0 -214.87124050550267 -206.48860198331678 -184.59336077529937 -141.93658366174176 -194.42300896422697 -170.53330994649542
432.0 -215.0548332815276 -206.72949476096446 -184.84475272786858 -142.1327242287926 -194.69780574897018 -170.76620942060265
433.0 -215.24013772203568 -206.98906848263636 -185.0976490349155 -142.33065606390343 -194.97408434152084 -171.00069290011191
434.0 -215.42720970835268 -207.23227132712015 -185.35210567808957 -142.5304373670487 -195.25189982604348 -171.23681822437254
435.0 -215.6161109007938 -207.49466569418556 -185.60818133023957 -142.73212930318974 -195.53130969959582 -171.47464572107873
436.0 -215.8069000356847 -207.74041183718978 -185.86593729020308 -142.93579615854887 -195.81237417524318 -171.71423839413512
437.0 -215.99964358149907 -208.00589079104643 -186.1254381046804 -143.14150551862372 -196.09515649393393 -171.9556620391086
438.0 -216.19441180258553 -208.25443389510355 -186.3867509715914 -143.3493277827502 -196.3797229940093 -172.1989855570293
439.0 -216.3912747488357 -208.52328569502802 -186.6499468352232 -143.55933682368644 -196.66614383230453 -172.44428113838848
440.0 -216.59031203393144 -208.77490657020513 -186.9150999663768 -143.77161134066054 -196.95449130346347 -172.69162447511223
441.0 -216.79159449340912 -209.0474493404143 -187.1822884281957 -143.98623412105295 -197.24484298168267 -172.9410943851026
442.0 -216.9952104644238 -209.3024551163498 -187.45159425444785 -144.2032924351518 -197.53727965359082 -173.19277217153623
443.0 -217.2012487952796 -209.57904018739242 -187.7231040004205 -144.42287821982703 -197.83188678164242 -173.4467328939003
444.0 -217.4097986658116 -209.83777052175813 -187.9969084950675 -144.64508680800978 -198.12875412723707 -173.70306098987788
445.0 -217.62095970174997 -210.1187865623993 -188.27310396761388 -144.8700178128063 -198.42797649002745 -173.9618487599807
446.0 -217.8348286841155 -210.38161843962885 -188.55179159018746 -145.09778004451942 -198.72965390821759 -174.22319575503326
447.0 -218.05152035011108 -210.6674992359194 -188.8330783237875 -145.3284883839777 -199.03389275135083 -174.4872084542405
448.0 -218.27114592237533 -210.93485380992306 -189.11707752354334 -145.56222499269373 -199.34080402879476 -174.75400028581564
449.0 -218.49382396891795 -211.22607984263817 -189.40390884272392 -145.79911223649466 -199.65050709589178 -175.02369178498122
450.0 -218.719684147228 -211.49842604498303 -189.69369923615352 -146.0392920657878 -199.9631280621315 -175.29641088142452
451.0 -218.94886523420357 -211.79553790047078 -189.98658333111376 -146.28291331345392 -200.27879931776306 -175.57229345213838
452.0 -219.18150701754072 -212.0733990430853 -190.282704051847 -146.53013286645472 -200.59766345061462 -175.85148374084582
453.0 -219.41775645547688 -212.37700434737087 -190.58221379099453 -146.7811163127143 -200.9198713274364 -176.1341350054268
454.0 -219.6577928438018 -212.66097546084336 -190.885274016983 -147.03603948988226 -201.245582897673 -176.42041042494057
455.0 -219.9017753825271 -212.97175977447444 -191.19205773145598 -147.2950899492219 -201.57497090792788 -176.71048383640715
456.0 -220.14989899064994 -213.2625143833004 -191.502748948339 -147.5584677590976 -201.9082169637611 -177.00454066802985
457.0 -220.40234920876077 -213.58125841748534 -191.81754490995544 -147.82638653413153 -202.24551705495162 -177.30277907526724
458.0 -220.6593556790079 -213.8795621293122 -192.13665631265974 -148.09907046828397 -202.58706957996412 -177.60541096377264
459.0 -220.92112670555767 -214.20715747707033 -192.46030948348186 -148.37675744304346 -202.93309236817493 -177.912663562899
460.0 -221.18791345291936 -214.51388817958076 -192.78874782006014 -148.65971225743516 -203.28382580497487 -178.22478082101668
461.0 -221.45998017135543 -214.85136799182294 -193.12223208471005 -148.94822028081816 -203.6395310697212 -178.54202500841436
462.0 -221.7376087038039 -215.16753979826206 -193.4610449514443 -149.24258948067637 -204.0004885948839 -178.86467891442908
463.0 -222.02110531803103 -215.51609361564542 -193.8054901903328 -149.54315257558488 -204.36700335530784 -179.1930477387584
464.0 -222.31079837202157 -215.84288855075835 -194.15589815622351 -149.85025652037882 -204.73940484585214 -179.52746167827019
465.0 -222.60704529248892 -216.2039096307106 -194.51262574621927 -150.1642818308443 -205.1180533976034 -179.86827888568104
466.0 -222.91024339661175 -216.54271288553997 -194.87606134571945 -150.4856556747941 -205.5033365031265 -180.21588852828478
467.0 -223.22080875904507 -216.9178401788109 -195.24662905356533 -150.81483063628156 -205.89568048845882 -180.570714505528
468.0 -223.53920420206794 -217.270290981218 -195.62479096017495 -151.15229990332182 -206.29554915025477 -180.93321987288363
469.0 -223.86593374876384 -217.6614784440389 -196.01105378718137 -151.49862285497085 -206.70344760384637 -181.3039116890614
470.0 -224.20156446449724 -218.0295314073366 -196.40597369920397 -151.85441524238362 -207.11993456506156 -181.68334687744075
471.0 -224.54671145918854 -218.43912953376915 -196.8101642047769 -152.2203562465916 -207.5456228594427 -182.07213909063353
472.0 -224.9020397452604 -218.8251585186182 -197.22430305749282 -152.5971995215907 -207.98118996559967 -182.47096647180973
473.0 -225.2683119463337 -219.25602052032008 -197.6491416478423 -152.98578360814366 -208.42738519732993 -182.8805811314785
474.0 -225.64635422389176 -219.66293244827386 -198.08551737492277 -153.38704524338618 -208.8850478873597 -183.3018203327315
475.0 -226.0371253442685 -220.11858949305832 -198.534365340617 -153.80203546503125 -209.3551111632017 -183.73561986313408
476.0 -226.44165673092863 -220.54998643351328 -198.9967352626477 -154.23193915931836 -209.8386244790966 -184.1830299524409
477.0 -226.8611388850165 -221.03487538522057 -199.4738117573255 -154.67809890859064 -210.33677062547486 -184.64523520247968
478.0 -227.2969168277893 -221.49534272064238 -199.9669373267966 -155.1257308410327 -210.85089259480569 -185.12357808326726
479.0 -227.75051633008962 -222.01512275326863 -200.47764114449154 -155.58695181891184 -211.38251687898787 -185.61958845156818
480.0 -228.2236887255313 -222.51056808109948 -201.00767690847408 -156.0678307276753 -211.933397997471 -186.13502022338395
481.0 -228.71847383439058 -223.07264981251748 -201.55906872778382 -156.57026917190348 -212.5055565598927 -186.6718974464436
482.0 -229.23719071297467 -223.61090635241857 -202.1341684199842 -157.0964414554411 -213.1013470742637 -187.23257243595413
483.0 -229.78263255579947 -224.22522981432968 -202.73573188430822 -157.64900910461793 -213.72351939632313 -187.81980130091728
484.0 -230.35804195963055 -224.8169832706496 -203.36701748195875 -158.23112707442567 -214.37533374376616 -188.43684150638583
485.0 -230.96730817849215 -225.49737044136847 -204.03191312068958 -158.846561923468 -215.0606742943429 -189.08758218226473
486.0 -231.61512007464853 -226.1577118234178 -204.73511449520086 -159.49985950304108 -215.7842416081145 -189.77671764247947
487.0 -232.30724693742172 -226.92412226628574 -205.48235956286874 -160.19657249332562 -216.55176308261474 -190.50998764083783
488.0 -233.05075944100827 -227.67542321278404 -206.28076980851208 -160.9438451438595 -217.37036410246034 -191.29451172955243
489.0 -233.8546531054077 -228.55827069445485 -207.13932715833022 -161.75223666011615 -218.24902410897522 -192.13927045695573
490.0 -234.7305207220602 -229.4357417719762 -208.0695850486179 -162.63303203461973 -219.199295519366 -193.05581817190162
491.0 -235.6935318103125 -230.48474278642806 -209.08675879552283 -163.60140482717227 -220.23639124366528 -194.05936835652494
492.0 -236.76434171571938 -231.54859207421455 -210.21145607325704 -164.6779194751715 -221.3809108522901 -195.17052570204459
493.0 -237.9718262461064 -232.85353729352545 -211.47256784949047 -165.89142852668277 -222.66174385516086 -196.41817864094315
494.0 -239.35820408654791 -234.21996833096458 -212.91241208392623 -167.28421009136622 -224.12119947807366 -197.84463611595834
495.0 -240.98917685789638 -235.969862550239 -214.59658919733397 -168.9218303169648 -225.82486453892815 -199.51548995838198
496.0 -242.97457482012902 -237.91239455201404 -216.6349911714358 -170.91415358845492 -227.88262948085156 -201.54062741309855
497.0 -245.52037429814263 -240.6283494524644 -219.23358090893493 -173.46716382800975 -230.5004934574958 -204.1260477174973
498.0 -249.08916599752786 -244.1016005207388 -222.85482951437905 -177.04333010236132 -234.140948015366 -207.7342269869286
499.0 -255.15636316813283 -250.60276317822658 -228.97445499887297 -183.1183277672599 -240.27965537226933 -213.84089010592916
500.0 0.0 0.0 0.0 0.0 0.0 0.0


==> figures/ex2/cost_time_log.txt <==
time_KT_Imp KT_Imp time_KT_Expl KT_Expl time_FBF_Imp FBF_Imp time_FBF_Expl FBF_Expl time_FB_Imp FB_Imp time_FB_Expl FB_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.14569902420043945 -26.2072867264172 0.2960810661315918 -0.03465046559436601 0.10852599143981934 -2.249462950638634 0.2811291217803955 -4.718933490330858 0.12584614753723145 0.0 0.15058088302612305 -17.9320834686674
0.33303308486938477 -13.047128880371496 0.5598251819610596 -0.15199902215615957 0.22291803359985352 -6.96522681951228 0.5763013362884521 -9.506073992316963 0.29486608505249023 -7.0844122532534834 0.33011698722839355 -33.64738585214302
0.5136852264404297 -15.720500680393739 0.9431302547454834 -0.418952502815236 0.36871910095214844 -14.748073004665676 0.8907861709594727 -14.261871024099186 0.4624810218811035 -18.201902458565456 0.5373950004577637 -44.485271549310724
0.713787317276001 -20.103288900194332 1.2151901721954346 -1.0623326326241413 0.5509512424468994 -28.150818470587765 1.2216622829437256 -18.976661404338923 0.6290810108184814 -32.73405075525983 0.744441032409668 -50.43255338786076
0.9477174282073975 -43.891223827066206 1.5024220943450928 -3.01295117663567 0.7164721488952637 -49.692607768260395 1.5798861980438232 -23.634240025016776 0.8366298675537109 -48.143866729706026 0.9419291019439697 -54.02097362475015
1.1432983875274658 -43.5156568591237 1.7743990421295166 -11.651239834067242 0.8833692073822021 -32.073616033546834 1.9118010997772217 -28.211930620197855 1.0057148933410645 -54.519340763930586 1.1388561725616455 -56.66697942288554
1.3838822841644287 -48.5762791618098 2.1730499267578125 -39.585788183990104 1.0564322471618652 -25.739483086516145 2.240665912628174 -32.67855942638045 1.1957428455352783 -56.48164332393612 1.3402032852172852 -58.81869750316536
1.6631202697753906 -61.15806664992319 2.525437831878662 -20.717937684624307 1.2277781963348389 -24.205311962712273 2.55307674407959 -36.992688044561426 1.3752758502960205 -59.35322304540045 1.5547311305999756 -60.636600706176836
1.8637113571166992 -67.58669171846576 2.87480092048645 -16.47887126206465 1.4112522602081299 -25.190555890698537 2.9360928535461426 -41.10209541228866 1.5336368083953857 -62.297417761493534 1.7447240352630615 -62.20384328850485
2.071559190750122 -69.47905177872113 3.210800886154175 -15.175226054882089 1.572850227355957 -28.469343271543526 3.3004908561706543 -44.946130242245346 1.6945407390594482 -64.56440945291405 1.9268481731414795 -63.57583977761773
2.270189046859741 -71.84191927090224 3.558694839477539 -15.640344984304308 1.7360143661499023 -34.272423444818436 3.636888027191162 -48.46257801395787 1.8724796772003174 -66.2182482475651 2.1437671184539795 -64.79330033759987
2.5693681240081787 -75.02928526032798 3.952014684677124 -19.79114266280674 1.907914400100708 -43.58534558428883 3.950921058654785 -51.59915555545091 2.1260006427764893 -67.54644306051966 2.3501839637756348 -65.88696539440663
2.8677730560302734 -76.38177146257354 4.27789568901062 -39.879297968889006 2.099060535430908 -58.767075912964295 4.2644782066345215 -54.32645428842001 2.297210693359375 -68.71288888200294 2.5353851318359375 -66.88086134781834
3.2136850357055664 -78.10986512535172 4.637763738632202 -37.904190104356175 2.3150556087493896 -60.94886088248974 4.599746227264404 -56.646311879877665 2.4665088653564453 -69.77648153500157 2.7255311012268066 -67.7935845171196
3.4335129261016846 -78.5536685787193 4.993190765380859 -31.06652644249024 2.4992616176605225 -51.39850912835264 4.920915126800537 -58.5907897002646 2.671099901199341 -70.76026452494405 2.9045379161834717 -68.63980256222715
3.6689488887786865 -80.04500821672346 5.40550684928894 -28.72377594514884 2.6939594745635986 -47.64248291951439 5.231841325759888 -60.21240838350458 2.8820438385009766 -71.6789445031972 3.1089658737182617 -69.4308462802592
3.88289475440979 -80.3300212558143 5.758589744567871 -28.118870752419788 2.8753843307495117 -47.303065075393576 5.593085527420044 -61.57116319979622 3.056419849395752 -72.54438206048157 3.331737756729126 -70.17572115341609
4.0868308544158936 -81.6727498985729 6.103789806365967 -29.684344031209072 3.0441572666168213 -49.39722916238654 5.971021413803101 -62.72400267433233 3.2366697788238525 -73.36601346196589 3.531498908996582 -70.88174031360128
4.379083871841431 -81.86906872839684 6.447879791259766 -39.77980764994306 3.243939161300659 -53.69045391467613 6.326417446136475 -63.719073640012276 3.4195077419281006 -74.15106048370373 3.7205169200897217 -71.55463117735164
4.633201837539673 -83.11832004166234 6.866442680358887 -56.05512161855209 3.42390513420105 -60.34145837736398 6.653475284576416 -64.59418392753939 3.5861258506774902 -74.90513554746889 3.9029769897460938 -72.19900644734376
4.903498888015747 -83.3035012784206 7.238459825515747 -45.50938919847536 3.638094186782837 -69.23406175853928 6.981034278869629 -65.37768692504918 3.7809207439422607 -75.63250076642151 4.099755048751831 -72.81879093785618
5.136451959609985 -84.48468842835352 7.592719793319702 -41.92633369461328 3.7901852130889893 -75.10492745760024 7.299358367919922 -66.090325512843 3.950066566467285 -76.33647906027169 4.297111988067627 -73.41713906757117
5.3975279331207275 -84.66633792544323 8.020270824432373 -40.69093511990185 3.9560582637786865 -72.03557094534764 7.657862424850464 -66.74707352051716 4.127992630004883 -77.01967509978427 4.471847057342529 -73.9966132869902
5.6373209953308105 -85.79130800987639 8.488817930221558 -41.15718529020352 4.157194137573242 -68.68061843472321 8.030104398727417 -67.35884657702955 4.304977655410767 -77.68404794838857 4.699497938156128 -74.55937975880423
5.828110933303833 -85.98402369094421 8.853253841400146 -46.22922004094421 4.315721035003662 -67.60996325580571 8.393867492675781 -67.93362823561746 4.466671466827393 -78.33111930946728 4.880335092544556 -75.10724860695974
6.073393821716309 -87.05553147391612 9.21399188041687 -66.59233877462826 4.492624044418335 -68.48496476580385 8.856675386428833 -68.47736502216058 4.620975494384766 -78.9623937230191 5.081851005554199 -75.64168116762316
6.288064002990723 -87.2546066245822 9.546468734741211 -60.25162686933133 4.64778208732605 -70.87277836823615 9.22160029411316 -68.9946339905861 4.807451486587524 -79.57927368282864 5.298210144042969 -76.16386480578443
6.526296138763428 -88.27978117531487 9.935075759887695 -55.12494666256377 4.846105098724365 -74.27539109713837 9.587152481079102 -69.48899881149947 4.971459627151489 -80.1828316470209 5.487947940826416 -76.67484973819865
6.733309030532837 -88.4947033350187 10.335583686828613 -53.275709464377535 5.0248191356658936 -77.78687184678513 9.947640419006348 -69.96329686216173 5.144883632659912 -80.77414664424104 5.674800872802734 -77.17546551554648
6.95319390296936 -89.47704697931513 10.70041275024414 -53.05298623887588 5.196208238601685 -80.05878160637951 10.297051429748535 -70.41982288631483 5.315879583358765 -81.35404677578903 5.859440803527832 -77.66626935030375
7.142385721206665 -89.70312671280016 11.084314584732056 -55.61424072139755 5.362271308898926 -80.55432392470088 10.63849925994873 -70.86048460274651 5.48859977722168 -81.92316060411767 6.0702738761901855 -78.14783924085961
7.387039661407471 -90.64745629597476 11.596974611282349 -68.99911484760037 5.5310022830963135 -80.21977835764716 11.031538248062134 -71.28691130942501 5.6567018032073975 -82.48202025593147 6.288257837295532 -78.62067105867483
7.611490488052368 -90.89654872077007 11.925065755844116 -74.81802001532708 5.689674377441406 -80.05274151954956 11.364777326583862 -71.70051186140805 5.821528673171997 -83.0311034055953 6.469503879547119 -79.08531826184134
7.828073501586914 -91.80467291101876 12.317012548446655 -68.27183478659799 5.893888235092163 -80.41169335886843 11.682399272918701 -72.1025046785773 5.9863927364349365 -83.57098538023081 6.656885862350464 -79.54233499385283
8.031474351882935 -92.06559265929985 12.668237447738647 -65.79304947491946 6.076404333114624 -81.2475594384069 12.006225109100342 -72.49392645435898 6.167529821395874 -84.10220641834995 6.854973793029785 -79.9921375305824
8.26960039138794 -92.94445078527252 13.121498346328735 -65.07572945094219 6.243815183639526 -82.33096404303639 12.333710193634033 -72.87569043335141 6.41292667388916 -84.62516259825244 7.040698766708374 -80.43513825558603
8.528241395950317 -93.2210224751252 13.471278429031372 -66.27798072009428 6.405346155166626 -83.3863561564105 12.667065382003784 -73.24860788259083 6.58769154548645 -85.14034257677297 7.2280519008636475 -80.87178346067836
8.767080307006836 -94.07487998964321 13.875236511230469 -73.72130112856115 6.563324213027954 -84.21486686177495 12.996042490005493 -73.6133955255239 6.808512449264526 -85.64824602378431 7.4466729164123535 -81.302316229934
8.956543445587158 -94.36056875042229 14.22800064086914 -85.59358275262545 6.706599235534668 -84.77843160768279 13.325904369354248 -73.97069931402623 6.979397535324097 -86.1493468051217 7.648042917251587 -81.72692099135404
9.138421297073364 -95.19657898545255 14.667543411254883 -80.4329959526833 6.877995252609253 -85.17390853923318 13.671043395996094 -74.32107051649622 7.149818420410156 -86.64392930171115 7.8402979373931885 -82.14587262259946
9.323736429214478 -95.49745569988582 15.020095348358154 -77.63357806332236 7.058693170547485 -85.53055243670775 14.020681381225586 -74.66500682500771 7.331951379776001 -87.13224818576009 8.02391505241394 -82.55935848103825
9.573435544967651 -96.31682033283626 15.396148443222046 -76.63156677670747 7.211335182189941 -85.9318567276095 14.380515336990356 -75.00295172301159 7.504319429397583 -87.61451181648967 8.21545696258545 -82.96755537902398
9.79709267616272 -96.62451668558673 15.743216514587402 -77.09885346411073 7.373178243637085 -86.39761569961054 14.705109357833862 -75.3352882278078 7.66299843788147 -88.09100818057088 8.409675121307373 -83.3706352257202
10.110979557037354 -97.43312764748659 16.140639305114746 -81.15307724639902 7.541457176208496 -86.90400714667956 15.020711183547974 -75.66236300678217 7.844008445739746 -88.56191358282712 8.602062225341797 -83.76887919682841
10.30364465713501 -97.74919564785128 16.540725231170654 -90.92683377460753 7.740236282348633 -87.41304538635204 15.328869342803955 -75.98447720846815 8.042981386184692 -89.02730337500019 8.854083061218262 -84.16248471899522
10.505321741104126 -98.54903617358495 16.93800115585327 -89.91759416709274 7.936078310012817 -87.89600999128476 15.694807529449463 -76.30193330849607 8.220888376235962 -89.4873981847516 9.04269289970398 -84.55152898678243
10.6888427734375 -98.86744352248856 17.314198970794678 -87.72083325733563 8.117984294891357 -88.34374336765254 16.042929649353027 -76.61496658934225 8.373882532119751 -89.94252670098363 9.243427991867065 -84.9362185007281
10.87950873374939 -99.66282762117055 17.720335006713867 -86.8059005041543 8.285706281661987 -88.76377521158767 16.369389533996582 -76.92376317180052 8.548157691955566 -90.3929615133936 9.431691884994507 -85.31676440474828
11.091840744018555 -99.98672930975088 18.09627103805542 -86.98268603465038 8.446925401687622 -89.17045191465668 16.69435739517212 -77.22852141891576 8.735366582870483 -90.8389520709101 9.633946657180786 -85.69337366459324
11.29963994026184 -100.77337409915256 18.474931955337524 -89.30010305200557 8.641833305358887 -89.5758152277063 17.01572847366333 -77.52940209051859 8.918733596801758 -91.28060653795987 9.828735589981079 -86.066303284738
11.537517786026001 -101.09848379880843 18.80794382095337 -95.0187270511056 8.847328186035156 -89.98519958479656 17.371171474456787 -77.82656248051106 9.093433380126953 -91.71809083370924 10.032163619995117 -86.43567557887616
11.743509769439697 -101.88064307305724 19.187131881713867 -95.92652697989556 9.053423166275024 -90.39779169778143 17.705291509628296 -78.12016090434338 9.25899338722229 -92.1515918946342 10.251709461212158 -86.80150889805282
11.938563823699951 -102.21206113064687 19.55151891708374 -94.91326363358085 9.210554122924805 -90.80975401579609 18.032491445541382 -78.41035016126939 9.423205614089966 -92.58134495340656 10.430701494216919 -87.16398324036307
12.140407800674438 -102.9875959541117 19.88119673728943 -94.42376591698934 9.382209062576294 -91.21732374946406 18.393566370010376 -78.69727461027352 9.587120771408081 -93.0075658993716 10.617746353149414 -87.52312319836997
12.334798812866211 -103.32533330454326 20.231016874313354 -94.61188996082859 9.545267105102539 -91.61851135759498 18.7483012676239 -78.98110993680942 9.744959592819214 -93.43041913388652 10.801926374435425 -87.87902712227648
12.558056831359863 -104.09658328596453 20.61863398551941 -96.02619941166196 9.70684289932251 -92.01343054575864 19.090501308441162 -79.26198682420886 9.908947706222534 -93.84999592955836 10.992785453796387 -88.23183600716678
12.810978889465332 -104.44313562711335 21.109927892684937 -98.90845310539089 9.871377944946289 -92.40334944817698 19.409165382385254 -79.5400020455073 10.082648754119873 -94.26634939218616 11.17611026763916 -88.58157830114094
13.032001972198486 -105.2090818609363 21.52155375480652 -99.95990591949108 10.070182085037231 -92.78977708050307 19.75168538093567 -79.81525885610608 10.284138679504395 -94.67953025233507 11.363341331481934 -88.92823528174446
13.235737800598145 -105.56415145864884 21.863839864730835 -99.85803510594907 10.253172159194946 -93.17372790748222 20.08514928817749 -80.08787990192218 10.46182656288147 -95.08960568856246 11.579097270965576 -89.2718685059907
13.457164764404297 -106.32211962369368 22.267695903778076 -99.85437215852075 10.448957204818726 -93.55548810231619 20.39802122116089 -80.3579669298604 10.650668621063232 -95.49661912773507 11.773159265518188 -89.61266927890296
13.643179893493652 -106.68777798162662 22.644207000732422 -100.22954041940122 10.632090330123901 -93.93486514301313 20.78221607208252 -80.62559319311383 10.818654537200928 -95.90068534795095 11.959818124771118 -89.95078463984824
13.878519773483276 -107.43835524638524 22.99164390563965 -101.24670808420407 10.80298137664795 -94.31153136512046 21.11448097229004 -80.89080606616969 10.979908466339111 -96.3019237721912 12.15277910232544 -90.2863368770756
14.09044075012207 -107.8109988127899 23.33231496810913 -102.59781758459063 10.992879390716553 -94.68529865262896 21.436634063720703 -81.15365519721571 11.19615364074707 -96.70046733657644 12.369383096694946 -90.61942995547562
14.277302742004395 -108.55176822643217 23.72265911102295 -103.23816463861107 11.244681358337402 -95.05627578702153 21.757330179214478 -81.41422785845627 11.379883527755737 -97.09639502238002 12.563568115234375 -90.95015714784427
14.486223936080933 -108.93056142621198 24.179068088531494 -103.47128627377896 11.41216254234314 -95.42467040172136 22.108781099319458 -81.67259258337486 11.593108654022217 -97.48978993993236 12.793160915374756 -91.27850283504719
14.685266017913818 -109.66285806464731 24.526520013809204 -103.74332299028809 11.58538269996643 -95.79062866238047 22.46520709991455 -81.92879785115181 11.78219485282898 -97.8807277575913 12.987144947052002 -91.60451024242914
14.902326107025146 -110.04967961103662 24.880531072616577 -104.23715907842185 11.816888570785522 -96.1543536064159 22.814099311828613 -82.18290115790023 11.9753999710083 -98.26918634407144 13.16675591468811 -91.92830845325695
15.160412073135376 -110.76688255752904 25.25524616241455 -104.98864174361033 12.011814594268799 -96.51592806621775 23.138217210769653 -82.43495978986842 12.14055609703064 -98.65523466406502 13.357321977615356 -92.24996352186207
15.35943603515625 -111.17041541042953 25.685535192489624 -105.73985292634872 12.190761804580688 -96.87534307131821 23.478432178497314 -82.68501456688874 12.31458306312561 -99.038949702842 13.54527997970581 -92.56956128753441
15.595453977584839 -111.87251005115829 26.098209381103516 -106.2631406676745 12.372915744781494 -97.23259833612627 23.8947651386261 -82.93311884196457 12.496083974838257 -99.42041335454533 13.738643884658813 -92.88720901743918
15.788727045059204 -112.28910751485985 26.49846649169922 -106.66251343104867 12.564354658126831 -97.58771189515934 24.23470115661621 -83.1793470402529 12.689527988433838 -99.79971502981185 13.939366817474365 -93.20299618003239
16.008650064468384 -112.97574739768599 26.8830726146698 -107.07367164133119 12.752158641815186 -97.94074004690884 24.562705278396606 -83.4237546267699 12.8610520362854 -100.17691768526704 14.153668880462646 -93.51695400830431
16.209192037582397 -113.39913561295262 27.33560061454773 -107.55003260954587 12.97389268875122 -98.29168320119221 24.874986171722412 -83.66638049202098 13.019176006317139 -100.55196907709684 14.348660945892334 -93.82911095136534
16.398653030395508 -114.07317365897612 27.733627796173096 -108.05962288320677 13.155617713928223 -98.64045687777052 25.203901052474976 -83.90726068045849 13.17312216758728 -100.92488264980562 14.541022062301636 -94.13947428305518
16.608155965805054 -114.5087500798208 28.075105905532837 -108.53911991856472 13.309126853942871 -98.98720294895443 25.561068058013916 -84.1463936426804 13.333962202072144 -101.29567343192578 14.733265161514282 -94.44805008374078
16.81133794784546 -115.16549349077856 28.53618597984314 -108.96515018927794 13.525840044021606 -99.3319745811521 25.904004096984863 -84.38384272636858 13.498585224151611 -101.6643518878756 14.947357177734375 -94.75488765564938
16.994757890701294 -115.61045760146997 28.86610984802246 -109.35971416910883 13.744007110595703 -99.67487879528333 26.268898963928223 -84.6196574293771 13.660650253295898 -102.03092989749138 15.134276151657104 -95.06001185401873
17.188661813735962 -116.25830228946377 29.204550981521606 -109.74957685040872 13.923754215240479 -100.01605224382718 26.60343599319458 -84.85389154388989 13.82933235168457 -102.39538245787655 15.340917348861694 -95.36345379064366
17.397236824035645 -116.70949380352442 29.565114974975586 -110.1527346114642 14.124480247497559 -100.35555561043273 26.95044493675232 -85.08658715841962 14.039397478103638 -102.75779532128655 15.554495334625244 -95.66520571993941
17.610174894332886 -117.34621372507738 29.924431800842285 -110.56681462681986 14.311469316482544 -100.69333147720577 27.288575887680054 -85.3177900071046 14.198163509368896 -103.11827925528333 15.757882356643677 -95.96532808757125
17.890602111816406 -117.78629332877173 30.319084882736206 -110.98297283310218 14.472330331802368 -101.02935457648769 27.6130108833313 -85.54756592190651 14.409627437591553 -103.47690400350793 15.94175124168396 -96.26387099368276
18.115077018737793 -118.42655614769606 30.653491973876953 -111.39043019358057 14.637276411056519 -101.36369216004822 27.917906761169434 -85.77596297666699 14.580693483352661 -103.83370388979048 16.13246512413025 -96.56090094236022
18.35131001472473 -118.86243055087664 30.992132902145386 -111.7881601687054 14.805686473846436 -101.69633248918785 28.262224674224854 -86.00299742620707 14.82438850402832 -104.18874909536184 16.333506107330322 -96.8564819049675
18.549691915512085 -119.49788200595258 31.445807695388794 -112.17761923863151 15.020923376083374 -102.02728526042618 28.614551782608032 -86.2286774667959 14.992197513580322 -104.54215526773511 16.521276235580444 -97.1505803222263
18.783568859100342 -119.92441227026417 31.845995664596558 -112.56446586950743 15.216795444488525 -102.3565945140561 28.946058750152588 -86.45302887049651 15.158563613891602 -104.89401586402232 16.793813467025757 -97.44328271256887
18.968562841415405 -120.56622666522313 32.166369676589966 -112.95015043109792 15.39559030532837 -102.68428845850141 29.2691547870636 -86.67609729148951 15.342974662780762 -105.24438290559333 17.02185845375061 -97.73459142759305
19.233454942703247 -120.9839787263852 32.515267848968506 -113.33520352111458 15.571685314178467 -103.01039252542841 29.59368586540222 -86.8979151186413 15.533880710601807 -105.59329628541441 17.23041343688965 -98.02457023435841
19.441235065460205 -121.6303094035436 32.88778877258301 -113.71653678898879 15.80911135673523 -103.33487356144494 29.914061784744263 -87.118470100652 15.701324701309204 -105.94065732383376 17.421282529830933 -98.31322572815262
19.66002106666565 -122.01989753774944 33.24980163574219 -114.09429193955162 15.981616497039795 -103.65778344874013 30.280661821365356 -87.3377819900094 15.866162776947021 -106.28648700377835 17.62890648841858 -98.60052544416547
19.886603116989136 -122.67995245586994 33.63519358634949 -114.4681470599927 16.154388427734375 -103.97913672475954 30.59636378288269 -87.55589160400582 16.0516197681427 -106.63081028758248 17.823622465133667 -98.88649183076636
20.063775062561035 -123.05272741039875 33.98799157142639 -114.84028452003474 16.328895330429077 -104.29898952832724 30.923353672027588 -87.7728219234252 16.238093614578247 -106.97365828028168 18.041808605194092 -99.17119033953216
20.264860153198242 -123.72349150095202 34.3261935710907 -115.21128443638942 16.485981225967407 -104.61744121583963 31.267371654510498 -87.98857272836696 16.410890579223633 -107.31504082673655 18.242096424102783 -99.4547117121197
20.514785051345825 -124.06783776382424 34.70292854309082 -115.58221215596576 16.660736322402954 -104.93456485742789 31.623863697052002 -88.2031405995834 16.59147357940674 -107.65494544303151 18.428895473480225 -99.73701520085788
20.712029933929443 -124.74750058141754 35.078383445739746 -115.95197165863095 16.875023365020752 -105.25040217862514 31.982125759124756 -88.41655872431822 16.79312252998352 -107.99331905773883 18.6071355342865 -100.01815947451274
20.91065502166748 -125.08951430437163 35.480326414108276 -116.32064841037246 17.052913427352905 -105.56497345856519 32.28131461143494 -88.6288257718701 17.004250526428223 -108.33013304801193 18.78173065185547 -100.29810879868722
21.11064386367798 -125.76725773332292 35.85688829421997 -116.68710892278736 17.248083353042603 -105.87835751389223 32.603012561798096 -88.83996202666184 17.204532623291016 -108.66547120316227 18.97719383239746 -100.57685269917448
21.331875801086426 -126.07156286758428 36.19587326049805 -117.05180230291052 17.415521383285522 -106.19061562650494 32.95809268951416 -89.05000703775829 17.36153769493103 -108.99943609997393 19.161582946777344 -100.854398644941
21.52092480659485 -126.75628399634147 36.66636919975281 -117.41409715407687 17.590521335601807 -106.50176722521478 33.32648062705994 -89.25900386886602 17.51926064491272 -109.33210832698788 19.34393072128296 -101.13075939655408
21.705349922180176 -127.07375472330739 37.052571058273315 -117.7748196631932 17.786981344223022 -106.8118346745967 33.647847414016724 -89.46695986642015 17.717320680618286 -109.66354166547515 19.54256772994995 -101.40592038505966
21.911592960357666 -127.7336564664221 37.44143199920654 -118.13332700241288 18.050766468048096 -107.12077966756014 33.97771739959717 -89.67391973408736 17.877488613128662 -109.99376534593763 19.752500772476196 -101.67988773957545
22.1372709274292 -128.04498749645458 37.82347512245178 -118.49010850196514 18.24474835395813 -107.42857377419139 34.32981824874878 -89.87990404985462 18.09117841720581 -110.32275280343308 19.954147815704346 -101.95269436150376
22.32044005393982 -128.71042389113956 38.18090510368347 -118.8448590204219 18.47267746925354 -107.73516214229586 34.649086236953735 -90.08493895603856 18.26132345199585 -110.65056097442209 20.161531686782837 -102.22431518425678
22.509507179260254 -129.03037000486 38.51750707626343 -119.1979690731123 18.632633447647095 -108.04048783272934 35.00257635116577 -90.28904695964638 18.444735527038574 -110.97721198680512 20.362226724624634 -102.49479405881652
22.715423345565796 -129.66384568936346 38.84605407714844 -119.54903529404064 18.837852478027344 -108.34451272638242 35.35249733924866 -90.49225971287444 18.648614645004272 -111.30278107627211 20.55550980567932 -102.76417059060792
22.9298312664032 -129.96811029029587 39.17987298965454 -119.89903017535028 19.017152309417725 -108.64732091594723 35.68305826187134 -90.69458483819751 18.813483715057373 -111.62730741365223 20.74684166908264 -103.03249178383615
23.146137237548828 -130.61790774408973 39.59276485443115 -120.2472277048264 19.21080231666565 -108.94899137432276 36.017104148864746 -90.89602185068885 18.99266481399536 -111.95043552962959 20.958601713180542 -103.29980796629
23.349502086639404 -130.92049449375415 39.9321129322052 -120.59468586733855 19.39084243774414 -109.24957653850942 36.37770318984985 -91.09657671974739 19.180811882019043 -112.27228597605162 21.14650559425354 -103.56613232097693
23.605080127716064 -131.5498437073826 40.307778120040894 -120.94041515038114 19.586114406585693 -109.5490847061948 36.72984719276428 -91.29627714337174 19.3987717628479 -112.59292904640704 21.32329249382019 -103.8314549546317
23.80767512321472 -131.84790986982605 40.665380001068115 -121.2854380046734 19.766717433929443 -109.84755738160692 37.06120228767395 -91.49513732315955 19.610001802444458 -112.91239770077678 21.511196613311768 -104.09579012312545
23.98925518989563 -132.4887201652704 41.052430868148804 -121.62860287422296 19.947251558303833 -110.1450230184168 37.39722418785095 -91.69318274789023 19.775303840637207 -113.23069548905556 21.74503755569458 -104.35921572111968
24.21533226966858 -132.79332455742863 41.40921187400818 -121.97090413660001 20.134769678115845 -110.44152594430895 37.742045164108276 -91.8904257238742 19.9452006816864 -113.54780648868444 21.930147409439087 -104.62178107883469
24.441278219223022 -133.41407263235195 41.78639888763428 -122.31138797218188 20.309274673461914 -110.737089449573 38.08491015434265 -92.08688516914494 20.113938570022583 -113.86370766589184 22.13750457763672 -104.8835126643071
24.63508629798889 -133.69574942322225 42.13657283782959 -122.6507600567087 20.49648666381836 -111.03180752242903 38.41472315788269 -92.28259290733672 20.28431272506714 -114.1783884313849 22.337905645370483 -105.14440761262858
24.827494382858276 -134.34450525403145 42.53954076766968 -122.98845072653185 20.69411873817444 -111.32568215814618 38.77642822265625 -92.47756568897812 20.448700666427612 -114.4918934511474 22.51926851272583 -105.40452347074589
25.025198459625244 -134.6288246778245 42.87050485610962 -123.32522332179055 20.865851640701294 -111.61859756614388 39.10491228103638 -92.6718248493525 20.641124486923218 -114.80424732882477 22.709502696990967 -105.66386899791794
25.20669937133789 -135.24447995474628 43.27461385726929 -123.66050801467722 21.040414810180664 -111.91044911817696 39.413464307785034 -92.86538882439915 20.85849142074585 -115.11547514417762 22.893245697021484 -105.9223437849932
25.423054456710815 -135.5152626035173 43.61474680900574 -123.99503201531765 21.21585178375244 -112.2010583517364 39.78520226478577 -93.05827387244582 21.031458377838135 -115.42560083139712 23.076457738876343 -106.17995791163891
25.689062356948853 -136.17523069609496 44.011987924575806 -124.32839478600074 21.378045797348022 -112.49051667945047 40.12297511100769 -93.25047783625222 21.209736347198486 -115.73464662924586 23.270556688308716 -106.43675234608472
25.880406379699707 -136.46834556264633 44.38269901275635 -124.66115047044467 21.559598684310913 -112.77907833376335 40.4462251663208 -93.44200231575128 21.366474390029907 -116.04264189734317 23.449665546417236 -106.69271741267858
26.070276498794556 -137.03739575172926 44.74059200286865 -124.99265231566045 21.741572618484497 -113.06672086881613 40.78453302383423 -93.63285338965025 21.524108409881592 -116.34959162636338 23.644343614578247 -106.94784366198364
26.304576635360718 -137.34729523065783 45.08680200576782 -125.3236462782141 21.942559719085693 -113.35331673672549 41.12785625457764 -93.82304802880326 21.720373392105103 -116.65548034174316 23.850829601287842 -107.2021527590843
26.5564546585083 -137.9957704093513 45.48298501968384 -125.65333134337641 22.14674186706543 -113.63888102414073 41.47881007194519 -94.01258344455543 21.946019411087036 -116.960312208128 24.04356360435486 -107.45562921215344
26.83824348449707 -138.22269701832778 45.96266412734985 -125.98251883286295 22.361309051513672 -113.92351759788106 41.78780698776245 -94.20146796832732 22.125900506973267 -117.26410504388058 24.221292734146118 -107.70828154665786
27.041895627975464 -138.80328316803013 46.342716217041016 -126.31036774601591 22.586200952529907 -114.20721326628714 42.09895300865173 -94.38970389407366 22.297464609146118 -117.56686438686673 24.40668773651123 -107.96008107735942
27.261573553085327 -139.15410433591228 46.69305729866028 -126.63764279710476 22.808207988739014 -114.48992959774031 42.42862606048584 -94.57729781336703 22.454070568084717 -117.86858286019188 24.589677810668945 -108.2109758116134
27.470086574554443 -139.73512006045954 47.03736329078674 -126.96349143322026 22.97708797454834 -114.77166461460236 42.76903510093689 -94.7642636706087 22.623674631118774 -118.16921815082223 24.78923773765564 -108.46102121646526
27.73664951324463 -139.99233735232235 47.449687242507935 -127.28880351222158 23.145566940307617 -115.05244895878091 43.078508138656616 -94.95060590698739 22.79661250114441 -118.46870251093762 24.997090816497803 -108.71028820096922
27.948546409606934 -140.5954998711489 47.83662724494934 -127.61271288655614 23.353461027145386 -115.33229383726055 43.39339518547058 -95.13631909239051 22.95234441757202 -118.76708235425158 25.186776876449585 -108.95881756898548
28.16861128807068 -140.93996657214606 48.189417123794556 -127.93602133543827 23.518294095993042 -115.61120787072696 43.739521980285645 -95.32140704306696 23.197814464569092 -119.06441723199721 25.39294672012329 -109.20663912835346
28.35383415222168 -141.4527380208118 48.550771951675415 -128.25729788803218 23.684922218322754 -115.88921006482876 44.06183481216431 -95.5058893477345 23.39219355583191 -119.36075970690172 25.572404861450195 -109.45376826475929
28.550440073013306 -141.75164353081388 48.977242946624756 -128.57811964269797 23.88705325126648 -116.16633251559229 44.39386773109436 -95.6897791700577 23.617459535598755 -119.65615387928742 25.758174896240234 -109.70023742846149
28.77774214744568 -142.34514107388188 49.33570098876953 -128.89757902330453 24.047056198120117 -116.44259328680477 44.71332764625549 -95.87308838418573 23.862683534622192 -119.9506367719391 25.93773078918457 -109.94605271052276
28.986046075820923 -142.60519263976272 49.73304200172424 -129.21668906032573 24.22477626800537 -116.71800505503926 45.02574849128723 -96.05582123087096 24.02066659927368 -120.24423504983741 26.174234867095947 -110.19115636992395
29.169656991958618 -143.1832632153959 50.117313861846924 -129.53407536454182 24.388667106628418 -116.99254532076375 45.34144067764282 -96.2380000650184 24.23130774497986 -120.5369663378109 26.368093729019165 -110.4355768035798
29.357213020324707 -143.55718619050856 50.52125382423401 -129.85091016560926 24.5486581325531 -117.26621875444144 45.656004667282104 -96.41964347239363 24.422882556915283 -120.82884452385099 26.56351661682129 -110.67937365717506
29.572225093841553 -144.05307731777756 50.85946798324585 -130.16618942879393 24.727580070495605 -117.53902674926505 46.01499557495117 -96.60076432000054 24.57908058166504 -121.11988308922555 26.749783515930176 -110.92261521912255
29.78436803817749 -144.35578936694168 51.20672297477722 -130.48116694668715 24.896724224090576 -117.81097299363095 46.350223541259766 -96.78136344195752 24.778106451034546 -121.41010034804847 26.939000606536865 -111.16525383837596
29.98101496696472 -144.9661878472992 51.63002586364746 -130.79460269969505 25.05884623527527 -118.08206702537652 46.68640875816345 -96.96142802046985 24.943206310272217 -121.69948583252949 27.147051572799683 -111.40731054725542
30.16168785095215 -145.27542365716053 52.10038685798645 -131.10771167909064 25.22383999824524 -118.35233348822729 47.005995750427246 -97.14097254080573 25.109577417373657 -121.98803917046689 27.349117517471313 -111.64879926046689
30.389580011367798 -145.64435699767904 52.43826198577881 -131.4192678842446 25.39045810699463 -118.6217928856891 47.33783960342407 -97.3200143634262 25.278072357177734 -122.27578848181237 27.555859565734863 -111.88940240619134
30.58222222328186 -146.05421134212338 52.772438049316406 -131.73058280682017 25.55557632446289 -118.89035934853635 47.67453670501709 -97.49855685972618 25.438584566116333 -122.56277857660425 27.756601572036743 -112.12926007119704
30.776362419128418 -146.6722792876256 53.10463309288025 -132.04033362677967 25.72135329246521 -119.15803907542225 48.015602588653564 -97.67661103458184 25.611056566238403 -122.8490448691757 27.940495491027832 -112.36840605880529
30.98634147644043 -146.79123473591 53.58385920524597 -132.34985928666066 25.897542238235474 -119.42488859630211 48.34442162513733 -97.85417915018193 25.775172472000122 -123.1346171415113 28.12818455696106 -112.6068677177417
31.187360525131226 -147.29751732564722 53.92464327812195 -132.6578235413624 26.06613826751709 -119.69094956589777 48.704163551330566 -98.03124435018132 25.939111471176147 -123.41950825549753 28.325013637542725 -112.84467126360545
31.401938438415527 -147.79414672384405 54.28102922439575 -132.9656193955822 26.22525906562805 -119.95621074375954 49.05882668495178 -98.20779308206868 26.100350618362427 -123.7037210218732 28.52290368080139 -113.08183734179434
31.575591564178467 -148.1619351809794 54.65272617340088 -133.27189349743725 26.440417051315308 -120.22069044721768 49.40754270553589 -98.38385306300837 26.302024602890015 -123.98726404197103 28.703304767608643 -113.31834845571555
31.776862621307373 -148.39432627777654 55.054044246673584 -133.57799227390265 26.65151309967041 -120.48441732310751 49.720003604888916 -98.55942624210017 26.495409727096558 -124.27014945492486 28.971269845962524 -113.5541780090969
31.975937604904175 -148.98145792811815 55.46418309211731 -133.88266383173405 26.834867000579834 -120.74741165235602 50.03264141082764 -98.73454231486122 26.686362743377686 -124.55239034579142 29.164203882217407 -113.78934516276934
32.24588060379028 -149.33440335204403 55.801133155822754 -134.1871319306391 27.004082202911377 -121.00968580505496 50.369282484054565 -98.90920636570117 26.86351490020752 -124.8339983353018 29.35900068283081 -114.02383266548192
32.438769578933716 -149.70365286856517 56.138325214385986 -134.4902480142407 27.18483018875122 -121.27125134270257 50.712777614593506 -99.08342105644556 27.097899913787842 -125.11498231125431 29.535298824310303 -114.25764866840666
32.666319608688354 -150.1044813388887 56.56063938140869 -134.7932642649951 27.350377321243286 -121.5321068393658 51.035303592681885 -99.25719844137689 27.323088884353638 -125.39535106263328 29.71826982498169 -114.49081812101204
32.85425853729248 -150.59097030591306 56.903502464294434 -135.0950651109463 27.57062530517578 -121.79219843492142 51.34801173210144 -99.43052683006101 27.526062965393066 -125.6751127296524 29.904964923858643 -114.72335194021224
33.05454635620117 -150.80726221041368 57.2494113445282 -135.39692289916724 27.750028371810913 -122.05159511422595 51.66358757019043 -99.60342552734372 27.787285089492798 -125.95425953009347 30.114470720291138 -114.95526570558668
33.27845335006714 -151.30676774270307 57.57347321510315 -135.69751445596717 27.921096324920654 -122.310363043492 51.98187446594238 -99.77591454464735 27.95491313934326 -126.23275895146874 30.302602767944336 -115.18656914554425
33.48006725311279 -151.7222042271867 57.9495313167572 -135.99835635986403 28.093030214309692 -122.56853772549633 52.302939653396606 -99.94798875055578 28.183314085006714 -126.51059673937318 30.50665259361267 -115.41726116833536
33.668299436569214 -151.9401291655561 58.31813645362854 -136.29782218542968 28.250442266464233 -122.82614880990005 52.65110659599304 -100.11962670404463 28.36308002471924 -126.78777209758601 30.708386421203613 -115.64735634339226
33.86290240287781 -152.36371249771568 58.70579242706299 -136.59789865794932 28.412296295166016 -123.08321013402166 52.96428346633911 -100.2908226642781 28.56144905090332 -127.06424518959004 30.883259296417236 -115.87686954924614
34.051398277282715 -152.93875634006702 59.03832960128784 -136.89654523903258 28.61275625228882 -123.33972875376895 53.29459547996521 -100.46157341600421 28.77872109413147 -127.33978847640688 31.062536239624023 -116.10580759054771
34.25601315498352 -153.11613105001254 59.40050649642944 -137.1958818773592 28.817808389663696 -123.59569651986772 53.676658630371094 -100.63188783194185 28.98221206665039 -127.61468434086696 31.235873222351074 -116.33417292812885
34.43625593185425 -153.42215138463584 59.810959339141846 -137.49415406299545 28.988608360290527 -123.851113747809 54.03362774848938 -100.80177124162418 29.157519102096558 -127.8889540392553 31.449952363967896 -116.56195786767768
34.66594696044922 -154.0291162630556 60.15005540847778 -137.7931221840813 29.160799264907837 -124.10597796870853 54.34766364097595 -100.97123178889277 29.309025049209595 -128.16260142323313 31.65772032737732 -116.78914562777793
34.861233949661255 -154.40706148458412 60.495747327804565 -138.09094968589483 29.327582120895386 -124.36028727829105 54.67323851585388 -101.14026313747522 29.464059114456177 -128.4356261265513 31.870190382003784 -117.01575373131008
35.062960147857666 -154.48989776393893 60.84771728515625 -138.38941752269423 29.49667716026306 -124.6140510196912 55.004576444625854 -101.3088646522972 29.614516258239746 -128.70803424867563 32.11740231513977 -117.24179407787679
35.25885534286499 -155.11304364559865 61.27637839317322 -138.68664378869272 29.654109239578247 -124.86728026875049 55.373353481292725 -101.4770498313662 29.777746438980103 -128.97983978430597 32.32137131690979 -117.46726663613507
35.466084241867065 -155.61715938548838 61.634934425354004 -138.98439203242071 29.861501216888428 -125.11998455500392 55.71324348449707 -101.64482765456219 29.959989547729492 -129.25105769786865 32.505348443984985 -117.69217910796075
35.68829822540283 -155.59871225847556 62.018744468688965 -139.28103864095687 30.07300615310669 -125.37217278446512 56.01888942718506 -101.8121741524991 30.129027605056763 -129.52170272355733 32.68894934654236 -117.91652953654476
35.93154501914978 -156.06835726460884 62.367488384246826 -139.57798675627794 30.25837516784668 -125.62385133960781 56.33243536949158 -101.97909041125874 30.36844253540039 -129.7917880574881 32.904513359069824 -118.14028940215296
36.13902807235718 -156.72471066868448 62.72661018371582 -139.87401261974148 30.45632028579712 -125.87501807167757 56.668840408325195 -102.14559296752407 30.550621509552002 -130.0612926697885 33.098809480667114 -118.36343428844549
36.433748960494995 -156.76345773678875 63.10548520088196 -140.17052886082544 30.67837119102478 -126.12567203841813 57.03292942047119 -102.31169395573845 30.70791459083557 -130.33018974499652 33.30055356025696 -118.58592811130475
36.67008590698242 -157.19394122985707 63.466144323349 -140.4657889943719 30.874057292938232 -126.37578740761079 57.34350943565369 -102.47740026139874 30.878759622573853 -130.59846585109358 33.48488759994507 -118.80781937190919
36.86183404922485 -157.72655625311737 63.82328414916992 -140.76183290349607 31.039945125579834 -126.62537001163521 57.65962743759155 -102.64271792563665 31.06153655052185 -130.86613521553969 33.68393278121948 -119.02915101752392
37.07403111457825 -157.8996372337188 64.22756910324097 -141.05673684530973 31.230651140213013 -126.87443522733672 57.97007131576538 -102.80766098227855 31.2453875541687 -131.13321215575257 33.866957902908325 -119.249959902053
37.283876180648804 -158.20549371334513 64.61222815513611 -141.3535558832564 31.409030199050903 -127.12298104799272 58.32614231109619 -102.97224274581312 31.450923442840576 -131.39971174312223 34.03851795196533 -119.47025614868724
37.46411919593811 -158.8772955715543 64.95209217071533 -141.64944153354725 31.62623119354248 -127.37096419710394 58.66565823554993 -103.13647296176217 31.648897409439087 -131.66565285379795 34.23649001121521 -119.69004655152861
37.64346122741699 -159.05347870050892 65.29726219177246 -141.9476671539337 31.781665325164795 -127.61811563298372 58.9988853931427 -103.30035162325133 31.83041024208069 -131.9310519677133 34.416170835494995 -119.90934067246906
37.84202218055725 -159.10203727841593 65.73465013504028 -142.2452239748006 31.95050621032715 -127.86460149427305 59.33205842971802 -103.4638657111408 32.01163721084595 -132.19592320486163 34.60802364349365 -120.12814536330939
38.04117727279663 -159.9454139096625 66.09882521629333 -142.54507564155992 32.14219522476196 -128.11071330268837 59.64646339416504 -103.62702053212809 32.22695207595825 -132.46027194410405 34.788076639175415 -120.34646607656796
38.270432233810425 -160.4464412545634 66.44624924659729 -142.84410982613875 32.31877040863037 -128.35636603838668 59.97148132324219 -103.78983529950241 32.4549081325531 -132.72409971635852 34.98664951324463 -120.56430773768699
38.496665239334106 -160.06494500928386 66.86280131340027 -143.14522548992295 32.50063228607178 -128.6014164163976 60.31338930130005 -103.95232411463374 32.700275182724 -132.98740237213323 35.17146039009094 -120.7816754801488
38.70125722885132 -160.75495259114103 67.2769832611084 -143.44544373041808 32.73251032829285 -128.84587413117623 60.63903331756592 -104.11449491585162 32.8661892414093 -133.25020610805186 35.351229429244995 -120.99857576371767
38.87796902656555 -161.55925061078733 67.6912202835083 -143.7446334827565 32.8954861164093 -129.0898070567858 61.002803325653076 -104.27635819469509 33.025169134140015 -133.51253013364212 35.55773639678955 -121.21501283368764
39.11931300163269 -161.2945277252042 68.04604315757751 -144.03120307140267 33.05798411369324 -129.33320161048954 61.341355323791504 -104.43792334527436 33.18711709976196 -133.77438557297742 35.76149535179138 -121.43096412192094
39.307801961898804 -161.61436906675095 68.40490412712097 -144.31396335085077 33.21505427360535 -129.57604507401504 61.71924448013306 -104.59919736393945 33.345252990722656 -134.0357768722785 35.96026349067688 -121.6464097520691
39.53082895278931 -162.6000484393491 68.81381011009216 -144.59772760816793 33.380505323410034 -129.81836429957883 62.03489065170288 -104.76019513775243 33.5074520111084 -134.29671014821932 36.151575565338135 -121.86141288438506
39.78793692588806 -162.52612094455358 69.14965224266052 -144.8857822105473 33.54719519615173 -130.06018441693115 62.35275864601135 -104.920914282794 33.671854972839355 -134.55719177702403 36.335471630096436 -122.0760022612369
40.0478298664093 -162.45703395901896 69.49373435974121 -145.173292495549 33.71751928329468 -130.30150928669985 62.69725179672241 -105.0813650958 33.895358085632324 -134.81722439887102 36.55145454406738 -122.2901895340835
40.23876595497131 -163.63439367680468 69.8571503162384 -145.46188167699472 33.89977526664734 -130.54233529986797 63.03005075454712 -105.24155176238051 34.11808109283447 -135.07680153521179 36.7391254901886 -122.50399125296718
40.43467402458191 -163.84926807750838 70.2549352645874 -145.74878900784557 34.08369708061218 -130.78267063057805 63.37196063995361 -105.40147680981983 34.28011918067932 -135.335927273852 36.93311643600464 -122.71740723056178
40.62449097633362 -163.2689773990694 70.59831738471985 -146.03699319514095 34.25253391265869 -131.02251475808237 63.70859360694885 -105.56110441409177 34.44923806190491 -135.59460055061484 37.13222360610962 -122.93043991554322
40.825520038604736 -164.49689343817664 70.94409656524658 -146.32363781143684 34.4172248840332 -131.26186198953616 64.07680249214172 -105.72043365148252 34.630505084991455 -135.85285994956396 37.31472063064575 -123.14309469199645
41.03562808036804 -165.35977579788963 71.29639172554016 -146.61133665401664 34.576119899749756 -131.50071633787508 64.47249269485474 -105.87946216299301 34.821805000305176 -136.11073486298366 37.485411643981934 -123.35537804737649
41.23134803771973 -164.2497406349511 71.70685768127441 -146.89711734589096 34.756242752075195 -131.7390918306733 64.86202383041382 -106.03820096020668 34.99363708496094 -136.36822054585434 37.65664553642273 -123.56728765805529
41.41472101211548 -164.90741706562284 72.06844854354858 -147.18384254787378 34.927212715148926 -131.97700416901745 65.19823288917542 -106.1966615630064 35.16736721992493 -136.6254719086108 37.83973956108093 -123.77882503987044
41.65518808364868 -166.32538447666428 72.41084146499634 -147.468585468506 35.15415382385254 -132.21446337224083 65.51925277709961 -106.35485120106381 35.33215618133545 -136.88257867797367 38.024006605148315 -123.98999367907196
41.85945725440979 -165.7110424951611 72.74430131912231 -147.75441894590705 35.40256190299988 -132.45147664679078 65.85494780540466 -106.51275105166734 35.51943325996399 -137.13958199527954 38.23795461654663 -124.20079736921872
42.04970741271973 -165.72383897193149 73.05783128738403 -148.03823652366927 35.58554792404175 -132.68805458527729 66.18833994865417 -106.67036066930804 35.69633626937866 -137.3965102063179 38.43635869026184 -124.41124231425077
42.2271044254303 -167.2446518588018 73.44914746284485 -148.3232665162479 35.76033687591553 -132.9242052547086 66.54925489425659 -106.82768545328913 35.880587339401245 -137.65337241393289 38.63671875 -124.62133486410765
42.42951440811157 -167.1529216508464 73.8126175403595 -148.6062550777943 35.931901931762695 -133.15993021174705 66.87506484985352 -106.98473408868179 36.04231643676758 -137.91016891326313 38.81879472732544 -124.83108017137104
42.644859313964844 -166.48509650046066 74.18000555038452 -148.8905537077852 36.09951186180115 -133.3952297641095 67.25140190124512 -107.14150951221649 36.216243505477905 -138.16689324917314 39.00163769721985 -125.04048295009922
42.83765745162964 -168.22902947351446 74.55843472480774 -149.17275801387254 36.266212701797485 -133.63010530191156 67.57924580574036 -107.29800336351283 36.40898561477661 -138.4235384412565 39.18556571006775 -125.24954697571127
43.03163266181946 -168.75704684820877 74.97736763954163 -149.4564364793954 36.481303691864014 -133.86457101817157 67.91473293304443 -107.45421740755572 36.63763070106506 -138.68009931358046 39.36886262893677 -125.45827411405
43.22272086143494 -167.13996871047516 75.31283164024353 -149.73798579119136 36.640238523483276 -134.0986519161202 68.2416479587555 -107.61015067624591 36.829362630844116 -138.936568664994 39.5802116394043 -125.66666923713542
43.436285972595215 -168.4201238710291 75.65284466743469 -150.021008789195 36.80651044845581 -134.3323642855962 68.55715703964233 -107.76579500683653 36.98873472213745 -139.19294697382458 39.76700758934021 -125.87473784315705
43.6729941368103 -170.33535587981362 76.0416567325592 -150.3017392185006 36.9700243473053 -134.56571319630314 68.86704206466675 -107.921139137372 37.15871262550354 -139.44923667960188 39.97186851501465 -126.0824705962502
43.90097236633301 -168.4361476208605 76.43696975708008 -150.58392699400108 37.13768935203552 -134.79869156917766 69.20689392089844 -108.07618545453643 37.31692171096802 -139.7053881970815 40.17055654525757 -126.2898388547633
44.06713342666626 -168.73427345304486 76.86142683029175 -150.86377213883432 37.29331922531128 -135.0312822508803 69.56975388526917 -108.23094820129421 37.480172634124756 -139.9613890756755 40.37917351722717 -126.4968403122105
44.25269055366516 -171.097661019331 77.21749687194824 -151.1451054996561 37.47039008140564 -135.26347700233478 69.89747881889343 -108.38544046089538 37.640185594558716 -140.21726388940164 40.58023262023926 -126.70349110925542
44.5246205329895 -169.99017517442138 77.58800387382507 -151.4240691858527 37.685683250427246 -135.4952825983956 70.25108575820923 -108.53967537214967 37.80717968940735 -140.47303583950946 40.761173486709595 -126.90979255194351
44.72513556480408 -169.4512236130993 77.9405128955841 -151.70457916689227 37.88322925567627 -135.72670436703865 70.55995678901672 -108.69366257803337 37.98858952522278 -140.72871349693105 40.972795486450195 -127.11560999203166
44.9408175945282 -172.15476035910572 78.27149081230164 -151.98269164474544 38.06499528884888 -135.95774901615488 70.89547300338745 -108.84741005935484 38.15355563163757 -140.98431401270852 41.205867528915405 -127.32095186243376
45.157126665115356 -171.68880933885276 78.58995795249939 -152.26241011581098 38.24596834182739 -136.18847612292373 71.25574898719788 -109.00092691472989 38.33484148979187 -141.23985764689462 41.399256467819214 -127.52594666095914
45.37004256248474 -169.84209876942487 78.88074493408203 -152.53970775915985 38.43666434288025 -136.4189165326938 71.62938904762268 -109.15421808539429 38.50344753265381 -141.49534407391596 41.59079837799072 -127.73060284229902
45.569204568862915 -172.3209263184761 79.15299892425537 -152.81867804796136 38.62717032432556 -136.64905251564895 71.95414710044861 -109.30729311163111 38.663716316223145 -141.75075978965265 41.775930404663086 -127.93492491058134
45.770190477371216 -174.1243994171432 79.47696995735168 -153.0951972102943 38.82598519325256 -136.8790023974004 72.28167009353638 -109.460157398706 38.84594535827637 -142.0061019798803 41.95627427101135 -128.1389108161182
46.0130136013031 -170.77873551056737 79.75285577774048 -153.37344606902954 39.030139207839966 -137.10889065414483 72.65642595291138 -109.6128106580884 39.01808738708496 -142.2613881409979 42.1502423286438 -128.34256152688152
46.2051465511322 -171.90407073286502 80.01875376701355 -153.6491913439988 39.23803400993347 -137.33873601494253 73.02505493164062 -109.76525952571215 39.231120347976685 -142.51663617360927 42.34052324295044 -128.545875024817
46.440237522125244 -175.03860488951392 80.30620288848877 -153.92662683035675 39.41172409057617 -137.5685336191737 73.33874988555908 -109.917486184967 39.42092943191528 -142.77186290566053 42.528534173965454 -128.74886155016287
46.673354387283325 -172.6414408559717 80.57108473777771 -154.2014960328887 39.65248203277588 -137.79827238091042 73.65400981903076 -110.06948256560176 39.60947036743164 -143.02215310578075 42.730011224746704 -128.9515288701873
46.86049437522888 -172.48367168127203 80.87413454055786 -154.47807156913586 39.832327127456665 -138.02793837177222 74.00879788398743 -110.22126238927137 39.78678250312805 -143.2657304907688 42.90922427177429 -129.15388436688082
47.12760853767395 -175.44779863868715 81.16467642784119 -154.75209450967066 39.99580216407776 -138.25752079902682 74.35709881782532 -110.3728441863006 39.94071960449219 -143.50952874454572 43.09228515625 -129.35593446262186
47.353883504867554 -174.25645945450466 81.43715238571167 -155.02789604857404 40.178792238235474 -138.4870134366871 74.68126678466797 -110.52427423946314 40.097567558288574 -143.75326465973527 43.2819242477417 -129.55768555794413
47.61317849159241 -173.1855422970834 81.77645635604858 -155.3010657854545 40.39554142951965 -138.71641441795197 74.99767661094666 -110.6755119235761 40.28202247619629 -143.99673484981545 43.462074279785156 -129.75914345013155
47.83538460731506 -176.82156588224132 82.05921244621277 -155.57612180071825 40.584447383880615 -138.9457252655742 75.38587665557861 -110.8265529576113 40.46008348464966 -144.24010703075362 43.655415296554565 -129.9603132174965
48.02681756019592 -176.27610846559384 82.35405540466309 -155.84846785931703 40.7512104511261 -139.17494760458908 75.73704981803894 -110.97740573601202 40.66585445404053 -144.4836107658471 43.84382724761963 -130.1611811415058
48.21948051452637 -173.1592210493909 82.72301435470581 -156.12278566363506 40.93074440956116 -139.40408408273643 76.07371687889099 -111.12807681316104 40.86462950706482 -144.72738813665745 44.019564151763916 -130.36170975821977
48.3987295627594 -175.9609331782286 83.00462532043457 -156.39434896156604 41.09734129905701 -139.63313439257664 76.39008402824402 -111.2785699115126 41.022897481918335 -144.97151203289502 44.215527057647705 -130.56190963843338
48.63388466835022 -179.96861981215056 83.26350021362305 -156.66794736680285 41.31904220581055 -139.8620782958793 76.705570936203 -111.42889059602058 41.2015643119812 -145.21599881649107 44.4193320274353 -130.76177626500098
48.86563777923584 -174.5636691318505 83.53764319419861 -156.93873923964557 41.50708317756653 -140.09087544805521 77.04077911376953 -111.57904554663396 41.37852239608765 -145.46082875234342 44.62120318412781 -130.96132168706737
49.10957098007202 -174.92021205064668 83.82562327384949 -157.21163000326362 41.69611835479736 -140.31954287518352 77.38765907287598 -111.72900080018366 41.53541040420532 -145.705963039506 44.807950258255005 -131.16055615827503
49.29603099822998 -179.8677117685115 84.14726734161377 -157.48166078113027 41.85649013519287 -140.54810160279277 77.76048421859741 -111.8787394249373 41.70921444892883 -145.95135138401588 45.007206201553345 -131.35948956268504
49.49112010002136 -177.11309694058795 84.41725635528564 -157.7538503940239 42.00819516181946 -140.77656990678412 78.08920216560364 -112.02823572627716 41.86637759208679 -146.19693961751307 45.20243716239929 -131.55812887538397
49.682918071746826 -175.56168921841925 84.69091033935547 -158.02312677631951 42.16240215301514 -141.0049626078682 78.42469501495361 -112.17740977814985 42.022621631622314 -146.4426752771462 45.38258123397827 -131.7564823127079
49.87900900840759 -179.71347672761564 84.97369146347046 -158.29428790046572 42.317201137542725 -141.23328845614046 78.74729514122009 -112.32637108633595 42.193570613861084 -146.6885103473447 45.59232831001282 -131.95455652700497
50.08734393119812 -178.983952579006 85.24547243118286 -158.5626415545351 42.47289299964905 -141.46153754746098 79.12868595123291 -112.47512698703311 42.34427452087402 -146.93440317021458 45.79795837402344 -132.15235705263197
50.29185080528259 -176.1422052976322 85.53280854225159 -158.83294490601523 42.63186311721802 -141.68971714412157 79.46134686470032 -112.62368118649246 42.509435415267944 -147.18031950270858 45.98242926597595 -132.34988681987454
50.48769474029541 -180.7246534119543 85.82829260826111 -159.10034157968494 42.8079571723938 -141.91783759783118 79.7905478477478 -112.77203979423504 42.67814230918884 -147.42623197121665 46.162368297576904 -132.54714281602972
50.671653747558594 -182.34910454017506 86.09284257888794 -159.36991851486158 43.00336837768555 -142.1458820905104 80.11259984970093 -112.92020836100664 42.8358793258667 -147.67211924613264 46.3508243560791 -132.7441282516761
50.859559774398804 -176.34684140594587 86.40983366966248 -159.63660224518972 43.17846131324768 -142.3738431174711 80.46768569946289 -113.06819421274659 43.00207233428955 -147.91793769930396 46.54826736450195 -132.94083757661986
51.037654638290405 -178.53656328699773 86.694016456604 -159.9054628237788 43.37672710418701 -142.60173833807468 80.84955954551697 -113.21599875206189 43.18236446380615 -148.16363869982513 46.740145206451416 -133.13727095666385
51.25390362739563 -185.13089884520312 86.98627853393555 -160.17129677576116 43.56338119506836 -142.8295868194037 81.18968057632446 -113.36360850171224 43.35939049720764 -148.4092124991653 46.953025341033936 -133.33343451393648
51.45370554924011 -178.68757768551927 87.29922938346863 -160.439401166534 43.73545718193054 -143.05747679990435 81.5044436454773 -113.51101664708885 43.53888535499573 -148.65462120940117 47.13743829727173 -133.52935091749433
51.70925164222717 -178.0074116611598 87.56775832176208 -160.70447140519138 43.94766426086426 -143.2858065902657 81.82502865791321 -113.65823116074418 43.708611488342285 -148.8998285456953 47.32006239891052 -133.72505406915676
51.88133263587952 -185.35286935994748 87.83553528785706 -160.97187658478347 44.14941620826721 -143.5133805462298 82.18493556976318 -113.80525988927536 43.864840507507324 -149.14484011682234 47.5230393409729 -133.92052979195213
52.10504364967346 -181.97533531681412 88.10209131240845 -161.2361621198391 44.33060932159424 -143.73128697646686 82.5080316066742 -113.95209564596327 44.03053641319275 -149.38966200102004 47.723548412323 -134.11577260550413
52.28665852546692 -177.85489930438519 88.37364935874939 -161.5028479831364 44.492077350616455 -143.94696071414708 82.8164575099945 -114.09873737547358 44.19758725166321 -149.63429800487896 47.931777238845825 -134.31078361435428
52.4670205116272 -184.59283554699212 88.671959400177 -161.76636857140517 44.669841289520264 -144.1667014529317 83.13802456855774 -114.24518935974326 44.373106241226196 -149.8787488150528 48.10756707191467 -134.50556563514925
52.66044044494629 -185.63361081448454 88.95362329483032 -162.03237098842766 44.820664405822754 -144.38779126629237 83.45878863334656 -114.39145762141445 44.549880027770996 -150.12301003190103 48.297598123550415 -134.70012155617934
52.862767457962036 -178.11695625485658 89.21519136428833 -162.29514939340223 44.99436545372009 -144.60823316105677 83.82346057891846 -114.53755007126595 44.71984004974365 -150.36705474896817 48.47296905517578 -134.89444629045954
53.06393647193909 -182.3416438997054 89.48417043685913 -162.56047768917213 45.17514729499817 -144.82880053986912 84.13159847259521 -114.6834676408908 44.90936613082886 -150.61087469747932 48.66101408004761 -135.0885388413796
53.240962505340576 -189.30182449138255 89.76692032814026 -162.8225227125419 45.37112331390381 -145.0499828214935 84.47749853134155 -114.82921200449238 45.0766921043396 -150.85447216490866 48.87379002571106 -135.28240690123144
53.43863129615784 -180.15530287381677 90.04347443580627 -163.087191976591 45.53786826133728 -145.27136920720199 84.79755759239197 -114.97478803785373 45.239850997924805 -151.09785216846416 49.07790017127991 -135.4760537204233
53.644251346588135 -181.18888961822915 90.3446683883667 -163.34851783074856 45.6894953250885 -145.49267556847778 85.12479567527771 -115.12019854187655 45.419212102890015 -151.3410207722162 49.263421297073364 -135.669477228757
53.83600831031799 -192.73421805192768 90.62284541130066 -163.61253900712654 45.84581017494202 -145.71392740539108 85.5526065826416 -115.26544784591032 45.580775022506714 -151.58398431586528 49.46274733543396 -135.86268142478292
54.05756640434265 -183.26239556303426 90.8903865814209 -163.87315318418476 46.00190019607544 -145.9351304062624 85.89945769309998 -115.41053792929748 45.73802089691162 -151.82674904911676 49.658820390701294 -136.05571423073272
54.266775369644165 -179.89206635891713 91.15815162658691 -164.13653596005997 46.15741419792175 -146.1562173156962 86.23504662513733 -115.55546905383024 45.90191292762756 -152.0693209454925 49.856194257736206 -136.24858111485372
54.456892251968384 -188.75868017909931 91.51162266731262 -164.39644630037915 46.313605070114136 -146.3771527130637 86.55342054367065 -115.70024726209616 46.085399866104126 -152.3117056495436 50.02866244316101 -136.44129411727823
54.687989234924316 -188.42670943858795 91.82027387619019 -164.65920282375424 46.475735902786255 -146.59794286253182 86.89115142822266 -115.84487757526846 46.26262593269348 -152.55390601905165 50.218775510787964 -136.63394174106054
54.86800742149353 -180.67670505252732 92.10690188407898 -164.9184072157301 46.65959095954895 -146.81859734236895 87.2254695892334 -115.98936353101251 46.456265926361084 -152.7959060122659 50.398372650146484 -136.82669114768896
55.03837847709656 -185.79211854325408 92.37246584892273 -165.18055398315082 46.824203968048096 -147.03912161409167 87.54207253456116 -116.13370879611213 46.619627714157104 -153.03770640051056 50.5941526889801 -137.01948201665664
55.23488259315491 -194.77322690662646 92.63958382606506 -165.4390610858769 47.08243203163147 -147.25952508312642 87.85639953613281 -116.27791366285317 46.78513765335083 -153.27931340469488 50.78708362579346 -137.21226381491135
55.456711530685425 -182.71731874892197 92.93507862091064 -165.70060911302176 47.274959087371826 -147.47981979487093 88.18716359138489 -116.42197802113125 46.95172667503357 -153.52071996564584 51.002100706100464 -137.4050253880457
55.65682768821716 -182.84141617892615 93.2227566242218 -165.9584279885607 47.49231028556824 -147.70001539412715 88.53462052345276 -116.56590410181204 47.13520860671997 -153.7619247808605 51.19365668296814 -137.59776031697515
55.84201765060425 -195.83274901511797 93.49303364753723 -166.21938398267272 47.787344217300415 -147.92011803486838 88.86555767059326 -116.70968216469899 47.356292486190796 -154.0029273698927 51.37830567359924 -137.790464980177
56.03302359580994 -188.01259508644785 93.75690245628357 -166.47651857043823 47.944889307022095 -148.1401315116295 89.18418765068054 -116.85331428673635 47.5326464176178 -154.24372794718818 51.57964587211609 -137.98313814013216
56.242042779922485 -182.35402615274822 94.03274750709534 -166.7368773779283 48.16397428512573 -148.36003435369238 89.52575659751892 -116.99680393275108 47.695539474487305 -154.48433018948077 51.78455686569214 -138.1757800867862
56.446077823638916 -190.1448495633454 94.30269455909729 -166.9933212399675 48.36958932876587 -148.5797955114272 89.8512225151062 -117.14015650112881 47.85411047935486 -154.72473924440632 51.996771812438965 -138.36839163970416
56.74114680290222 -196.3005084449411 94.63678073883057 -167.25304352052208 48.542033433914185 -148.79938771481056 90.22955846786499 -117.2833772963726 48.015421628952026 -154.9649611274128 52.202051877975464 -138.5609731976029
56.98068284988403 -184.20661800482367 94.96711754798889 -167.50877410282155 48.693007469177246 -149.0187816158855 90.59195852279663 -117.42647127345877 48.1838436126709 -155.20500245097162 52.39406991004944 -138.7535277451147
57.16231870651245 -185.70341309093155 95.24678564071655 -167.76782033284132 48.87610340118408 -149.23798556380967 90.91026949882507 -117.5694414756481 48.36177968978882 -155.4448701403426 52.58214497566223 -138.94605870013032
57.34364056587219 -198.4657358539472 95.51569771766663 -168.02281294309094 49.03820848464966 -149.45700731864332 91.23265266418457 -117.71228565982263 48.54822278022766 -155.6845710586716 52.772687911987305 -139.13856971736305
57.52861452102661 -188.70678709196056 95.78680777549744 -168.2811581867543 49.19588541984558 -149.67584953238114 91.60983967781067 -117.85500509933775 48.715205669403076 -155.9241110823454 52.96933674812317 -139.3310609471995
57.723896503448486 -184.50968826809398 96.07543182373047 -168.53539456626777 49.38874530792236 -149.89451390313747 91.95827460289001 -117.99760009751417 48.87538170814514 -156.1634924194021 53.166465759277344 -139.52352311350245
57.941436529159546 -192.43522426668437 96.45201563835144 -168.79305163917624 49.544395208358765 -150.11300292100913 92.35812282562256 -118.14005917091427 49.036038637161255 -156.40270964169576 53.37360072135925 -139.7159125530443
58.15046238899231 -195.9171578387053 96.77715373039246 -169.04654142752193 49.72892141342163 -150.33132029604457 92.67529892921448 -118.28238966974706 49.224249601364136 -156.6416288229236 53.55481553077698 -139.9082439063974
58.34412360191345 -186.25090434779636 97.04430675506592 -169.3035442369714 49.908905267715454 -150.54947007573642 92.98382186889648 -118.42458496800992 49.397963523864746 -156.88024711688652 53.72675633430481 -140.100537014159
58.5357825756073 -188.11452228679687 97.29545783996582 -169.55631414159865 50.09795308113098 -150.76743840483135 93.32446694374084 -118.56662383507631 49.56403040885925 -157.11867036329184 53.91576433181763 -140.29280565799468
58.73162245750427 -198.01235019161942 97.59409284591675 -169.81270186646188 50.28492093086243 -150.98521262288628 93.69404983520508 -118.70851658540559 49.724637269973755 -157.3569102698946 54.10358548164368 -140.48505990029105
58.94513750076294 -190.16046589662736 97.9189817905426 -170.0647881139688 50.49888896942139 -151.2027979469549 94.02731990814209 -118.85027425789296 49.92159724235535 -157.59497430022583 54.29311752319336 -140.6773046095991
59.1510055065155 -186.85228250506003 98.25836181640625 -170.3205961824689 50.69566774368286 -151.42020217338484 94.36050510406494 -118.99190681993483 50.09774613380432 -157.83286740037687 54.4862015247345 -140.86953696799915
59.36480951309204 -193.87622822681732 98.50831294059753 -170.5720297803518 50.87790369987488 -151.63743351230886 94.72383427619934 -119.13343308300742 50.26220512390137 -158.07059317907326 54.67531752586365 -141.0617698999294
59.585938692092896 -196.05934056061864 98.81742405891418 -170.82728406096322 51.115126848220825 -151.8544997348368 95.09102129936218 -119.27486072985809 50.43118500709534 -158.30815588393313 54.9174964427948 -141.25401391977664
59.77564358711243 -188.44289711856035 99.0976300239563 -171.0780843008766 51.29112792015076 -152.07140636016214 95.44811034202576 -119.41618951043003 50.58927297592163 -158.54555970581416 55.108028411865234 -141.44627602071824
59.96796751022339 -190.29946704704793 99.38888597488403 -171.33279896431281 51.494431018829346 -152.28815910844628 95.781081199646 -119.55742286894441 50.770740032196045 -158.78280877395747 55.29127836227417 -141.63854620342272
60.15676951408386 -197.812214803608 99.72120189666748 -171.58297326524945 51.67670512199402 -152.504763573783 96.15900015830994 -119.6985621286514 50.95366096496582 -159.01990646756263 55.467270374298096 -141.83080982920848
60.32585859298706 -191.85124842759677 100.01336598396301 -171.83715236784474 51.8894362449646 -152.72122466263758 96.53651928901672 -119.8396120087156 51.13051795959473 -159.25685270246703 55.65283226966858 -142.02307007978482
60.526554584503174 -189.1709816948182 100.28835892677307 -172.08669959416298 52.0756721496582 -152.9375468324167 96.89224028587341 -119.98057698977446 51.30653786659241 -159.49365033075273 55.84358835220337 -142.21534132886325
60.77804255485535 -195.00914335057476 100.56638503074646 -172.34034106413748 52.2626850605011 -153.15373372986127 97.21280527114868 -120.1214612035713 51.4860098361969 -159.73030355654313 56.054532289505005 -142.4076353886939
60.9708194732666 -196.63710097062108 100.86782908439636 -172.58925580223058 52.450758934020996 -153.36976841268847 97.53534245491028 -120.26226827441337 51.661149978637695 -159.96681674125784 56.239665269851685 -142.5999626251707
61.214083433151245 -190.71276398974533 101.1686589717865 -172.84235520517885 52.65145707130432 -153.58564892274745 97.90747833251953 -120.40300093777859 51.86309289932251 -160.2031942204634 56.421250343322754 -142.79233345723316
61.410582304000854 -192.25687479123184 101.47144603729248 -173.09063136538302 52.842594146728516 -153.80137204561493 98.26261830329895 -120.54366290199793 52.02241802215576 -160.43944025821247 56.60159635543823 -142.9826119892334
61.60814929008484 -197.82725423074854 101.79926419258118 -173.3431847259175 53.04502892494202 -154.01694079097172 98.60823822021484 -120.68425730745155 52.19250297546387 -160.67555902462487 56.782350301742554 -143.1664173831726
61.93456435203552 -193.7404986675659 102.10693407058716 -173.59081726677854 53.31138896942139 -154.23235314570496 98.95904016494751 -120.82478683507064 52.35750102996826 -160.91155457803015 56.984270334243774 -143.35054250537814
62.14420938491821 -191.49707061563316 102.42126989364624 -173.8428222206508 53.50089693069458 -154.44761298878464 99.31054210662842 -120.96525452903742 52.532318115234375 -161.14743085276942 57.18936324119568 -143.53473645882764
62.32626748085022 -195.90184426107248 102.72633075714111 -174.08980806637757 53.67917799949646 -154.66272770307006 99.6716661453247 -121.105662947512 52.69853115081787 -161.38319172178893 57.38525938987732 -143.71887845968607
62.512800455093384 -197.4566678743114 103.03477168083191 -174.34126401900545 53.85494613647461 -154.87770313522032 100.03518199920654 -121.24601519486811 52.85223031044006 -161.61884096021527 57.56920051574707 -143.90291072296878
62.710631370544434 -193.10983489748932 103.31311368942261 -174.58760169835742 54.03092813491821 -155.09254389001757 100.45037984848022 -121.3863144417927 53.011412382125854 -161.85438231560187 57.756749629974365 -144.08680112519266
62.91651749610901 -194.00190321872907 103.594735622406 -174.838509580729 54.25226807594299 -155.30724883512246 100.89738178253174 -121.52656395165732 53.16927528381348 -162.0898194620346 57.948264598846436 -144.27079836780297
63.10159134864807 -197.86354138728214 103.89845061302185 -175.0841990055201 54.4470112323761 -155.52182017498143 101.27680087089539 -121.6667578309854 53.391133308410645 -162.3251560528179 58.133856534957886 -144.45537905941492
63.298943281173706 -195.8284903226577 104.21631240844727 -175.33456108726594 54.66021418571472 -155.73626171404348 101.65096378326416 -121.80689021876917 53.54981708526611 -162.56039572652742 58.323246479034424 -144.64042351690287
63.48632216453552 -193.96382776673437 104.52675652503967 -175.579603154801 54.86019325256348 -155.95057721165495 102.012366771698 -121.94701122808206 53.70623016357422 -162.79554174090762 58.539058446884155 -144.82584074607655
63.67722010612488 -196.5325810848094 104.80781841278076 -175.82942246285043 55.05593919754028 -156.1647704857898 102.3348867893219 -122.08711519363915 53.891629219055176 -163.0305967301785 58.72650957107544 -145.01156061980876
63.86483192443848 -198.12987705460552 105.09274244308472 -176.07381875854583 55.227861166000366 -156.3788454387003 102.6779317855835 -122.22719574094236 54.06668138504028 -163.26556387161986 58.92050862312317 -145.19752820832034
64.04187798500061 -195.7749635215705 105.39526534080505 -176.3230986910878 55.42890501022339 -156.59280602352885 103.01697897911072 -122.36724679187995 54.21685242652893 -163.5004461163188 59.1150176525116 -145.3836981564743
64.2397358417511 -195.69034525494598 105.71382546424866 -176.56685111194318 55.60214304924011 -156.8066561343424 103.36473488807678 -122.50727593802523 54.375354290008545 -163.7352470468233 59.31839871406555 -145.57003887178203
64.4548966884613 -197.6537267562516 106.03410053253174 -176.8155955496888 55.78122091293335 -157.02039873345223 103.6980767250061 -122.64728906288808 54.540945291519165 -163.96997030499898 59.50065279006958 -145.75652553000543
64.6865587234497 -197.81673836135485 106.33407664299011 -177.05870637873238 55.9628369808197 -157.23403701191947 104.05813980102539 -122.78729112854475 54.69814920425415 -164.2046194566962 59.70972681045532 -145.94313819620513
64.86511373519897 -196.91340767462034 106.64615058898926 -177.30691963644173 56.125406980514526 -157.44750517415264 104.4642858505249 -122.92728560467445 54.856242179870605 -164.43919805621445 59.907235860824585 -146.12986077640676
65.10846376419067 -197.0893610996724 106.95632266998291 -177.54939155339974 56.322031021118164 -157.66065735398618 104.83889198303223 -123.06727694010658 55.017805337905884 -164.67370961633242 60.1013548374176 -146.31668038196597
65.29211664199829 -197.6908127971203 107.26474452018738 -177.7970784195133 56.49695897102356 -157.87363206834536 105.17268300056458 -123.20726908922006 55.218316316604614 -164.90815764577232 60.30789566040039 -146.50358674237418
65.56214952468872 -197.9547663234719 107.57479548454285 -178.03891465431406 56.680813789367676 -158.08658652905697 105.52230596542358 -123.34726492008663 55.41738939285278 -165.14254563177772 60.48518180847168 -146.69057166999858
65.76592946052551 -197.9987406824638 107.86940550804138 -178.28608026203509 56.88616871833801 -158.2994494391386 105.88197803497314 -123.48726808754434 55.59795427322388 -165.37687706822248 60.68666481971741 -146.8776287303123
65.95376443862915 -198.030829646959 108.15301156044006 -178.52728433344222 57.12398982048035 -158.51215918006608 106.25541496276855 -123.62728302792057 55.75382423400879 -165.61115546523916 60.8610577583313 -147.06475295177125
66.16911745071411 -198.12808056718538 108.43257260322571 -178.77393402215606 57.337106704711914 -158.72475916303475 106.60142087936401 -123.76731344549229 55.91618824005127 -165.8453724056103 61.0735228061676 -147.25194059915628
66.36105942726135 -198.27025422084586 108.73873472213745 -179.0145094340227 57.56092357635498 -158.93728453871677 106.99078178405762 -123.9073634076456 56.08725929260254 -166.07952011234596 61.25783896446228 -147.43918899184018
66.57736229896545 -198.4191050410938 109.04886174201965 -179.26064860016413 57.726627588272095 -159.14971918793148 107.34314680099487 -124.04743268836404 56.24572730064392 -166.3136017208211 61.44857597351074 -147.6264960397185
66.77172446250916 -198.55587571338415 109.33868360519409 -179.50059880530438 57.915815591812134 -159.3620530227781 107.73180079460144 -124.18752532931464 56.40733528137207 -166.547620883585 61.63928985595703 -147.81386027596156
66.968430519104 -198.68168587326483 109.6210515499115 -179.74623261467292 58.08307957649231 -159.5742958114078 108.10872673988342 -124.32764553571221 56.57950234413147 -166.7815817742282 61.824708700180054 -148.00128125748938
67.18827557563782 -198.8043716107272 109.92645168304443 -179.98556091409023 58.23728561401367 -159.78645690977095 108.47956085205078 -124.4677963752106 56.75574350357056 -167.0154889018519 62.003124713897705 -148.1887591677116
67.37571859359741 -198.92901735781092 110.21690487861633 -180.23069456119583 58.41320276260376 -159.99853573332277 108.82307767868042 -124.60798141769523 56.92700743675232 -167.24934710661816 62.18975782394409 -148.37626122663625
67.5746054649353 -199.0562285422181 110.51531505584717 -180.4694042164358 58.60245966911316 -160.21053413070533 109.16703867912292 -124.74820544328892 57.14812421798706 -167.48316151565533 62.37550473213196 -148.56378456720844
67.75682544708252 -199.18452081630338 110.84544491767883 -180.71404277428877 58.83810782432556 -160.42245897584453 109.50774073600769 -124.88847310488819 57.32148313522339 -167.71693736825972 62.57520771026611 -148.75132981105523
67.96091032028198 -199.31263356673435 111.13533592224121 -180.95213703782323 59.02971386909485 -160.63431587648938 109.82909178733826 -125.02878850269843 57.522789001464844 -167.95067976752455 62.7577006816864 -148.93889435350144
68.14382648468018 -199.44024668427903 111.47464394569397 -181.1962857674034 59.19549202919006 -160.84610800471148 110.14175796508789 -125.1691550172503 57.751380920410156 -168.18439389887035 62.948996782302856 -149.12644527018168
68.35964059829712 -199.56761088442164 111.80203795433044 -181.43376815526705 59.37189722061157 -161.05783915572218 110.47952604293823 -125.30957660696465 57.91743493080139 -168.41808489649947 63.15591478347778 -149.31398091823712
68.58692359924316 -199.6950269059354 112.089684009552 -181.67743081722392 59.53350043296814 -161.2695141165632 110.85766100883484 -125.4500577095461 58.10425591468811 -168.65175773109394 63.355018854141235 -149.5015159238852
68.79426550865173 -199.82260986627733 112.38635611534119 -181.91430126953924 59.707157611846924 -161.48113731046453 111.19480299949646 -125.59060274497527 58.2768669128418 -168.8854171289407 63.53259587287903 -149.68905818465788
68.9749596118927 -199.95033242760852 112.66239213943481 -182.15748056817617 59.90395450592041 -161.6927126294654 111.65904784202576 -125.73121613405432 58.441569805145264 -169.1190676618387 63.71221685409546 -149.8766127742976
69.20342254638672 -200.07813298069362 112.96632790565491 -182.39374121553845 60.09147357940674 -161.90424351495972 112.01194977760315 -125.8719020904868 58.6041157245636 -169.35271371861705 63.94752383232117 -150.06418420528695
69.41351366043091 -200.20598198752884 113.26171088218689 -182.63644223450999 60.27283549308777 -162.1157337386615 112.37066578865051 -126.01266468532528 58.782559871673584 -169.58635961580953 64.15198278427124 -150.25177611511458
69.65132880210876 -200.3338846770637 113.56917071342468 -182.87209736848015 60.43653750419617 -162.3271875876516 112.73684763908386 -126.15350758157936 58.981215953826904 -169.8200094234005 64.33473777770996 -150.43938708883218
69.88693571090698 -200.46185774403062 113.86416482925415 -183.11432702065486 60.59218645095825 -162.53860924964033 113.05287575721741 -126.2944350476327 59.187280893325806 -170.05366453361398 64.53835582733154 -150.6269980106523
70.08885478973389 -200.58991510893864 114.16384983062744 -183.34938221547364 60.74572038650513 -162.75000297492366 113.3729977607727 -126.43545180750208 59.40385293960571 -170.28732197483035 64.71629285812378 -150.81461090480792
70.32464265823364 -200.71806126717394 114.45198702812195 -183.5911481375842 60.948225259780884 -162.96137303828385 113.69550490379333 -126.57656253665571 59.56057596206665 -170.5209779389782 64.91018486022949 -151.0022335956438
70.52540850639343 -200.84629753690137 114.7610068321228 -183.825609449693 61.17522406578064 -163.172723731382 114.03909492492676 -126.71777184910626 59.71472978591919 -170.7546292041156 65.097177028656 -151.18987361386914
70.74022459983826 -200.9746270565892 115.06547784805298 -184.06691977320864 61.37403416633606 -163.38405936280563 114.38559985160828 -126.8590840372969 59.88682770729065 -170.9882738977705 65.31124186515808 -151.37753782190643
70.94188356399536 -201.10305231151648 115.35622501373291 -184.30079329848692 61.53890609741211 -163.59538429309495 114.7136778831482 -127.0004923691839 60.05342364311218 -171.2219118465022 65.52008080482483 -151.5652325624853
71.14502167701721 -201.23157882865138 115.63885498046875 -184.54165618004328 61.699485301971436 -163.8067029410144 115.29617881774902 -127.14199397372548 60.29878354072571 -171.45554450463402 65.70154094696045 -151.7529638070727
71.33767461776733 -201.36021080904476 115.95535898208618 -184.77494857551397 61.89407515525818 -164.01801842601841 115.73363471031189 -127.28359347006969 60.47532367706299 -171.68917484768474 65.87419509887695 -151.94073725697777
71.5686776638031 -201.48895439706993 116.22900700569153 -185.01537319789335 62.0690062046051 -164.22932133854957 116.20809268951416 -127.4252989370968 60.67402386665344 -171.92280707488192 66.06378316879272 -152.1285584298229
71.79919981956482 -201.61781294434417 116.57098293304443 -185.24809205257466 62.25006127357483 -164.4406130271247 116.55645275115967 -127.56711612978134 60.8345148563385 -172.1564462472217 66.25232005119324 -152.31643272032943
71.97676682472229 -201.74679104446136 116.88263988494873 -185.4880882687343 62.456263303756714 -164.6518987813437 116.87307286262512 -127.70904880736445 61.004631996154785 -172.39009822362735 66.48523497581482 -152.5043654449035
72.18167781829834 -201.8758933057485 117.15517377853394 -185.72024171662497 62.6636643409729 -164.8631839582816 117.25518298149109 -127.85109614841744 61.17469811439514 -172.62376908695597 66.6907868385315 -152.69236187838015
72.37218880653381 -202.00512547958564 117.4646167755127 -185.95981992423958 62.84677839279175 -165.0744738862134 117.57934498786926 -127.99326485202033 61.374545097351074 -172.8574652130571 66.90448188781738 -152.88042729040964
72.57742071151733 -202.13449144849852 117.76634287834167 -186.1914164334167 63.042205572128296 -165.28577378510818 117.90449404716492 -128.13556188489417 61.56804299354553 -173.09119304276837 67.08866882324219 -153.06856691946362
72.78147578239441 -202.26399657432984 118.14907693862915 -186.43058735450143 63.21700739860535 -165.49708846312922 118.21651792526245 -128.27788747649154 61.72962498664856 -173.32495880740024 67.27179884910583 -153.2567762032916
73.02731275558472 -202.3936460107669 118.47128081321716 -186.66163581655243 63.38053846359253 -165.70842317133557 118.60762691497803 -128.4202709997312 61.9523069858551 -173.55876877995823 67.47290992736816 -153.4450450216126
73.2611517906189 -202.5234450772089 118.78123378753662 -186.9004099646737 63.57096552848816 -165.9197834229171 118.93931198120117 -128.56279444971204 62.13467502593994 -173.7926289551388 67.66592192649841 -153.63338274067576
73.46275973320007 -202.6533991147686 119.07636380195618 -187.1309191281895 63.75476932525635 -166.13117457119353 119.26600313186646 -128.70546725817297 62.34174108505249 -174.02654513339633 67.8969349861145 -153.821793381608
73.72464084625244 -202.78351343292434 119.3467767238617 -187.36930807691493 63.94329023361206 -166.34260222932954 119.57958722114563 -128.84829449487924 62.53521800041199 -174.26052301909994 68.11953806877136 -154.01028110966234
73.9491958618164 -202.91379356797347 119.70891880989075 -187.59928799398213 64.12637424468994 -166.55407208672688 119.87949824333191 -128.9912802885686 62.77131795883179 -174.49456812172937 68.29388904571533 -154.19885015594875
74.14699387550354 -203.04424445198782 120.04536581039429 -187.8373045980737 64.31067228317261 -166.76558997076677 120.17244005203247 -129.1344311090187 62.93213701248169 -174.72868580033725 68.47169804573059 -154.38750197313368
74.35889482498169 -203.17487237493393 120.33235096931458 -188.06676670505306 64.48021817207336 -166.97716187566573 120.55287003517151 -129.27775099934576 63.09080982208252 -174.96288138621819 68.67708492279053 -154.5762421941944
74.56199789047241 -203.30568414880628 120.60548281669617 -188.30442531281165 64.65056729316711 -167.18879401850154 120.89999508857727 -129.4212431929355 63.27667498588562 -175.19716016262836 68.87016296386719 -154.76507541684268
74.7576949596405 -203.43668283146073 120.90406489372253 -188.53338274704362 64.81707835197449 -167.40049275522097 121.22534513473511 -129.56491326947483 63.44708585739136 -175.43152738768305 69.03442788124084 -154.95400573528966
74.94605493545532 -203.56787679473194 121.2100727558136 -188.77069906507563 64.9787654876709 -167.61226455812843 121.54689598083496 -129.70876738044348 63.61627388000488 -175.66598856293115 69.2345609664917 -155.14304019113277
75.13650679588318 -203.699272133006 121.5330958366394 -188.99916618075105 65.1594226360321 -167.82411595405665 121.86724805831909 -129.85281268503425 63.77788782119751 -175.90054904117025 69.42718505859375 -155.33218705809486
75.34052681922913 -203.8308751193175 121.83033275604248 -189.23615747236636 65.34130263328552 -168.03605331433232 122.22069597244263 -129.99705668248959 63.93627381324768 -176.13521414819388 69.61658811569214 -155.52145497064114
75.53541970252991 -203.96269075332225 122.15962481498718 -189.46414979648296 65.5384566783905 -168.2480831494691 122.55774903297424 -130.1415068951574 64.10858988761902 -176.36998945343635 69.80583310127258 -155.71085255606545
75.73208260536194 -204.09472637083442 122.45406579971313 -189.7008340889792 65.71893954277039 -168.46021213372006 122.88845610618591 -130.28617105206965 64.27363896369934 -176.60488040386173 70.01501893997192 -155.90038835209458
75.91515564918518 -204.226989112855 122.75001978874207 -189.92836769277457 65.88898968696594 -168.67244680962511 123.20687317848206 -130.43105684106658 64.4328978061676 -176.83989273734713 70.22168803215027 -156.09007076236279
76.10304355621338 -204.3594854210988 123.07332468032837 -190.16476370841877 66.06939482688904 -168.88479377074103 123.52672529220581 -130.57617196486842 64.61527991294861 -177.0750322349744 70.42585492134094 -156.27990808542864
76.31825852394104 -204.4922221574223 123.35402584075928 -190.39185401524517 66.24794292449951 -169.09725956150817 123.86023712158203 -130.72152416821493 64.78004503250122 -177.31030482924868 70.6368339061737 -156.46990846341023
76.55233550071716 -204.62520723868232 123.62953972816467 -190.6279746298788 66.48192572593689 -169.30985081180341 124.17128324508667 -130.86712126022627 64.96244788169861 -177.54571653688086 70.82423782348633 -156.6600794865518
76.73722338676453 -204.75844667792376 123.92563986778259 -190.85462870852814 66.66207075119019 -169.52257424994758 124.49918127059937 -131.01297112046336 65.12690496444702 -177.781273533329 71.00679898262024 -156.85042854136913
76.96415042877197 -204.89194786338058 124.26765275001526 -191.09048721521899 66.82912874221802 -169.7354365707639 124.8251621723175 -131.15908172707407 65.29643297195435 -178.01698216451888 71.18919491767883 -157.04095849470932
77.16871738433838 -205.0257195718061 124.5685248374939 -191.3167217515067 67.03991293907166 -169.9484436051401 125.14371013641357 -131.30544799988186 65.47094297409058 -178.25284882933346 71.3822648525238 -157.23165392200553
77.3779833316803 -205.15976749919759 124.914559841156 -191.55233941316914 67.2247748374939 -170.16160042516628 125.4916341304779 -131.45207085023725 65.6319010257721 -178.48888013224587 71.61785197257996 -157.42235271370788
77.58149433135986 -205.29410154826436 125.18342781066895 -191.77817502649006 67.40036678314209 -170.374909072427 125.82415223121643 -131.5989597791458 65.80167412757874 -178.72508283129207 71.8393919467926 -157.61323192549716
77.81625533103943 -205.42872803092354 125.48795080184937 -192.0135754539545 67.56150078773499 -170.5883705805266 126.14010310173035 -131.74612448876655 65.96965408325195 -178.96146369724804 72.01943683624268 -157.80429121228997
77.98267936706543 -205.56365712190083 125.80220770835876 -192.23903427733399 67.76717281341553 -170.80198596834566 126.45423913002014 -131.89357242092308 66.15247797966003 -179.1980298011611 72.20628786087036 -157.99554000829463
78.19583225250244 -205.69889492371746 126.11257672309875 -192.47424285676075 67.97018194198608 -171.01575721903572 126.78667211532593 -132.04131037704025 66.34314203262329 -179.4347882525638 72.39363694190979 -158.1869901677074
78.37902331352234 -205.83445112641672 126.45139384269714 -192.69934887329072 68.12657189369202 -171.22968780662458 127.1462972164154 -132.1893452982193 66.50182700157166 -179.6717463723184 72.58403205871582 -158.3786509639109
78.5526442527771 -205.97033478033717 126.72703266143799 -192.93439329786108 68.31875872612 -171.44378284883285 127.44929718971252 -132.33768264062522 66.68964195251465 -179.9089117078917 72.77921319007874 -158.5705322877178
78.76460123062134 -206.1065540130112 127.0235538482666 -193.15917260219763 68.49622869491577 -171.658049152779 127.75062704086304 -132.48633458962675 66.85442280769348 -180.14629180090594 72.96731209754944 -158.76264377489125
78.96402931213379 -206.24311791872395 127.346195936203 -193.3940822835388 68.67456078529358 -171.87249491825796 128.0443971157074 -132.6353126983961 67.02624869346619 -180.38389456021565 73.19968295097351 -158.95499504184363
79.14393138885498 -206.38003702830218 127.7028489112854 -193.61856323935797 68.848956823349 -172.08712958887412 128.361750125885 -132.7846250864588 67.20560479164124 -180.62172794912942 73.40100502967834 -159.14759577061406
79.349853515625 -206.51731938186964 127.98740482330322 -193.85336961434703 69.04241991043091 -172.3019634886359 128.79341220855713 -132.934282324204 67.38440489768982 -180.859800129419 73.59555125236511 -159.34045575152868
79.56125855445862 -206.65497634464396 128.27002882957458 -194.07758162096965 69.22964787483215 -172.51700759757526 129.24942207336426 -133.0842949962817 67.5653748512268 -181.09811905904996 73.83112621307373 -159.5335849169748
79.78712844848633 -206.79301590218398 128.55058884620667 -194.31231856834816 69.4642379283905 -172.73227324511578 129.58226203918457 -133.23467367932818 67.73288488388062 -181.33669322364034 74.03954410552979 -159.72699263310562
79.96886539459229 -206.93144990374321 128.8488268852234 -194.53629333902083 69.65012097358704 -172.94777202125636 129.98432111740112 -133.38542977427605 67.90404081344604 -181.57553030652988 74.23719620704651 -159.92068554481818
80.18316316604614 -207.07028840257945 129.14286589622498 -194.7709962473569 69.87348699569702 -173.1635155711336 130.32903003692627 -133.53657469347914 68.06652498245239 -181.8146388283195 74.42589735984802 -160.11467407690273
80.39102101325989 -207.2095413212469 129.4763698577881 -194.99476730737945 70.06993794441223 -173.37951554982484 130.71272683143616 -133.68811996217315 68.22849106788635 -182.05402814420376 74.6179473400116 -160.3089696545609
80.59422707557678 -207.3492207420695 129.77396392822266 -195.22947397268672 70.24214577674866 -173.59578359870187 131.083970785141 -133.84007724410483 68.39769792556763 -182.29370767840282 74.82728838920593 -160.50358378995116
80.78570413589478 -207.48933731405697 130.06355500221252 -195.45307704400926 70.44723176956177 -173.81233133722378 131.43272376060486 -133.9924583586824 68.54621982574463 -182.53368744310566 75.01172137260437 -160.69852815103374
80.97444796562195 -207.62990407017452 130.3605580329895 -195.68782751723307 70.64934778213501 -174.0291703533256 131.79004669189453 -134.1452751516281 68.72657084465027 -182.7739773814128 75.21348023414612 -160.89381456108123
81.1655490398407 -207.77093117934712 130.66488003730774 -195.9113018597933 70.82739782333374 -174.24631231028232 132.19844365119934 -134.29853986785966 68.89112591743469 -183.0145878894574 75.41162633895874 -161.0894550697256
81.36181306838989 -207.9124296245757 130.9495029449463 -196.14614005189168 70.9919548034668 -174.46376897221225 132.5512557029724 -134.45226199289118 69.04817390441895 -183.25552960608914 75.60117316246033 -161.28546195428666
81.55645418167114 -208.0544154451643 131.25112915039062 -196.36952738331706 71.15369176864624 -174.68155219027443 132.85455775260925 -134.6064524351802 69.20480489730835 -183.4968133999019 75.81125116348267 -161.48184772909107
81.7706151008606 -208.1968980451049 131.56295204162598 -196.60450032007464 71.32452082633972 -174.89967406260635 133.17215871810913 -134.76112468159707 69.36164689064026 -183.7384506354369 75.99513697624207 -161.67862521362778
82.03123617172241 -208.33989265125268 131.83434796333313 -196.82784612102427 71.52956581115723 -175.11814686921474 133.51189756393433 -134.9162896373996 69.53822088241577 -183.98045260776271 76.1989951133728 -161.87580751018288
82.24524426460266 -208.4834129327823 132.12767887115479 -197.06300490830722 71.73603677749634 -175.33698322966117 133.8476836681366 -135.07195704153253 69.71199083328247 -184.22283126440868 76.38456225395203 -162.07340803862692
82.46484327316284 -208.62747100550786 132.4487738609314 -197.2863579180638 71.94181370735168 -175.5561959509798 134.1654496192932 -135.22814028055558 69.87859797477722 -184.465598806073 76.5653703212738 -162.27144054360548
82.67204928398132 -208.77208232796985 132.73789882659912 -197.52175654406145 72.13584089279175 -175.77579829273165 134.4901466369629 -135.38485198511881 70.0761981010437 -184.70876774948263 76.77139925956726 -162.469919139674
82.91144108772278 -208.91726048882762 133.00491285324097 -197.74516831321273 72.32303595542908 -175.99580377117636 134.8211796283722 -135.5421073746118 70.2496030330658 -184.95235092422848 76.96001935005188 -162.66885828441917
83.11814093589783 -209.0630209591856 133.2950439453125 -197.98086331433063 72.49975991249084 -176.2162263185578 135.1688904762268 -135.6999218051098 70.42405700683594 -185.19636164446038 77.17196941375732 -162.86827284577276
83.30588102340698 -209.2093790079146 133.62748098373413 -198.20438756361168 72.68423175811768 -176.437080227695 135.50655150413513 -135.85830829721752 70.5805151462555 -185.4408136135932 77.36980628967285 -163.06817807156133
83.51967597007751 -209.35635107350424 133.97874188423157 -198.44043831672096 72.87738084793091 -176.65838030293867 135.83516359329224 -136.0173059628371 70.75139427185059 -185.6857208714769 77.54658532142639 -163.26858964262638
83.7534749507904 -209.5039522694819 134.2585678100586 -198.66413059008505 73.07397675514221 -176.88014173121275 136.15193343162537 -136.17692408271526 70.91814136505127 -185.9310980329988 77.75066423416138 -163.46952368640146
83.93763089179993 -209.65220054755468 134.55463480949402 -198.90060046516186 73.26090383529663 -177.10238031399882 136.47867059707642 -136.33717846200503 71.12847924232483 -186.1769598917756 77.95887112617493 -163.67099676350844
84.1560549736023 -209.80111220866758 134.887788772583 -199.12452451359997 73.4399209022522 -177.32511223541502 136.81327366828918 -136.4980853138889 71.32563018798828 -186.42332207699246 78.15334916114807 -163.87302595310211
84.36756300926208 -209.95070433497875 135.23050475120544 -199.3614866645637 73.61917686462402 -177.54835419547848 137.15204572677612 -136.65966165465136 71.48609614372253 -186.6702002683715 78.35919213294983 -164.07562881019356
84.55885219573975 -210.10099675904527 135.5288429260254 -199.5857169749484 73.78625583648682 -177.77212331094393 137.47747254371643 -136.82192412098686 71.64284920692444 -186.91761107810794 78.57553625106812 -164.2788233925791
84.73745822906494 -210.25200815058625 135.8185420036316 -199.82325532623565 73.94622898101807 -177.99643731780418 137.7998673915863 -136.98489072102177 71.80153799057007 -187.16557140631653 78.75849628448486 -164.48262823124875
84.93216705322266 -210.40375657697126 136.09465098381042 -200.0478727822255 74.1036479473114 -178.22131445757935 138.19719433784485 -137.14857959310504 71.97489905357361 -187.41409865064085 78.94984745979309 -164.68706107207078
85.1420202255249 -210.55626251770934 136.38980412483215 -200.28607798875615 74.26617884635925 -178.44677356166335 138.53851056098938 -137.3130101482285 72.16244101524353 -187.66321117139495 79.12525868415833 -164.89214099769492
85.3947172164917 -210.70954702877708 136.69251322746277 -200.5111705058614 74.41873288154602 -178.6728341259656 138.86544346809387 -137.47820173275952 72.33941888809204 -187.9129274557326 79.31876373291016 -165.09788879124602
85.63938617706299 -210.8636336530702 137.00207805633545 -200.75013497117686 74.59934496879578 -178.8995162361657 139.18588852882385 -137.64417025923603 72.50479769706726 -188.1632667757509 79.52023577690125 -165.30432565520485
85.8445053100586 -211.0185379344263 137.29051518440247 -200.97579010774183 74.77616786956787 -179.1268407186847 139.52366542816162 -137.81093747518332 72.67721366882324 -188.4142491898716 79.70301079750061 -165.51147332767047
86.03857231140137 -211.1742888696403 137.5862443447113 -201.21560832106368 74.92710065841675 -179.3548290998746 139.86157655715942 -137.97852635434208 72.8261775970459 -188.66589526074873 79.92429089546204 -165.71935422641695
86.23021340370178 -211.33090331357556 137.87837743759155 -201.4419110383304 75.10442757606506 -179.583503605968 140.20274662971497 -138.1469605121657 72.99910259246826 -188.91822639566172 80.10780692100525 -165.92799145715506
86.4196503162384 -211.4884109630532 138.18758249282837 -201.68267447348495 75.26829862594604 -179.81288729478837 140.52552151679993 -138.3162641773927 73.16472864151001 -189.17126469028517 80.295658826828 -166.13740885852496
86.61805033683777 -211.64683631418336 138.50818848609924 -201.90971103433324 75.43767070770264 -180.04300400009106 140.86156153678894 -138.4864607617826 73.32840061187744 -189.42503299290917 80.48599290847778 -166.34763107917834
86.88172030448914 -211.8062005301902 138.804354429245 -202.15151490731503 75.62674379348755 -180.27387837221082 141.21806859970093 -138.65757216667748 73.49169850349426 -189.67955518731083 80.6616358757019 -166.55868358332353
87.11028027534485 -211.9665340037326 139.10147547721863 -202.37937382488727 75.81186866760254 -180.50553595106206 141.6623547077179 -138.8296253514469 73.7337954044342 -189.93485564085628 80.85968089103699 -166.770592729503
87.30635619163513 -212.1278632924118 139.4033534526825 -202.6223163901896 75.990065574646 -180.73800323949416 142.04599785804749 -139.00264654608276 73.90302038192749 -190.19096013444363 81.05672097206116 -166.98338576556753
87.51131010055542 -212.29021485681943 139.74120330810547 -202.8510937631258 76.1573576927185 -180.9713076025556 142.41453790664673 -139.1766644186021 74.06249046325684 -190.44789460837148 81.26129603385925 -167.19709089204005
87.70794010162354 -212.45362044118238 140.08159136772156 -203.0952839626701 76.319100856781 -181.20547744892224 142.72753190994263 -139.3517033490285 74.2216374874115 -190.70568679295988 81.45903611183167 -167.411737338806
87.96404910087585 -212.6181125644588 140.3739082813263 -203.32508352226336 76.47024393081665 -181.44054221267285 143.07901787757874 -139.52779994282383 74.38275527954102 -190.96436501999858 81.64032506942749 -167.62735537421003
88.14928102493286 -212.7837178301402 140.66219329833984 -203.57064106261888 76.62277412414551 -181.67653234706484 143.40890789031982 -139.70501095630715 74.55512642860413 -191.22395902961824 81.82860708236694 -167.84396915972394
88.37373304367065 -212.9504713593422 140.9554042816162 -203.8015788055376 76.78617215156555 -181.9134795831631 143.72685194015503 -139.88336963025293 74.72298240661621 -191.48449911711145 82.0177230834961 -168.06159570724557
88.55610609054565 -213.11840691895284 141.25098323822021 -204.04863526434323 76.99566125869751 -182.15141640585426 144.05512690544128 -140.0629087445503 74.8854923248291 -191.74601741391754 82.24231624603271 -168.28027182464956
88.73689317703247 -213.28756040807136 141.56678938865662 -204.28083901829862 77.20296120643616 -182.39037609442488 144.38095593452454 -140.24368341885696 75.05969142913818 -192.00854699268012 82.43389534950256 -168.50003404430808
88.93488121032715 -213.457965669869 141.8603994846344 -204.52953841886173 77.3560140132904 -182.63039320104383 144.74258279800415 -140.425856485713 75.21740126609802 -192.27212247410907 82.66372847557068 -168.72091968926273
89.12899613380432 -213.62966601931197 142.15365648269653 -204.76314904319054 77.50598406791687 -182.87150443120083 145.08286881446838 -140.60943374586034 75.41840624809265 -192.5367793159376 82.86857151985168 -168.94296697159305
89.34752798080444 -213.80269576966788 142.4650754928589 -205.0136496309223 77.66092205047607 -183.11374840194958 145.40949177742004 -140.79444080058016 75.59479022026062 -192.80255540505328 83.05644249916077 -169.1662148016724
89.54172992706299 -213.9770959633296 142.77156162261963 -205.24881803455776 77.8221218585968 -183.35716516590247 145.73722290992737 -140.9809048756168 75.75417113304138 -193.06948922173274 83.24296855926514 -169.3907026632957
89.76776194572449 -214.15291322087117 143.09329962730408 -205.50129054683484 77.97990274429321 -183.60179639212924 146.10254383087158 -141.16886676760578 75.91626811027527 -193.33762169568809 83.42647457122803 -169.6164728624408
89.96897387504578 -214.33018837383574 143.37409162521362 -205.7381834685555 78.14915585517883 -183.84768533110974 146.4711630344391 -141.35836930699108 76.08874011039734 -193.60699460462044 83.61257362365723 -169.84357046234692
90.14414501190186 -214.50896954642505 143.68244576454163 -205.9928145074706 78.34440088272095 -184.0948773080892 146.84740591049194 -141.5494575596996 76.25261402130127 -193.87765249676198 83.80282068252563 -170.07204273840603
90.3968780040741 -214.68930497796978 143.98735070228577 -206.23160905045643 78.53830885887146 -184.3434193935513 147.20025372505188 -141.74217899194642 76.42941093444824 -194.1496412006336 83.97861576080322 -170.3019388716209
90.6050398349762 -214.87124050550267 144.3060998916626 -206.48860198331678 78.73154473304749 -184.59336077529937 147.5382537841797 -141.93658366174176 76.60331892967224 -194.42300896422697 84.17672061920166 -170.53330994649542
90.85670399665833 -215.0548332815276 144.66014790534973 -206.72949476096446 78.90659976005554 -184.84475272786858 147.90470385551453 -142.1327242287926 76.7711808681488 -194.69780574897018 84.3598895072937 -170.76620942060265
91.11410999298096 -215.24013772203568 144.99965500831604 -206.98906848263636 79.06029176712036 -185.0976490349155 148.2668240070343 -142.33065606390343 76.935702085495 -194.97408434152084 84.56465435028076 -171.00069290011191
91.33254194259644 -215.42720970835268 145.2984161376953 -207.23227132712015 79.21636390686035 -185.35210567808957 148.60074281692505 -142.5304373670487 77.0974690914154 -195.25189982604348 84.75238347053528 -171.23681822437254
91.57769298553467 -215.6161109007938 145.59364891052246 -207.49466569418556 79.3981568813324 -185.60818133023957 148.9655418395996 -142.73212930318974 77.2613410949707 -195.53130969959582 84.94126534461975 -171.47464572107873
91.80802011489868 -215.8069000356847 145.90683603286743 -207.74041183718978 79.62606287002563 -185.86593729020308 149.32356476783752 -142.93579615854887 77.43680715560913 -195.81237417524318 85.13446235656738 -171.71423839413512
92.04527807235718 -215.99964358149907 146.2070610523224 -208.00589079104643 79.81417393684387 -186.1254381046804 149.67205786705017 -143.14150551862372 77.60419297218323 -196.09515649393393 85.33315443992615 -171.9556620391086
92.2443642616272 -216.19441180258553 146.50619292259216 -208.25443389510355 79.99500894546509 -186.3867509715914 150.0268898010254 -143.3493277827502 77.7755720615387 -196.3797229940093 85.52576231956482 -172.1989855570293
92.42211318016052 -216.3912747488357 146.79126691818237 -208.52328569502802 80.15602898597717 -186.6499468352232 150.35693788528442 -143.55933682368644 77.94687914848328 -196.66614383230453 85.71645641326904 -172.44428113838848
92.64497232437134 -216.59031203393144 147.08249473571777 -208.77490657020513 80.34331798553467 -186.9150999663768 150.6996169090271 -143.77161134066054 78.12000918388367 -196.95449130346347 85.8969874382019 -172.69162447511223
92.83868837356567 -216.79159449340912 147.39925360679626 -209.0474493404143 80.50613689422607 -187.1822884281957 151.06148886680603 -143.98623412105295 78.28923606872559 -197.24484298168267 86.07907247543335 -172.9410943851026
93.07015752792358 -216.9952104644238 147.74870562553406 -209.3024551163498 80.67781186103821 -187.45159425444785 151.39216589927673 -144.2032924351518 78.4616470336914 -197.53727965359082 86.27853846549988 -173.19277217153623
93.29134154319763 -217.2012487952796 148.04524946212769 -209.57904018739242 80.85341477394104 -187.7231040004205 151.7399718761444 -144.42287821982703 78.6233081817627 -197.83188678164242 86.47453451156616 -173.4467328939003
93.47416353225708 -217.4097986658116 148.35362434387207 -209.83777052175813 81.0149416923523 -187.9969084950675 152.065260887146 -144.64508680800978 78.78716111183167 -198.12875412723707 86.6736855506897 -173.70306098987788
93.69177055358887 -217.62095970174997 148.6562693119049 -210.1187865623993 81.21406078338623 -188.27310396761388 152.4293348789215 -144.8700178128063 78.96156311035156 -198.42797649002745 86.8671805858612 -173.9618487599807
93.93478775024414 -217.8348286841155 148.98802828788757 -210.38161843962885 81.40959072113037 -188.55179159018746 152.79518175125122 -145.09778004451942 79.14906620979309 -198.72965390821759 87.05927348136902 -174.22319575503326
94.21435976028442 -218.05152035011108 149.31960034370422 -210.6674992359194 81.59881567955017 -188.8330783237875 153.13548278808594 -145.3284883839777 79.37370824813843 -199.03389275135083 87.24492263793945 -174.4872084542405
94.43718266487122 -218.27114592237533 149.6193811893463 -210.93485380992306 81.7545337677002 -189.11707752354334 153.46252989768982 -145.56222499269373 79.57850933074951 -199.34080402879476 87.43271970748901 -174.75400028581564
94.6250855922699 -218.49382396891795 149.91432523727417 -211.22607984263817 81.96606469154358 -189.40390884272392 153.78900575637817 -145.79911223649466 79.74977922439575 -199.65050709589178 87.62938261032104 -175.02369178498122
94.84677362442017 -218.719684147228 150.19938015937805 -211.49842604498303 82.18731546401978 -189.69369923615352 154.1986448764801 -146.0392920657878 79.91330313682556 -199.9631280621315 87.82394075393677 -175.29641088142452
95.05108547210693 -218.94886523420357 150.54168820381165 -211.79553790047078 82.38660645484924 -189.98658333111376 154.54847979545593 -146.28291331345392 80.08233499526978 -200.27879931776306 88.00104975700378 -175.57229345213838
95.25641965866089 -219.18150701754072 150.83019828796387 -212.0733990430853 82.56091547012329 -190.282704051847 154.8845658302307 -146.53013286645472 80.24491810798645 -200.59766345061462 88.183602809906 -175.85148374084582
95.43369746208191 -219.41775645547688 151.1287500858307 -212.37700434737087 82.73020362854004 -190.58221379099453 155.2137427330017 -146.7811163127143 80.43125510215759 -200.9198713274364 88.3975658416748 -176.1341350054268
95.61847138404846 -219.6577928438018 151.45049905776978 -212.66097546084336 82.90722751617432 -190.885274016983 155.57565259933472 -147.03603948988226 80.61804103851318 -201.245582897673 88.58751678466797 -176.42041042494057
95.83158445358276 -219.9017753825271 151.756117105484 -212.97175977447444 83.07236742973328 -191.19205773145598 155.93128657341003 -147.2950899492219 80.80946397781372 -201.57497090792788 88.7695107460022 -176.71048383640715
96.04367232322693 -220.14989899064994 152.06208610534668 -213.2625143833004 83.27195644378662 -191.502748948339 156.26930451393127 -147.5584677590976 80.99461102485657 -201.9082169637611 88.94196081161499 -177.00454066802985
96.23391318321228 -220.40234920876077 152.3770182132721 -213.58125841748534 83.51644659042358 -191.81754490995544 156.60119652748108 -147.82638653413153 81.16143298149109 -202.24551705495162 89.13775277137756 -177.30277907526724
96.42608714103699 -220.6593556790079 152.68894219398499 -213.8795621293122 83.68460059165955 -192.13665631265974 156.96543765068054 -148.09907046828397 81.32347798347473 -202.58706957996412 89.32750368118286 -177.60541096377264
96.6097731590271 -220.92112670555767 152.9913511276245 -214.20715747707033 83.86742758750916 -192.46030948348186 157.34306263923645 -148.37675744304346 81.50132608413696 -202.93309236817493 89.50434279441833 -177.912663562899
96.80717730522156 -221.18791345291936 153.28383922576904 -214.51388817958076 84.03455543518066 -192.78874782006014 157.75003266334534 -148.65971225743516 81.66452598571777 -203.28382580497487 89.69362282752991 -178.22478082101668
97.02992129325867 -221.45998017135543 153.59141731262207 -214.85136799182294 84.1885154247284 -193.12223208471005 158.103209733963 -148.94822028081816 81.83670592308044 -203.6395310697212 89.88107800483704 -178.54202500841436
97.24712944030762 -221.7376087038039 153.90722131729126 -215.16753979826206 84.35628843307495 -193.4610449514443 158.4476888179779 -149.24258948067637 81.99632692337036 -204.0004885948839 90.06606101989746 -178.86467891442908
97.44956231117249 -222.02110531803103 154.2166724205017 -215.51609361564542 84.52859354019165 -193.8054901903328 158.89245080947876 -149.54315257558488 82.16692185401917 -204.36700335530784 90.2489058971405 -179.1930477387584
97.64855122566223 -222.31079837202157 154.49983739852905 -215.84288855075835 84.69579553604126 -194.15589815622351 159.26169776916504 -149.85025652037882 82.33082294464111 -204.73940484585214 90.44534587860107 -179.52746167827019
97.83098125457764 -222.60704529248892 154.78332948684692 -216.2039096307106 84.8794846534729 -194.51262574621927 159.6052987575531 -150.1642818308443 82.48032593727112 -205.1180533976034 90.65741276741028 -179.86827888568104
98.04627323150635 -222.91024339661175 155.0590853691101 -216.54271288553997 85.06148862838745 -194.87606134571945 159.9774227142334 -150.4856556747941 82.63937783241272 -205.5033365031265 90.88389468193054 -180.21588852828478
98.24908828735352 -223.22080875904507 155.36280846595764 -216.9178401788109 85.22388577461243 -195.24662905356533 160.3859896659851 -150.81483063628156 82.8410849571228 -205.89568048845882 91.09159469604492 -180.570714505528
98.53563618659973 -223.53920420206794 155.69654846191406 -217.270290981218 85.4328978061676 -195.62479096017495 160.73627853393555 -151.15229990332182 83.07266783714294 -206.29554915025477 91.27644157409668 -180.93321987288363
98.70633697509766 -223.86593374876384 156.04465532302856 -217.6614784440389 85.63201665878296 -196.01105378718137 161.07409358024597 -151.49862285497085 83.23747277259827 -206.70344760384637 91.46512246131897 -181.3039116890614
98.89768695831299 -224.20156446449724 156.38151812553406 -218.0295314073366 85.84346055984497 -196.40597369920397 161.46453666687012 -151.85441524238362 83.40305662155151 -207.11993456506156 91.66009044647217 -181.68334687744075
99.11927485466003 -224.54671145918854 156.69499611854553 -218.43912953376915 86.04892063140869 -196.8101642047769 161.94302654266357 -152.2203562465916 83.57287359237671 -207.5456228594427 91.85426139831543 -182.07213909063353
99.34158682823181 -224.9020397452604 156.9776210784912 -218.8251585186182 86.23259258270264 -197.22430305749282 162.34312653541565 -152.5971995215907 83.73624062538147 -207.98118996559967 92.06731843948364 -182.47096647180973
99.6007297039032 -225.2683119463337 157.3105640411377 -219.25602052032008 86.4032256603241 -197.6491416478423 162.66727948188782 -152.98578360814366 83.90205264091492 -208.42738519732993 92.272878408432 -182.8805811314785
99.85455465316772 -225.64635422389176 157.60810112953186 -219.66293244827386 86.56337881088257 -198.08551737492277 163.0192654132843 -153.38704524338618 84.06629061698914 -208.8850478873597 92.45341038703918 -183.3018203327315
100.0952045917511 -226.0371253442685 157.9011070728302 -220.11858949305832 86.72566390037537 -198.534365340617 163.4001533985138 -153.80203546503125 84.25625658035278 -209.3551111632017 92.63641238212585 -183.73561986313408
100.30731773376465 -226.44165673092863 158.19323706626892 -220.54998643351328 86.88955211639404 -198.9967352626477 163.81531238555908 -154.23193915931836 84.45440363883972 -209.8386244790966 92.82285237312317 -184.1830299524409
100.49766182899475 -226.8611388850165 158.48720812797546 -221.03487538522057 87.08514618873596 -199.4738117573255 164.24052953720093 -154.67809890859064 84.6155686378479 -210.33677062547486 93.01069450378418 -184.64523520247968
100.69773983955383 -227.2969168277893 158.80311226844788 -221.49534272064238 87.28437423706055 -199.9669373267966 164.577050447464 -155.1257308410327 84.77408361434937 -210.85089259480569 93.23691534996033 -185.12357808326726
101.0406608581543 -227.75051633008962 159.10254430770874 -222.01512275326863 87.4830482006073 -200.47764114449154 164.91196727752686 -155.58695181891184 84.94462752342224 -211.38251687898787 93.43336319923401 -185.61958845156818
101.26428580284119 -228.2236887255313 159.390643119812 -222.51056808109948 87.66888618469238 -201.00767690847408 165.2698311805725 -156.0678307276753 85.11747860908508 -211.933397997471 93.63052821159363 -186.13502022338395
101.4568817615509 -228.71847383439058 159.72869610786438 -223.07264981251748 87.83447313308716 -201.55906872778382 165.6023452281952 -156.57026917190348 85.28271651268005 -212.5055565598927 93.81149530410767 -186.6718974464436
101.64257073402405 -229.23719071297467 160.0454342365265 -223.61090635241857 88.01293015480042 -202.1341684199842 165.96787118911743 -157.0964414554411 85.43924045562744 -213.1013470742637 93.9964702129364 -187.23257243595413
101.82628965377808 -229.78263255579947 160.39995121955872 -224.22522981432968 88.16944313049316 -202.73573188430822 166.29348134994507 -157.64900910461793 85.63366341590881 -213.72351939632313 94.19195032119751 -187.81980130091728
102.04068279266357 -230.35804195963055 160.6848213672638 -224.8169832706496 88.32539296150208 -203.36701748195875 166.62782335281372 -158.23112707442567 85.80739736557007 -214.37533374376616 94.4685492515564 -188.43684150638583
102.29845070838928 -230.96730817849215 160.99182534217834 -225.49737044136847 88.49455904960632 -204.03191312068958 167.02358436584473 -158.846561923468 85.96634650230408 -215.0606742943429 94.67365908622742 -189.08758218226473
102.48814368247986 -231.61512007464853 161.27314043045044 -226.1577118234178 88.67593622207642 -204.73511449520086 167.3503942489624 -159.49985950304108 86.1305603981018 -215.7842416081145 94.87916707992554 -189.77671764247947
102.68761658668518 -232.30724693742172 161.55915141105652 -226.92412226628574 88.86747908592224 -205.48235956286874 167.67729115486145 -160.19657249332562 86.30402541160583 -216.55176308261474 95.06077122688293 -190.50998764083783
102.91678953170776 -233.05075944100827 161.8900284767151 -227.67542321278404 89.03651404380798 -206.28076980851208 168.04799008369446 -160.9438451438595 86.4936752319336 -217.37036410246034 95.25046014785767 -191.29451172955243
103.08622860908508 -233.8546531054077 162.19926929473877 -228.55827069445485 89.21254014968872 -207.13932715833022 168.42007493972778 -161.75223666011615 86.65347218513489 -218.24902410897522 95.46157097816467 -192.13927045695573
103.28307557106018 -234.7305207220602 162.47862029075623 -229.4357417719762 89.38300800323486 -208.0695850486179 168.76766085624695 -162.63303203461973 86.82082223892212 -219.199295519366 95.64120697975159 -193.05581817190162
103.49641942977905 -235.6935318103125 162.76984524726868 -230.48474278642806 89.57928800582886 -209.08675879552283 169.1386079788208 -163.60140482717227 86.97709321975708 -220.23639124366528 95.84882402420044 -194.05936835652494
103.72141528129578 -236.76434171571938 163.0544822216034 -231.54859207421455 89.77573418617249 -210.21145607325704 169.46949100494385 -164.6779194751715 87.14329028129578 -221.3809108522901 96.03607702255249 -195.17052570204459
103.91373944282532 -237.9718262461064 163.35540223121643 -232.85353729352545 89.96450233459473 -211.47256784949047 169.82123613357544 -165.89142852668277 87.30018424987793 -222.66174385516086 96.24344992637634 -196.41817864094315
104.09704232215881 -239.35820408654791 163.7855942249298 -234.21996833096458 90.18503928184509 -212.91241208392623 170.18709015846252 -167.28421009136622 87.45961833000183 -224.12119947807366 96.45608401298523 -197.84463611595834
104.3136773109436 -240.98917685789638 164.10802817344666 -235.969862550239 90.36917209625244 -214.59658919733397 170.53563928604126 -168.9218303169648 87.62801051139832 -225.82486453892815 96.64313912391663 -199.51548995838198
104.5109703540802 -242.97457482012902 164.43474006652832 -237.91239455201404 90.54638910293579 -216.6349911714358 170.8750741481781 -170.91415358845492 87.79581356048584 -227.88262948085156 96.83405208587646 -201.54062741309855
104.75857329368591 -245.52037429814263 164.72524905204773 -240.6283494524644 90.73993420600891 -219.23358090893493 171.22407507896423 -173.46716382800975 87.95631170272827 -230.5004934574958 97.0191240310669 -204.1260477174973
104.95576524734497 -249.08916599752786 165.03858709335327 -244.1016005207388 90.93750023841858 -222.85482951437905 171.5903561115265 -177.04333010236132 88.16468572616577 -234.140948015366 97.22611403465271 -207.7342269869286
105.16469621658325 -255.15636316813283 165.3494520187378 -250.60276317822658 91.13691425323486 -228.97445499887297 171.95800018310547 -183.1183277672599 88.36668276786804 -240.27965537226933 97.40750694274902 -213.84089010592916
105.3538122177124 0.0 165.68490600585938 0.0 91.30236411094666 0.0 172.30567717552185 0.0 88.5342288017273 0.0 97.61146593093872 0.0


==> figures/ex2/dist_log.txt <==
n KT_Imp KT_Expl FBF_Imp FBF_Expl FB_Imp FB_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0 -11.33934099448252 -0.0166417607361297 -1.0940288227518553 -2.264775471445169 0.0 -8.037979614729517
2.0 -6.474587105014616 -0.07298439017094556 -3.3518907254675705 -4.515286922494456 -3.3822639719192376 -13.23630655021965
3.0 -7.829311498674531 -0.20107990250772048 -6.933549623941079 -6.682768712092992 -8.360095740496803 -15.516558146523757
4.0 -9.00371183850018 -0.5093001873278619 -12.23547096275874 -8.734960157834788 -13.544500192796987 -16.612084828895124
5.0 -17.01364491214344 -1.4386469979856993 -16.75176544251005 -10.632348387394895 -16.653718568433053 -17.346185771093573
6.0 -18.061143595742703 -5.416060479267752 -14.156130109969808 -12.334363753777387 -17.750705186936262 -17.92842152003766
7.0 -19.68627496619623 -14.427662455109537 -12.10244563105666 -13.808706717907127 -18.410455744025228 -18.42136591812753
8.0 -21.797960701457075 -9.694524397058933 -11.56333397184613 -15.041379259743785 -19.019781330863733 -18.853238570508054
9.0 -22.734626116498106 -7.9734062844097 -12.045548824483658 -16.041609168803813 -19.557869835300806 -19.24063239446171
10.0 -23.34122246530347 -7.423237495747825 -13.451621332641892 -16.83826039514509 -20.02124727072234 -19.594476946962676
11.0 -23.858386849702566 -7.662507797491735 -15.680314390596962 -17.470281611751044 -20.43255471676781 -19.92233732565705
12.0 -24.425800379513586 -9.564759357772482 -18.429683582388424 -17.977002428385166 -20.810766022322866 -20.22957826888171
13.0 -24.826995351415807 -16.717125497074043 -20.65606200111229 -18.392112016069582 -21.16606081605868 -20.520119619500772
14.0 -25.31108652584933 -16.621907224598868 -21.067213294049814 -18.74165339707891 -21.503743862830103 -20.796893023100267
15.0 -25.641177928862874 -14.550058178992911 -20.438877488792883 -19.044506714244477 -21.827098569121837 -21.062167534274646
16.0 -26.087730898004423 -13.709406153534005 -20.004832212493465 -19.31385485157914 -22.138500034691212 -21.317666245738607
17.0 -26.38573861864666 -13.518615035473712 -20.102814438742925 -19.558722607938815 -22.43974068197355 -21.56475565350221
18.0 -26.80576539109264 -14.237988584944294 -20.679360557473323 -19.785260594283876 -22.73220528891081 -21.804554844917618
19.0 -27.08190873211521 -18.09637869790042 -21.553701930899408 -19.99768453694394 -23.01698658895003 -22.03795292921641
20.0 -27.480668445389036 -21.88964212283524 -22.470708147847112 -20.198929594269615 -23.29494257160672 -22.26566148831701
21.0 -27.745953539008607 -20.209887216128642 -23.174437141389447 -20.39107760113632 -23.56675276109447 -22.488279341625564
22.0 -28.127762025166394 -19.28529810958803 -23.557345315189448 -20.575650490834455 -23.832968036900006 -22.706293619805376
23.0 -28.382330146747297 -18.962808849341044 -23.715913060391685 -20.75378445080814 -24.09403682934058 -22.9201092004654
24.0 -28.75070010489347 -19.219346444983177 -23.819896554085112 -20.926345509890997 -24.350331704955302 -23.130074134294727
25.0 -29.00030433835878 -21.00326407823639 -23.98124408129899 -21.094010562233215 -24.602186319143613 -23.336482911403145
26.0 -29.356127846602615 -24.751240727670258 -24.22838956521928 -21.257337965438232 -24.849898784107577 -23.539590992011846
27.0 -29.599187950371288 -24.464376305152978 -24.53440976241002 -21.416791013763902 -25.09372303019446 -23.739605225395092
28.0 -29.94557377108912 -23.803513747222226 -24.852176527543524 -21.572754258564387 -25.333903433788798 -23.936714716306344
29.0 -30.18563714992795 -23.5268028626084 -25.142841647783484 -21.72555067213722 -25.57065308881679 -24.13108692781723
30.0 -30.52223493366042 -23.596868109521203 -25.3913155200324 -21.875454744794077 -25.80415060463118 -24.322864955034184
31.0 -30.757761760993418 -24.363533485881863 -25.605258099973707 -22.0227044699981 -26.034567252865507 -24.51215027550318
32.0 -31.08726154935118 -26.580684247375423 -25.80283498432466 -22.16750875575011 -26.26205496726722 -24.699055248374307
33.0 -31.32262674832233 -27.264867867762938 -26.000010880061176 -22.31005392020161 -26.48675621903479 -24.88369407281542
34.0 -31.64351306084715 -27.030216292162606 -26.204291781575435 -22.45050017900091 -26.708810053520637 -25.066194481017604
35.0 -31.87636110748961 -26.912340953686993 -26.41510115916008 -22.588988014194662 -26.928345312508505 -25.246659473870814
36.0 -32.191874222608504 -26.96158647905722 -26.627604437460825 -22.725644435177834 -27.145477719257425 -25.42517761120889
37.0 -32.424722681639565 -27.303747914026964 -26.83684270925488 -22.860582068849578 -27.360316273737062 -25.601831954704153
38.0 -32.73288046003759 -28.3365221172175 -27.040171798172274 -22.993902539059302 -27.572966343699903 -25.776687740931933
39.0 -32.96420517143128 -29.190006240723672 -27.237637582723032 -23.125697147354536 -27.7835447378227 -25.94981343325813
40.0 -33.26832734588749 -29.272174006576112 -27.430934293055497 -23.25604560663265 -27.992146175894 -26.12127716689693
41.0 -33.50083067691805 -29.30470974284352 -27.622011309010833 -23.385021741092796 -28.198851389573004 -26.29114198185547
42.0 -33.79954536965111 -29.394196161840497 -27.812148492179176 -23.512690961006516 -28.403733849961114 -26.459467527564797
43.0 -34.031636997584734 -29.604994921144336 -28.001681678276334 -23.639111252624836 -28.60686062521596 -26.626305216705465
44.0 -34.32709448120569 -30.11213649355905 -28.19030349119234 -23.76433742760365 -28.808296590321035 -26.791709722133366
45.0 -34.55956020545787 -30.775772784505023 -28.377514179405555 -23.888418986392317 -29.008109301806293 -26.95573177896302
46.0 -34.85057641543963 -31.00944780493436 -28.56296390056109 -24.01140407828226 -29.206358163444825 -27.118415697601925
47.0 -35.082531071789454 -31.13019368726759 -28.746582865072007 -24.133331432375403 -29.403100423677586 -27.279808672840456
48.0 -35.37111743396219 -31.25508448967729 -28.928524803024867 -24.254236991787476 -29.598394659942556 -27.439954047620216
49.0 -35.603571137697415 -31.436366776148272 -29.10902589826958 -24.374153305319417 -29.792293273079263 -27.598908853408407
50.0 -35.88874411749659 -31.76825137324526 -29.28828930167029 -24.493113022941873 -29.984848140513 -27.756717267035707
51.0 -36.120315057340065 -32.254864563850745 -29.466426175149593 -24.611148710889424 -30.17610958491939 -27.91341747720935
52.0 -36.40339023757723 -32.53866374449127 -29.6434671591824 -24.72829077272545 -30.366123977306984 -28.069042158350047
53.0 -36.63575171586742 -32.704299482298076 -29.81940068499563 -24.844570299129963 -30.554936067142947 -28.22362849724776
54.0 -36.915710242630325 -32.85262871856226 -29.994216009769893 -24.960023538799906 -30.74258678736733 -28.37720683543416
55.0 -37.14765401517647 -33.033860914075795 -30.167924197037657 -25.074679565574115 -30.929114904131435 -28.52980474813887
56.0 -37.425821117247345 -33.31174470800032 -30.34056079783192 -25.18856043112697 -31.11455419767573 -28.681451834711375
57.0 -37.658400094852496 -33.692944418236785 -30.51217756585093 -25.30168864073883 -31.29893601297118 -28.832171737774384
58.0 -37.93386091761088 -33.97662361555459 -30.68282492610258 -25.4140874498338 -31.482288239301116 -28.9819856073183
59.0 -38.16628396034679 -34.16756997502282 -30.8525442094389 -25.525777463397542 -31.664638461263483 -29.130917039198174
60.0 -38.43922862258705 -34.33953498746028 -31.021363029811766 -25.636778009552934 -31.846012258722617 -29.27899543112609
61.0 -38.67290447471775 -34.53943933980367 -31.189299859840382 -25.747104052968485 -32.02643682620676 -29.426247581735623
62.0 -38.943017134310864 -34.80748488995948 -31.356372354801522 -25.85677248727144 -32.20593766580957 -29.572699987756764
63.0 -39.17632955169691 -35.11937212114193 -31.52259711519072 -25.965800168467847 -32.38453772194431 -29.718378238419515
64.0 -39.44411489770768 -35.376713222798884 -31.687995221587247 -26.074205723847122 -32.56226048125831 -29.86330494577068
65.0 -39.677855629466805 -35.58260541493819 -31.85258724495267 -26.1820057771931 -32.73912835718245 -30.00749748518734
66.0 -39.94298710343982 -35.780430069268036 -32.01639206363366 -26.289213421163783 -32.91516231948615 -30.150973206878614
67.0 -40.1758957204308 -36.002049369724176 -32.1794317162126 -26.395843081919686 -33.090382185663145 -30.29375396757699
68.0 -40.43870487162402 -36.25768890925033 -32.3417242328627 -26.50190921203512 -33.264805819168906 -30.43586122743043
69.0 -40.6724900812752 -36.51726835318642 -32.50328550753745 -26.60742404128029 -33.43845155260483 -30.577311300320062
70.0 -40.93288780379763 -36.74884942703854 -32.66413033225609 -26.712400935492376 -33.611337330198104 -30.718121645657185
71.0 -41.16566451122556 -36.96018509667483 -32.824275629268136 -26.81685530907575 -33.783482199683895 -30.85830838657648
72.0 -41.42391631184165 -37.168602872974375 -32.983737974727504 -26.920799185605183 -33.95490253859043 -30.997885757154258
73.0 -41.65673937101314 -37.38229283565366 -33.142532256226374 -27.024244221000462 -34.12561202363119 -31.13686684512498
74.0 -41.912863934401685 -37.5969745012909 -33.30067228972756 -27.127200553934017 -34.295624857226855 -31.275263975225297
75.0 -42.14430409283353 -37.805357147880734 -33.45817331191546 -27.229678003645695 -34.46495510637685 -31.41308918139279
76.0 -42.398311258290626 -38.005677154543704 -33.615049569424755 -27.331688936880635 -34.63361691603225 -31.550355191152377
77.0 -42.63053326298057 -38.201050953695834 -33.77131642616965 -27.433242919821573 -34.801622948851346 -31.687072229227084
78.0 -42.88280744712547 -38.39380203170727 -33.92698717851403 -27.53435126843588 -34.96898613453007 -31.823250764827673
79.0 -43.11340202398092 -38.58581418448647 -34.08207408996488 -27.63502584529818 -35.13572214342678 -31.958898722591627
80.0 -43.363873744619646 -38.77697512827393 -34.23658708785351 -27.735281822377083 -35.301844975849946 -32.09402944443862
81.0 -43.59445305473883 -38.96711499382565 -34.39053646913602 -27.835129433058114 -35.46736618360663 -32.22865580794315
82.0 -43.84362789831574 -39.1555642111697 -34.54393350567508 -27.934577557964523 -35.63229767513348 -32.36278691432184
83.0 -44.07198624623372 -39.34258299492055 -34.69678798162961 -28.033634130065167 -35.79665313949977 -32.49643411606807
84.0 -44.31930004686361 -39.528238377177765 -34.84910985466989 -28.132307168821814 -35.96044560088485 -32.629602946750545
85.0 -44.548387591938564 -39.71305661967642 -35.000909399074985 -28.23060597080083 -36.12368672548079 -32.762305607455026
86.0 -44.79465395218884 -39.89701174369908 -35.15219540622689 -28.328538885619906 -36.28638725242896 -32.894552966049325
87.0 -45.021529071235875 -40.08039253296232 -35.30297844063952 -28.42611337811284 -36.44855623554748 -33.02635408189581
88.0 -45.2660997418689 -40.26288792939478 -35.45326710428296 -28.523335059968616 -36.61020066719265 -33.157717011059454
89.0 -45.493023230644084 -40.44464703671647 -35.60307050550009 -28.620210604256762 -36.77132857049368 -33.28864732176525
90.0 -45.73690687797948 -40.62554734784078 -35.752396251067104 -28.716746450279167 -36.9319465661635 -33.41914988743291
91.0 -45.96099224444616 -40.80577043762964 -35.90125287947581 -28.812949533016067 -37.09206194454128 -33.549234853451615
92.0 -46.203089212570134 -40.985286271924565 -36.04964999568971 -28.908825160643566 -37.251681369720366 -33.678911159060995
93.0 -46.42804374538794 -41.16424489729696 -36.19759640590981 -29.004378517395303 -37.41081307730412 -33.8081852545635
94.0 -46.669549785441205 -41.342539647005566 -36.34510020225713 -29.099617167424473 -37.56946230424337 -33.93706532457577
95.0 -46.89205132418998 -41.52028349310936 -36.492168837685284 -29.194545443367495 -37.72763567676487 -34.065558006524824
96.0 -47.13165117958407 -41.697369036731686 -36.63880986624461 -29.289170446429576 -37.885341176694695 -34.19366885039678
97.0 -47.35460418019927 -41.87393028085879 -36.785030528205255 -29.38349919756842 -38.04258740968532 -34.32140256308955
98.0 -47.593487850872066 -42.049864050597535 -36.93083754297591 -29.47753874081033 -38.199382254559694 -34.44876527113082
99.0 -47.81373540886577 -42.22533114771899 -37.076238107975314 -29.571294976345413 -38.355733671737426 -34.57576315547853
100.0 -48.05035222310238 -42.40020593369704 -37.2212355920356 -29.66477409816114 -38.511648514816336 -34.702402159873685
101.0 -48.27230343084376 -42.5746106609779 -37.3658356183723 -29.75798216305322 -38.667133705965355 -34.82868897267628
102.0 -48.50799224040272 -42.74847832405884 -37.510042205230874 -29.850924984273817 -38.822194830841134 -34.95462719099347
103.0 -48.72756679968647 -42.92191996930996 -37.653857871755456 -29.943608578080894 -38.97683716371021 -35.08022334129434
104.0 -48.961094432935056 -43.0947634453278 -37.797286543710776 -30.036038618906392 -39.131066799365605 -35.20548418397176
105.0 -49.181530751319976 -43.26724113629463 -37.940334656283085 -30.128219150833026 -39.284889081263216 -35.33041588313417
106.0 -49.41427945671179 -43.43916081727471 -38.08300892958951 -30.220153942934438 -39.438309361710026 -35.45502539828245
107.0 -49.631829235411054 -43.61071402676984 -38.22531668209744 -30.311847837383496 -39.59133225547783 -35.57931770957059
108.0 -49.862421107112134 -43.781738409355306 -38.36726388924292 -30.40330652509371 -39.74396252430115 -35.70329690625366
109.0 -50.08174557625117 -43.95242233169309 -38.508856474906246 -30.494535967861253 -39.896206225400775 -35.826967963831656
110.0 -50.311743529605764 -44.122599787890955 -38.650099180889185 -30.58554102810355 -40.04806846326456 -35.95033726891622
111.0 -50.52856619930548 -44.29244599277807 -38.79099696034102 -30.676325456427065 -40.199553752946784 -36.07341089213361
112.0 -50.756587797825645 -44.46183244399212 -38.931554247323234 -30.766893162659493 -40.35066597855857 -36.19619461642412
113.0 -50.97439254517971 -44.63084871281897 -39.071775426452206 -30.8572490205098 -40.5014098460365 -36.31869285457699
114.0 -51.20159174679144 -44.79945591196908 -39.21166445213797 -30.9473965639816 -40.651790423669034 -36.440909669669615
115.0 -51.41636391523377 -44.96769763879732 -39.351222160624374 -31.037340291275388 -40.80181278916623 -36.56284953050472
116.0 -51.64162891552172 -45.1355386157435 -39.490448479135424 -31.127083883781495 -40.95148229598486 -36.684512997872794
117.0 -51.858156389519564 -45.303032589113386 -39.62934875437747 -31.216631023411846 -41.1008043914231 -36.80590252816502
118.0 -52.08271513880539 -45.47012347917547 -39.767928649625915 -31.305984705755673 -41.249784763581125 -36.92702196802758
119.0 -52.296887241982056 -45.63689977137771 -39.906191898910805 -31.395147887732367 -41.39842878980485 -37.0478744045973
120.0 -52.51937024017054 -45.80326730863652 -40.044142707031874 -31.484123652849895 -41.546740987355506 -37.16846176373661
121.0 -52.734619454498564 -45.96934048705501 -40.181785091600844 -31.572915656361026 -41.694725790634024 -37.28878972079921
122.0 -52.956029828381844 -46.13501467207107 -40.31912324028628 -31.661526877268535 -41.842388053793286 -37.40885986067659
123.0 -53.168404250344274 -46.30040131139448 -40.456162291726216 -31.749960897024955 -41.98973291934371 -37.5286757410068
124.0 -53.388298252453055 -46.465403051963136 -40.59290647185748 -31.838219951051144 -42.13676560277227 -37.64823823834247
125.0 -53.60220017840527 -46.63012695444027 -40.72935907501979 -31.926307046260767 -42.2834900488577 -37.76754895036031
126.0 -53.821385666658195 -46.79447300201836 -40.86552358237593 -32.014224564473814 -42.42990969547301 -37.88661239429545
127.0 -54.033033018200896 -46.95855215462943 -41.00140323319501 -32.10197519070456 -42.576028505929465 -38.0054341585866
128.0 -54.25041348651969 -47.12226388117514 -41.137001450238685 -32.18956100788511 -42.721851523955635 -38.124018781304514
129.0 -54.46288460114884 -47.2857166749953 -41.272322249760116 -32.276985105896884 -42.867383790924464 -38.24237045648202
130.0 -54.67888928385555 -47.448828221008924 -41.40736970228786 -32.36425086882217 -43.01263012937941 -38.36049313249264
131.0 -54.88933105821726 -47.61166842489785 -41.5421480849556 -32.451361902621684 -43.15759531344646 -38.47839043060905
132.0 -55.103852588729495 -47.774149790222815 -41.67666151801038 -32.53832132973368 -43.302283950289954 -38.59606502819113
133.0 -55.31544487105964 -47.93638170468824 -41.81091392266107 -32.62513062303769 -43.44670062551835 -38.713518376622304
134.0 -55.52945511391266 -48.09826466692862 -41.94490815778131 -32.711792794902976 -43.59084972866018 -38.83075357415222
135.0 -55.73906239078162 -48.25989580444635 -42.07864762249963 -32.79831123516268 -43.734735390437756 -38.947774482620694
136.0 -55.95175657566756 -48.42118057346126 -42.212135774859085 -32.88468841473345 -43.878361710677254 -39.06458268341287
137.0 -56.16103319919942 -48.58223244274241 -42.34537640212779 -32.970926033104334 -44.0217319549521 -39.18117931417027
138.0 -56.373216120960734 -48.74294900250939 -42.47837319038698 -33.05702615282125 -44.164848446369646 -39.29756895485772
139.0 -56.5807828035983 -48.903439964265125 -42.6111301155667 -33.14299186420554 -44.3077141254236 -39.413755045209214
140.0 -56.790993359254415 -49.0636058344832 -42.7436511736301 -33.22882625101873 -44.45033260112645 -39.529739064934176
141.0 -56.999889083528366 -49.223554534222735 -42.875938811424355 -33.31453135177841 -44.592707511368715 -39.645518296980896
142.0 -57.209265258268694 -49.38318454929704 -43.0079966990609 -33.400109925434705 -44.734842598506184 -39.76109679537139
143.0 -57.41629225522207 -49.54260002496646 -43.139828585130374 -33.48556379087414 -44.876741544724524 -39.87647820843898
144.0 -57.62500009880347 -49.70170269658976 -43.27143817427717 -33.57089415313379 -45.018407867095 -39.991665505509935
145.0 -57.83195388101155 -49.86059419081855 -43.40282850125721 -33.65610278343371 -45.159844770193196 -40.10666166908861
146.0 -58.03984233908842 -50.019179861768286 -43.5340029979843 -33.74119161069138 -45.301055326161205 -40.22146919511785
147.0 -58.24542958198887 -50.17754161272655 -43.66496530844203 -33.826162613666185 -45.4420426902287 -40.336088046560896
148.0 -58.45180571556063 -50.33562387009602 -43.79571900527669 -33.91101847164346 -45.58281010907156 -40.45052135246169
149.0 -58.658610701324704 -50.493471046200426 -43.92626731569094 -33.99576136417461 -45.72336075700035 -40.56477114085389
150.0 -58.86363453087987 -50.651056911752775 -44.05661338140375 -34.08039372084686 -45.86369770206102 -40.67883942849292
151.0 -59.06934628707201 -50.80842416175771 -44.186760063164115 -34.16491792066637 -46.003823958896284 -40.792728814572506
152.0 -59.273368630616034 -50.96551354471646 -44.31670931333258 -34.24933591341165 -46.14374238010888 -40.9064418118943
153.0 -59.47831103724184 -51.122405378131894 -44.44646310223164 -34.33365029250007 -46.28345544160606 -41.01998121367524
154.0 -59.68289808916875 -51.27901043003497 -44.57602408355383 -34.41786332471069 -46.42296520774518 -41.133349889813545
155.0 -59.88556193634203 -51.43542155499473 -44.70539514742651 -34.50197627998284 -46.5622736827803 -41.24654999764936
156.0 -60.088687807647986 -51.591553303302504 -44.83457928978329 -34.58599034696165 -46.70138314950818 -41.35958421996645
157.0 -60.292860808255554 -51.74749227122298 -44.96357951104557 -34.669906756665995 -46.840296251719636 -41.47245583966432
158.0 -60.495303744988966 -51.90314923249457 -45.09239875779582 -34.75372675945774 -46.97901663468216 -41.585167421144355
159.0 -60.69819445526049 -52.05861958579174 -45.22103961977155 -34.83745218858545 -47.11754460881875 -41.69772099167284
160.0 -60.89938203298211 -52.21381473209455 -45.34950459842493 -34.92108518494171 -47.2558845789343 -41.810118623466586
161.0 -61.1023980424567 -52.36882769728824 -45.477795808501355 -35.00462787307462 -47.394038931581605 -41.92236113683129
162.0 -61.304130187410415 -52.523574033582754 -45.605915119210685 -35.08808202465063 -47.53200987042379 -42.03445143921009
163.0 -61.50423168292714 -52.67814191123536 -45.73386481073693 -35.17144907128005 -47.66979976287678 -42.14639231184541
164.0 -61.70537498897117 -52.832442234623265 -45.86164730202272 -35.25473141209233 -47.807411150343164 -42.25818623870342
165.0 -61.90545646987144 -52.98654186086608 -45.98926500963033 -35.33793065158886 -47.94484659847523 -42.36983568765445
166.0 -62.105484188264825 -53.14041647678755 -46.11672035937506 -35.42104704111845 -48.082108668967074 -42.481343341618754
167.0 -62.30673813156326 -53.294042710864076 -46.24401561163934 -35.50408258740702 -48.219199914700404 -42.59270886828851
168.0 -62.50483250461271 -53.44750651203154 -46.371152853752974 -35.58703965216801 -48.356120928021475 -42.70393474877012
169.0 -62.70556484184338 -53.600773997017995 -46.498134082347846 -35.66992000260627 -48.49287221974563 -42.8150219642895
170.0 -62.90447460982148 -53.75377419992323 -46.62496098636471 -35.75272543948039 -48.62945445100181 -42.9259738884586
171.0 -63.10300171056034 -53.90664903754062 -46.751635753306346 -35.835458083597516 -48.765868821959124 -43.036793133095806
172.0 -63.30161464373795 -54.05925482915598 -46.87816060140554 -35.91812013256436 -48.90211652037269 -43.14748222663606
173.0 -63.50019572152757 -54.211719755281834 -47.00453719737802 -36.00071378455168 -49.038199184915776 -43.25804355054501
174.0 -63.699269880398035 -54.363924574939105 -47.130766903506114 -36.08324057709889 -49.17411864355226 -43.368479560926936
175.0 -63.896298726805405 -54.51598740665473 -47.25685327047508 -36.165701724091804 -49.309876883640186 -43.47879271301345
176.0 -64.09314789780147 -54.6677927721447 -47.382795503390795 -36.24809830641618 -49.44547596058932 -43.588985316459635
177.0 -64.2926343757638 -54.81947086146774 -47.50859612373925 -36.330432437948765 -49.58091777392562 -43.69905939634255
178.0 -64.48773440307843 -54.970914956514 -47.63425875004978 -36.41270607905827 -49.716204114409955 -43.80901712943804
179.0 -64.68492477634784 -55.122208878992396 -47.75978400181741 -36.494921005768425 -49.85133665951714 -43.918860542124854
180.0 -64.88126863070897 -55.27328940289404 -47.88517109980848 -36.577079091572045 -49.98631690798436 -44.028591791274835
181.0 -65.07806950607448 -55.424183064977235 -48.010421269163814 -36.65918245680961 -50.12114643834205 -44.13821281358591
182.0 -65.2744849748759 -55.57490852435074 -48.13553649749846 -36.74123287142386 -50.25582669370586 -44.24772531427048
183.0 -65.47080341694948 -55.7254472205448 -48.26051871471357 -36.82323189118698 -50.39035919744759 -44.35713062578966
184.0 -65.66575430259347 -55.87580197681077 -48.38536993567401 -36.90518079072335 -50.52474559666813 -44.466429179960826
185.0 -65.86208554640197 -56.02598194747369 -48.51009237985231 -36.98708114079392 -50.658987605908834 -44.575622269313754
186.0 -66.05658843535893 -56.17600480436626 -48.63468828848552 -37.068934655320966 -50.79308675732757 -44.68471264591928
187.0 -66.25324751435714 -56.32585043390183 -48.75915942660666 -37.15074288591025 -50.92704443399217 -44.79370261331776
188.0 -66.44691293850418 -56.4755510646432 -48.88350764528998 -37.23250719457015 -51.06086213527134 -44.902593996848175
189.0 -66.64020357748944 -56.62506971463862 -49.0077343854707 -37.31422715585863 -51.19454131888876 -45.01138884375344
190.0 -66.8373452843211 -56.774455635832254 -49.131841023490416 -37.39590424034654 -51.328083290544775 -45.12008893445328
191.0 -67.02841143425496 -56.92366215931748 -49.25582870698441 -37.4775392345022 -51.46148879275398 -45.22869647075845
192.0 -67.22206566585722 -57.072738588521574 -49.37969890993729 -37.559133828274504 -51.59475843979819 -45.33721283502526
193.0 -67.41865027802012 -57.22164755365755 -49.503453350106284 -37.64068979612607 -51.72789328994541 -45.445639369259034
194.0 -67.61298679487994 -57.37041939375844 -49.62709371596266 -37.72220870614601 -51.86089414709666 -45.55397804238197
195.0 -67.80623889072328 -57.51903897578396 -49.750621695271235 -37.80369012606634 -51.99376216364422 -45.662230387495924
196.0 -67.9998131731948 -57.667508529919644 -49.87403906347923 -37.88513573382929 -52.126498759353986 -45.77039831397737
197.0 -68.1943897706487 -57.815834670189986 -49.99734758154613 -37.96654755211941 -52.25910553951781 -45.8784837025382
198.0 -68.38786092871526 -57.96400215099696 -50.120548890412564 -38.047927028249006 -52.391584221803946 -45.98648840977165
199.0 -68.57960190613242 -58.112038511207984 -50.243644386116834 -38.12927511756091 -52.52393650373633 -46.09441427570606
200.0 -68.77095042637859 -58.25990209252372 -50.366635090618466 -38.21059272877622 -52.65616405297021 -46.20226305519047
201.0 -68.96312028084276 -58.407647615962674 -50.489522228656334 -38.291881230431045 -52.78826849220954 -46.31003639042195
202.0 -69.1527423471833 -58.55522338783424 -50.61230677189626 -38.37314116284096 -52.92025126339922 -46.417735967034695
203.0 -69.35078720935375 -58.702689691508134 -50.7349900362844 -38.454373348396885 -53.05211374139869 -46.525363490169596
204.0 -69.5379767746323 -58.849995512141795 -50.85757348962048 -38.535578856104415 -53.18385717290026 -46.632920406452165
205.0 -69.72863975516589 -58.99719191701323 -50.98005835505472 -38.61675931646624 -53.3154820834834 -46.740407549554384
206.0 -69.92472527544267 -59.14423567030627 -51.10244549570518 -38.697916731478436 -53.44698970318019 -46.8478256971638
207.0 -70.11822416177453 -59.2911704262559 -51.22473588685495 -38.77905290131276 -53.57838163108688 -46.95517668569276
208.0 -70.30907165734715 -59.437958161191844 -51.34693090241056 -38.86016965908647 -53.70965982692218 -47.06246200455665
209.0 -70.50100211812659 -59.584638983010116 -51.46903198922864 -38.941268699959444 -53.840826355479685 -47.16968345621456
210.0 -70.68943734969443 -59.731176123688165 -51.59104065705962 -39.02235163203044 -53.971882893319986 -47.27684294949008
211.0 -70.88307117738472 -59.87760865905996 -51.71295833078567 -39.10342012039039 -54.102831057837875 -47.38394199471695
212.0 -71.06867556989275 -60.023900132647974 -51.834786135964926 -39.18447579308476 -54.23367178196942 -47.49098249162457
213.0 -71.26825851931218 -60.1700893391987 -51.956524762900756 -39.26552010762337 -54.36440553430863 -47.597966235792356
214.0 -71.44818452520926 -60.31614096751152 -52.07817506806755 -39.346554529090064 -54.495033461093804 -47.7048944185266
215.0 -71.63798030458919 -60.4620936740685 -52.19973828564402 -39.427580174353615 -54.625556955721635 -47.81176864368531
216.0 -71.83652404222478 -60.60791246827029 -52.321215031405515 -39.50859854495153 -54.75597739185215 -47.918589979867185
217.0 -72.02769036115052 -60.75362634368206 -52.44260653414331 -39.589609979952115 -54.88629619456287 -48.025360382132554
218.0 -72.21497645936088 -60.89921630579758 -52.563914338585406 -39.67061592390535 -55.01651555456834 -48.13208168076207
219.0 -72.41019721310694 -61.044687893117086 -52.685140155681765 -39.75161825722243 -55.14664072884138 -48.23875568041391
220.0 -72.60194031993596 -61.190055810206246 -52.80628579229049 -39.83261849315386 -55.27667282783128 -48.34538408480769
221.0 -72.79255363417668 -61.33531141106082 -52.927353456583404 -39.91361808678475 -55.40661502332647 -48.451968634251195
222.0 -72.98451185520474 -61.4804554569689 -53.048344837434406 -39.99461690977288 -55.53646923668046 -48.55851101014578
223.0 -73.16757305221772 -61.62550046767958 -53.16926156054119 -40.07561647664623 -55.66623661364342 -48.665012861558296
224.0 -73.35997572950893 -61.77043111643921 -53.29010506098022 -40.15661854236362 -55.795918435577775 -48.771475762590136
225.0 -73.54130830734994 -61.915265729458035 -53.41087664200942 -40.23762468645309 -55.925516361895795 -48.87789629951855
226.0 -73.74749311210556 -62.059992169548025 -53.531577272234074 -40.31863647912605 -56.0550322512211 -48.98427644474373
227.0 -73.91770459381978 -62.20462356373786 -53.65220756955832 -40.39965580016751 -56.18446799703062 -49.09061725817318
228.0 -74.11096724173723 -62.34914896940782 -53.77276810892156 -40.48068440345074 -56.31382553779823 -49.19692028225803
229.0 -74.30451724164041 -62.49358275692357 -53.89326029659151 -40.56172046138936 -56.44310689293255 -49.30318698804627
230.0 -74.49907501232867 -62.63791334340869 -54.013685806823545 -40.64276509047375 -56.57231420767672 -49.409419150162506
231.0 -74.68231838710794 -62.78215471230127 -54.13404636803066 -40.72382003467257 -56.70144941314321 -49.515617998037044
232.0 -74.87500654695295 -62.92629633604246 -54.25434365147859 -40.80488729956969 -56.83051442284288 -49.62178532100401
233.0 -75.06995742623711 -63.07035195085608 -54.37457912325705 -40.885968507977296 -56.95951096600474 -49.727922862171795
234.0 -75.26256339392616 -63.21431109420443 -54.494753620057395 -40.967065227293915 -57.0884407330803 -49.83403228999548
235.0 -75.44555173702057 -63.35819447359916 -54.61486837080909 -41.0481788810028 -57.21730538294934 -49.94011527130038
236.0 -75.6357884711524 -63.50197690012938 -54.734924761617314 -41.12931101387769 -57.34610654513582 -50.046173063529466
237.0 -75.81283683285403 -63.64567984601008 -54.85492333995377 -41.21046322912637 -57.47484581853463 -50.152207338784365
238.0 -76.00020736271766 -63.789296601018805 -54.974865057293805 -41.29163727791461 -57.603525463410335 -50.258219203678834
239.0 -76.2052536609053 -63.93283650836005 -55.094751430129236 -41.37283445511368 -57.7321483556537 -50.36420963137432
240.0 -76.383377424346 -64.07628746405743 -55.21458407025794 -41.454055063736305 -57.86071616225175 -50.47017994237649
241.0 -76.57480128601522 -64.21966495209574 -55.33436441281942 -41.535300415213705 -57.9892294539878 -50.57613184452066
242.0 -76.76404369602034 -64.36295825471477 -55.454093269092546 -41.6165724153004 -58.11768922175513 -50.68206686547757
243.0 -76.96120963656449 -64.50618057536312 -55.57377194404771 -41.697872601306514 -58.24609680669356 -50.78798621934884
244.0 -77.13519989495094 -64.64932053680828 -55.69340742664679 -41.77920188399543 -58.37445370634733 -50.89389124597603
245.0 -77.31978148631958 -64.79239339542738 -55.81299997529758 -41.86056203219144 -58.5027614563337 -50.99978363491868
246.0 -77.51306289420376 -64.93538786763101 -55.93255199754536 -41.94195419605638 -58.63102155556024 -51.10566507034821
247.0 -77.6879907202367 -65.07831888317253 -56.05206662712783 -42.02338015222576 -58.7592352847581 -51.21153719735418
248.0 -77.87366084250115 -65.22117481660774 -56.171546074414785 -42.104841764098595 -58.88740361527727 -51.31740134607048
249.0 -78.08257545830025 -65.36397090629302 -56.29099213691727 -42.18634028944308 -59.015527883190586 -51.42325849735609
250.0 -78.26577595199143 -65.50669529821224 -56.41040681379005 -42.2678773358404 -59.14360968396661 -51.52911038293719
251.0 -78.44278453503495 -65.6493632955399 -56.52979204385575 -42.349454455557485 -59.27165077959024 -51.63495868242663
252.0 -78.64715209581418 -65.79196310974424 -56.64914959420592 -42.43107324315133 -59.39965301822215 -51.74080483164569
253.0 -78.81442269702725 -65.93450985134182 -56.76848123249725 -42.5127354860801 -59.52761828144834 -51.84665049011019
254.0 -79.00135007245919 -66.07699190198906 -56.88778878567538 -42.59444281574825 -59.65554845225565 -51.952496642334864
255.0 -79.17844092273259 -66.21942416558538 -57.00707406716706 -42.676196907253455 -59.783445397314374 -52.058343285100015
256.0 -79.38522982834856 -66.36179446428082 -57.12633886879841 -42.75799968104394 -59.91131095859128 -52.16419249682819
257.0 -79.55539435765087 -66.50411951791044 -57.24558496666447 -42.83985290584842 -60.03914680107901 -52.2700456476164
258.0 -79.74451317408844 -66.64638084277544 -57.364814258226716 -42.921758297484075 -60.1669542375517 -52.37590398025179
259.0 -79.9415754409696 -66.7886076116654 -57.48402861992953 -43.00371764024398 -60.29473480325422 -52.48176935918606
260.0 -80.11042564673154 -66.93076785358797 -57.60323004986037 -43.085732381010295 -60.4224898646163 -52.587642115801785
261.0 -80.30218797647736 -67.07290305248715 -57.722420310955954 -43.16780409715808 -60.550220595459265 -52.69352438599807
262.0 -80.48228674377961 -67.21497007837884 -57.84160116091726 -43.24993445162937 -60.677928316317335 -52.79941820294857
263.0 -80.66314369908058 -67.35702047687651 -57.96077435890118 -43.332124389911186 -60.80561445152802 -52.90532549392634
264.0 -80.84880226316784 -67.49900165888829 -58.079941658022776 -43.414375830800466 -60.93328050934695 -53.0112481729814
265.0 -81.01428846682346 -67.64097432586871 -58.1991053972876 -43.49669061082689 -61.0609281529654 -53.117188132426634
266.0 -81.2018732086314 -67.7828827373575 -58.31826812458787 -43.57907070074865 -61.188559146017155 -53.22314721022882
267.0 -81.36974824817702 -67.92478287590998 -58.437430795664625 -43.661518078863715 -61.31617531499167 -53.32912705751184
268.0 -81.55008653872548 -68.06662879460748 -58.55659428804402 -43.74403470469836 -61.443778523403026 -53.43512947954756
269.0 -81.72978303822967 -68.20846262752742 -58.675760158338605 -43.82662243764048 -61.57137065428908 -53.54115634098032
270.0 -81.89645963787889 -68.35025265918337 -58.794930200309025 -43.90928299307588 -61.69895357378018 -53.64720948453599
271.0 -82.08643063885671 -68.49202467164727 -58.91410620907243 -43.9920182362561 -61.826529047203294 -53.75329045985853
272.0 -82.24798767710824 -68.63376086227187 -59.03328994755648 -44.07482975568769 -61.95409860619277 -53.859400505591594
273.0 -82.43525709921047 -68.7754801425008 -59.15248322108046 -44.15771851478743 -62.08166366445631 -53.96553996611931
274.0 -82.60595273623562 -68.9171680246356 -59.27168783625397 -44.24068672185748 -62.20922586875267 -54.071710766115615
275.0 -82.78063705591501 -69.05884332189896 -59.39090566689096 -44.32373590010319 -62.336786117837576 -54.1779152900245
276.0 -82.9659063319452 -69.20048915983776 -59.510138003681504 -44.40686763348527 -62.46434546756614 -54.28415574185743
277.0 -83.12790680501088 -69.34212747925412 -59.629386259277055 -44.49008418579748 -62.59190645329383 -54.39043416864814
278.0 -83.3200037677214 -69.4837392270996 -59.748652312841706 -44.573387876093086 -62.71947107289219 -54.49675280572446
279.0 -83.48203603030117 -69.62534768290853 -59.86793828100606 -44.656780976879716 -62.84704130187158 -54.60311353724346
280.0 -83.66660451525071 -69.76693329377723 -59.98724639149877 -44.74026565324448 -62.97461917331873 -54.709518472562344
281.0 -83.84271884979444 -69.90851939644884 -60.106578903781624 -44.823843929721896 -63.102206779741906 -54.81596968834913
282.0 -84.01226152934557 -70.0500867271372 -60.225937888086 -44.907517763870295 -63.22980625790202 -54.92246920827122
283.0 -84.20281989534219 -70.19165827709432 -60.34532548323093 -44.991289286541296 -63.35741977686582 -55.02901833298903
284.0 -84.36203322537892 -70.33321523430575 -60.464743858225944 -45.07516052237832 -63.48504949674923 -55.13561771439424
285.0 -84.55538683604216 -70.47478021280168 -60.58419518599778 -45.15913374571546 -63.61269756801547 -55.242268687543444
286.0 -84.71940834344826 -70.61633480882803 -60.70368164440482 -45.2432112269431 -63.74036621254611 -55.348973844949676
287.0 -84.90148233553055 -70.75790134035627 -60.82320541615439 -45.32739524415117 -63.8680576976204 -55.45573553740165
288.0 -85.0826589130854 -70.89946173337235 -60.9427680347088 -45.41168802438495 -63.99577431946356 -55.56255596195956
289.0 -85.24832919690267 -71.04103807998983 -61.062371351199324 -45.49609170728449 -64.1235183930877 -55.669437382430786
290.0 -85.44295162324202 -71.18261258442602 -61.18201679374842 -45.580608579463075 -64.25129224669446 -55.77638218101925
291.0 -85.60020043197599 -71.32420715895806 -61.3017062691801 -45.66524091692148 -64.37909821921173 -55.883395509788244
292.0 -85.79479506371227 -71.46580425385766 -61.421441455234486 -45.7499910046814 -64.50693865984957 -55.99047980546699
293.0 -85.95923408884809 -71.60742562811001 -61.54122439877235 -45.83486114445826 -64.63481592886427 -56.09763754203364
294.0 -86.14066047977572 -71.749053963981 -61.66105734671259 -45.919853608260546 -64.76273239897529 -56.2048705424513
295.0 -86.3231115188749 -71.89071088169108 -61.780942671122496 -46.004970737225875 -64.8906904570756 -56.312181320644314
296.0 -86.48704531575696 -72.03237929056664 -61.90088280123422 -46.09021492236196 -65.01869250601855 -56.419572365924125
297.0 -86.6824164336365 -72.17408068912619 -62.02087983575473 -46.17558858457883 -65.14674096635918 -56.52704554070323
298.0 -86.83675955094394 -72.31579820098543 -62.140936026413215 -46.2610938004211 -65.27483827799168 -56.63460240741391
299.0 -87.0319052693158 -72.45755320775534 -62.26105377387186 -46.34673289530323 -65.40298690166142 -56.742245927321385
300.0 -87.18955318235868 -72.59932904509476 -62.38123554449746 -46.432507747831345 -65.53118926420868 -56.84997898363964
301.0 -87.37331618142578 -72.74114699208876 -62.501483851929855 -46.51842072786154 -65.65944779233229 -56.95780432574959
302.0 -87.54201945851182 -72.8829905900737 -62.62180123816556 -46.60447407965526 -65.78776492441739 -57.06572470257819
303.0 -87.7087707986432 -73.02488102626833 -62.74219030102101 -46.69067031189491 -65.91614313515163 -57.173742787719675
304.0 -87.88414267640967 -73.16680204563896 -62.86265366545373 -46.77701232580337 -66.04458494962843 -57.281861388531695
305.0 -88.03455001399524 -73.30877475294507 -62.983193833145876 -46.86350295400228 -66.17309293708156 -57.39008332618742
306.0 -88.20113735870594 -73.45078309215936 -63.103813370370275 -46.95014490142693 -66.30166970685511 -57.49841156102946
307.0 -88.33648994050598 -73.59284809567532 -63.22451512028508 -47.03694076815871 -66.43031794213441 -57.60684889393683
308.0 -88.47462722791782 -73.73495390456756 -63.345302523388646 -47.12389341103346 -66.55904033954089 -57.71539814647489
309.0 -88.59284061020298 -73.87712148789034 -63.46617627933761 -47.21100571638867 -66.68783962159519 -57.82406224492759
310.0 -88.69980844230739 -74.01933518154154 -63.5871401920959 -47.29828042815643 -66.81671854598125 -57.93284404025738
311.0 -88.80483674916081 -74.16161590113354 -63.708197890872846 -47.385720417083434 -66.94567990594395 -58.041746405532834
312.0 -88.90589205617957 -74.30394817345949 -63.82935205794351 -47.47332867887559 -67.07472653062615 -58.150772238482006
313.0 -89.00630449648315 -74.44635287222147 -63.950605330397046 -47.56110813066529 -67.20386019115455 -58.259924463714924
314.0 -89.10677176490671 -74.58881471258624 -64.07196093481691 -47.64906175518487 -67.3330830112902 -58.369206034698124
315.0 -89.20720819948406 -74.73135453469962 -64.1934220701014 -47.737191985159185 -67.46239735141026 -58.47861992205192
316.0 -89.30777207176929 -74.87395724199058 -64.3149917613878 -47.8255019716476 -67.5918058094713 -58.588169062729406
317.0 -89.40852107863344 -75.01664365041663 -64.43667298203792 -47.91399486444245 -67.72131116340303 -58.69785651449718
318.0 -89.50945266510399 -75.15939884853063 -64.55846893460873 -48.00267369582819 -67.85091633018101 -58.80768537189912
319.0 -89.61057481088979 -75.30224364077856 -64.6803828891622 -48.091541606342034 -67.98062433760951 -58.917659629696345
320.0 -89.71189409482744 -75.44516329759682 -64.80241813239181 -48.180601877864966 -68.11043830431831 -59.02778271369665
321.0 -89.81341338861478 -75.5881786215513 -64.9245780010927 -48.26985782864988 -68.2403614212832 -59.13805805307132
322.0 -89.915135771798 -75.73127506535204 -65.04686589063066 -48.35931279088293 -68.37039693621038 -59.24848896240998
323.0 -90.0170645388632 -75.8744734396666 -65.16928523053853 -48.44897007632514 -68.5005481605212 -59.35907744444399
324.0 -90.1192029487404 -76.01775937836439 -65.29183948281411 -48.53883313528769 -68.6308184630974 -59.46982570789258
325.0 -90.22155397795713 -76.16115329049224 -65.41453215260643 -48.628905469612285 -68.76121126651351 -59.58073760949614
326.0 -90.32412080451307 -76.30464121582179 -65.53736679287614 -48.719190616592726 -68.89173004524005 -59.69181688819445
327.0 -90.4269068808692 -76.44824352856716 -65.66034700166648 -48.80969216033603 -69.02237832515038 -59.80306716477873
328.0 -90.52991531531407 -76.59194608774455 -65.78347634680344 -48.90041370992397 -69.15315968385559 -59.914492159770994
329.0 -90.63314963361613 -76.73576985444085 -65.90675844398507 -48.99135892507819 -69.28407775157191 -60.02609561770776
330.0 -90.73661312411352 -76.87970083232834 -66.03019699834402 -49.082531502126045 -69.41513632159467 -60.13788112918025
331.0 -90.84030932365984 -77.0237602201278 -66.15379578699755 -49.17393523220351 -69.54633915835602 -60.24985132484432
332.0 -90.94424182748111 -77.16793416128779 -66.27755865291851 -49.26557394973409 -69.67769007944469 -60.36200982569638
333.0 -91.04841419084514 -77.3122439375763 -66.40148950313855 -49.357451573066186 -69.8091929613579 -60.474360839067096
334.0 -91.15283017434093 -77.45667589829483 -66.52559230864804 -49.44957201646578 -69.94085173783587 -60.58690862018856
335.0 -91.25749347521594 -77.60125132670441 -66.64987110481289 -49.54193923023175 -70.07267040111282 -60.69965743986624
336.0 -91.36240794299353 -77.74595680485658 -66.77432999254789 -49.63455690358779 -70.20465300331541 -60.8126115914142
337.0 -91.46757748369873 -77.89081363053042 -66.8989731397363 -49.72742867352926 -70.33680365741017 -60.925775400652846
338.0 -91.57300594410023 -78.03580862873422 -67.02380471146941 -49.82055874538004 -70.46912654449159 -61.039153234093114
339.0 -91.67869761410314 -78.1809631484952 -67.14882771505219 -49.913951563005895 -70.60162591595598 -61.15274950578372
340.0 -91.78465633738418 -78.32626424405595 -67.27404583081405 -50.00761159357584 -70.73430609579636 -61.26656868316212
341.0 -91.89088642920744 -78.47173334243352 -67.3994631714306 -50.101543246237334 -70.86717148277549 -61.380615292150516
342.0 -91.99739205237532 -78.61735770715472 -67.5250841073679 -50.19575060666514 -71.00022655252917 -61.49489392167502
343.0 -92.10417758493585 -78.76315887392269 -67.65091319666584 -50.29023846124892 -71.13347585965612 -61.60940922774303
344.0 -92.21124760484025 -78.90912430828065 -67.77695512704442 -50.385011556949166 -71.26692403983549 -61.724165937183685
345.0 -92.31860662877085 -79.055275675812 -67.903214617143 -50.480074421088744 -71.40057581143397 -61.83916874557055
346.0 -92.42625902740117 -79.2016006428855 -68.02969651882772 -50.57543245573876 -71.53443597847573 -61.95442138493852
347.0 -92.53420980245039 -79.34812098091962 -68.1564057955998 -50.67109087562545 -71.6685094329604 -62.06992888266454
348.0 -92.64246358665027 -79.4948246103748 -68.28334755264675 -50.767054752471836 -71.80280115723436 -62.185696045168804
349.0 -92.75102521490643 -79.64173344849071 -68.41052696801309 -50.86332929971067 -71.93731622646948 -62.30172747516797
350.0 -92.85989967536175 -79.78883559374678 -68.53794930383076 -50.959919592311 -72.07205981124619 -62.418028441827154
351.0 -92.96909212129142 -79.9361531929232 -68.66561991775545 -51.05683106791802 -72.20703718023509 -62.53460409755584
352.0 -93.07860803794478 -80.08367456951228 -68.79354426511975 -51.154068979422654 -72.34225370297342 -62.65146007143387
353.0 -93.1884520155167 -80.23142204758189 -68.92172790128937 -51.25163871475163 -72.47771485356301 -62.76860198970758
354.0 -93.2986300108752 -80.37938418211883 -69.05017648483368 -51.3495459912083 -72.61342621573066 -62.88603519349408
355.0 -93.40914718828365 -80.52758342220535 -69.1788957806662 -51.4477965478648 -72.74939347897569 -63.003765539529496
356.0 -93.5200093402276 -80.67600866659353 -69.30789166353834 -51.54639632822238 -72.8856224458813 -63.12179900360463
357.0 -93.63122239154912 -80.8246825131182 -69.43717010122644 -51.64535144157764 -73.02211903523015 -63.240141655996226
358.0 -93.74279200292001 -80.97359408620568 -69.56673718799144 -51.744668073493386 -73.15888928537083 -63.35879966898916
359.0 -93.85472420643706 -81.12276627218151 -69.69659914364144 -51.84435255331994 -73.29593935771075 -63.477779323300005
360.0 -93.96702539708531 -81.27218845359111 -69.82676231540628 -51.944411328228995 -73.43327554032996 -63.59708701386179
361.0 -94.07970165876267 -81.42188378036437 -69.95723317854039 -52.04485096915131 -73.5709042517201 -63.71672925521245
362.0 -94.19275954336445 -81.57184146553561 -70.08801834099307 -52.14567818265034 -73.70883204465257 -63.83671268663612
363.0 -94.30620534535794 -81.72208451022621 -70.21912454884847 -52.24689980784745 -73.84706561018302 -63.95704396324937
364.0 -94.42004605852696 -81.87260221111863 -70.35055868965506 -52.34852281507709 -73.98561178179725 -64.07772990688768
365.0 -94.53428804885989 -82.02341762886161 -70.48232779509887 -52.45055431870536 -74.12447753970659 -64.198776989485
366.0 -94.64893854389561 -82.17452068613613 -70.61443909495982 -52.55299947062775 -74.26367001529877 -64.32019178101156
367.0 -94.76400437729288 -82.32593575483855 -70.74690001618211 -52.655865358837175 -74.40319649575287 -64.44198174048488
368.0 -94.87949282004956 -82.47765319468051 -70.87971807903665 -52.75915962299328 -74.54306442882589 -64.56415395570325
369.0 -94.99541172832326 -82.62969776696625 -71.01290095704637 -52.86289007048603 -74.68328142781829 -64.6867155574194
370.0 -95.11176861034963 -82.78206009426484 -71.14645649146999 -52.96706432905498 -74.82385527672818 -64.80967400398501
371.0 -95.22857115966997 -82.93476532835213 -71.28039269677193 -53.071690321526475 -74.96479393560185 -64.9330375697043
372.0 -95.34582736487721 -83.08780433058294 -71.41471776757572 -53.17677606193576 -75.10610554609053 -65.05681455389671
373.0 -95.46354527701637 -83.24120268988486 -71.54944008464197 -53.282329709955775 -75.24779843722278 -65.18101351095402
374.0 -95.58173352659256 -83.39495150733973 -71.68456822123889 -53.38835997011426 -75.38988113140243 -65.30564316190306
375.0 -95.70040014233763 -83.5490768586159 -71.82011094938714 -53.49487579315508 -75.53236235064367 -65.43071240975083
376.0 -95.81955470971629 -83.70357010655766 -71.95607724515405 -53.6018858639683 -75.67525102305369 -65.55623035085597
377.0 -95.93920568449705 -83.85845786036784 -72.09247629815451 -53.709399518752676 -75.81855627826069 -65.68220628456498
378.0 -96.05936254135456 -84.01373177698103 -72.22931751606363 -53.81742603696545 -75.96228745501877 -65.8086497220926
379.0 -96.18003437949169 -84.16941903560796 -72.36661053309575 -53.92597506778004 -76.10645409891312 -65.9355703951122
380.0 -96.3012311166696 -84.32551161028684 -72.5043652174999 -54.03505659195091 -76.25106590185688 -66.06297810736311
381.0 -96.42296290594062 -84.48203729196634 -72.6425916793811 -54.14468082177211 -76.396132835442 -66.19088305817398
382.0 -96.54523932475985 -84.63898840094343 -72.78130027893778 -54.25485821306194 -76.54166515115963 -66.3192957572304
383.0 -96.66807121055867 -84.79639339331189 -72.92050163506381 -54.365599478619075 -76.68767338088065 -66.44822695959587
384.0 -96.79146931013969 -84.95424495064853 -73.0602066343174 -54.47691558479047 -76.83416833971987 -66.57768767711724
385.0 -96.91544452644877 -85.11257224830851 -73.2004264402762 -54.58881774860262 -76.98116113093238 -66.70768918971116
386.0 -97.04000808052037 -85.27136834924212 -73.34117250330264 -54.70131749738389 -77.12866315242948 -66.83824305666737
387.0 -97.16517135350806 -85.4306631950402 -73.48245657003963 -54.81442639528168 -77.27668610462239 -66.96936112808253
388.0 -97.29094659179266 -85.59045028116658 -73.62429069471558 -54.92815654269337 -77.42524199939034 -67.10105555651393
389.0 -97.4173456394175 -85.75076035825435 -73.76668725059368 -55.042520419039356 -77.57434317003049 -67.23333880892645
390.0 -97.54438156689483 -85.91158737175137 -73.90965894145141 -55.157530417088545 -77.72400228207948 -67.36622367899614
391.0 -97.67206718867877 -86.07296295397111 -74.05321881360885 -55.273199395450106 -77.87423234492861 -67.49972329982664
392.0 -97.80041525132694 -86.23488155253861 -74.19738026860097 -55.38954072268123 -78.02504672418085 -67.63385115713025
393.0 -97.9294395285479 -86.39737572537938 -74.34215707643435 -55.506567868923256 -78.17645915472053 -67.76862110292213
394.0 -98.05915397045588 -86.56044053712142 -74.48756338948704 -55.62429512081775 -78.32848375448674 -67.90404736977567
395.0 -98.1895731303199 -86.72410953464352 -74.63361375706175 -55.74273704448868 -78.48113503895762 -68.04014458568508
396.0 -98.32071155512318 -86.88837831122424 -74.78032314064197 -55.86190813798247 -78.6344279363633 -68.17692778958262
397.0 -98.45258486172247 -87.05328150182709 -74.92770693361356 -55.98182389074118 -78.7883778036567 -68.31441244755788
398.0 -98.58520850507206 -87.21881533418775 -75.07578097185608 -56.102500250514595 -78.94300044327537 -68.45261446982889
399.0 -98.71859787715438 -87.38501557621603 -75.22456155244966 -56.22395360975483 -79.09831212073846 -68.59155022851519
400.0 -98.85277052393127 -87.55187917738242 -75.37406545355216 -56.34620080715986 -79.25432958312268 -68.7312365762672
401.0 -98.98774329526306 -87.7194431225943 -75.52430995373595 -56.46925920438984 -79.41107007846897 -68.87169086580761
402.0 -99.12353385767739 -87.88770513999913 -75.6753128523623 -56.59314658405282 -79.56855137617583 -69.01293097044403
403.0 -99.26016078655168 -88.0567035217822 -75.82709249100026 -56.71788136532467 -79.7267917884376 -69.15497530561626
404.0 -99.39764202119535 -88.22643686927036 -75.97966777595781 -56.84348240279928 -79.88581019279312 -69.29784266952682
405.0 -99.53599706109333 -88.39694488801584 -76.13305820199051 -56.969969259202045 -80.04562605585376 -69.44155235380725
406.0 -99.67524661748739 -88.56822710529266 -76.28728387726272 -57.097361968968 -80.20625945828506 -69.58612454850731
407.0 -99.81541098351602 -88.74032476142956 -76.44236554964152 -57.22568088098933 -80.36773112112202 -69.7315800777543
408.0 -99.95651005692582 -88.91323841958058 -76.59832463441046 -57.35494748069621 -80.5300624335049 -69.87794042996353
409.0 -100.09856780313406 -89.08701096196069 -76.75518324349603 -57.485183955973255 -80.69327548192896 -70.02522778833863
410.0 -100.24160551906544 -89.26164409817177 -76.91296421630751 -57.61641321706951 -80.85739308110688 -70.17346506244402
411.0 -100.38564687273508 -89.43718248499094 -77.0716911522984 -57.748658924216976 -81.02243880655449 -70.32267592123505
412.0 -100.53071717949975 -89.61362909275054 -77.23138844536646 -57.8819454395765 -81.18843702901427 -70.47288485050242
413.0 -100.67684010295636 -89.79103053443802 -77.39208132021774 -58.01629793368845 -81.355412950844 -70.62411716347182
414.0 -100.82404210961207 -89.9693911457564 -77.55379587083168 -58.151742586132684 -81.52339264450757 -70.77639902558064
415.0 -100.97235022663597 -90.14875961075319 -77.716559101174 -58.28830629579825 -81.69240309331391 -70.92975751253854
416.0 -101.12179131478548 -90.32914186160623 -77.88039896831796 -58.42601709167653 -81.86247223456535 -71.08422065364458
417.0 -101.27239557697334 -90.51058885730477 -78.04534442814601 -58.56490328682163 -82.03362900528725 -71.23981747766481
418.0 -101.42419280287629 -90.69310820711051 -78.21142548382062 -58.70499358556234 -82.20590339072886 -71.39657806146711
419.0 -101.57721272460158 -90.87675338907536 -78.37867323722729 -58.84631942580277 -82.37932647583732 -71.55453343000772
420.0 -101.73148840381431 -91.06153391394426 -78.54711994361205 -58.98891327966624 -82.55393049992769 -71.71371223517204
421.0 -101.88705206225526 -91.24750598753934 -78.71679902618473 -59.13280818188937 -82.72974891479008 -71.87414816693408
422.0 -102.04393948227246 -91.434681219656 -78.88774505992029 -59.27803877141759 -82.90681644649764 -72.03587612980735
423.0 -102.20218600133698 -91.62311882381316 -79.05999395316356 -59.42464097738408 -83.08516916119986 -72.19893233681603
424.0 -102.36182889706458 -91.81283278506538 -79.23358309216995 -59.572652481169975 -83.26484453521726 -72.36335439412997
425.0 -102.52290753202362 -92.0038855999397 -79.40855138974308 -59.722111421656024 -83.4458815297755 -72.52918114885628
426.0 -102.685462558141 -92.19629387672944 -79.58493934718311 -59.87305791425577 -83.62832067075651 -72.69645316437936
427.0 -102.8495351580431 -92.39012377067637 -79.7627891281529 -60.02553438151643 -83.81220413387452 -72.86521270019803
428.0 -103.01516821031339 -92.5853948229647 -79.94214464287424 -60.17958492298157 -83.99757583572557 -73.03550374455948
429.0 -103.18240894188793 -92.7821772049294 -80.12305164155163 -60.33525542308602 -84.1844815312046 -73.20737211340852
430.0 -103.35130481740309 -92.98049382971563 -80.30555781642327 -60.49259369652183 -84.37296891783225 -73.38086554943467
431.0 -103.52190387385802 -93.18041929700797 -80.48971291236083 -60.651649605580104 -84.56308774758861 -73.55603379283244
432.0 -103.69425964705437 -93.38198021870835 -80.67556884615595 -60.81247517165133 -84.75488994690976 -73.73292880670797
433.0 -103.8684247427015 -93.58525619013906 -80.86317983500443 -60.97512473114677 -84.94842974557557 -73.91160484814046
434.0 -104.04445707971007 -93.79027802393809 -81.05260253481009 -61.139655018760365 -85.1437638152894 -74.09211860812847
435.0 -104.22241694379525 -93.99713094858016 -81.24389618914357 -61.306125346641174 -85.34095141883897 -74.27452936137621
436.0 -104.40236307019086 -94.20585057698716 -81.43712278978045 -61.47459776546604 -85.54005457082081 -74.45889912733675
437.0 -104.58436229044099 -94.416528313665 -81.63234724990215 -61.645137240092254 -85.7411382110277 -74.64529284375077
438.0 -104.76848048009066 -94.62920526638436 -81.82963759115695 -61.81781172443985 -85.94427039170546 -74.83377855395337
439.0 -104.95479180622303 -94.8439798377209 -82.02906514593164 -61.992692519721686 -86.14952248004236 -75.02442760932782
440.0 -105.14336755886303 -95.06089938583513 -82.23070477633591 -62.169854617314265 -86.35696937739583 -75.21731500872929
441.0 -105.33428764726862 -95.28007028768499 -82.43463511158689 -62.34937670156468 -86.56668975694771 -75.41251941933882
442.0 -105.52763568731234 -95.50154696628296 -82.64093880567779 -62.53134145833237 -86.77876632168065 -75.61012350795495
443.0 -105.72349883336437 -95.72544492125414 -82.84970281745069 -62.71583584618042 -86.99328608479203 -75.8102142777514
444.0 -105.9219654610473 -95.95182669698372 -83.06101871545016 -62.902951030435936 -87.21034067493582 -76.01288333061598
445.0 -106.12313513687042 -96.18081799417743 -83.27498301024114 -63.092783084588085 -87.43002666897111 -76.21822720445454
446.0 -106.3271076547342 -96.41249099333444 -83.49169751721327 -63.28543383840206 -87.65244595525317 -76.42634773814895
447.0 -106.5339905156062 -96.64698319100381 -83.71126975329244 -63.48101079829981 -87.87770613088887 -76.63735246939878
448.0 -106.74389973816642 -96.88437775127483 -83.9338133714383 -63.67962513040672 -88.1059209368437 -76.85135506985476
449.0 -106.9569514983057 -97.12482576296074 -84.15944863732778 -63.88139755163326 -88.33721073531052 -77.06847582218805
450.0 -107.17327561403364 -97.36842322558456 -84.3883029532408 -64.08645578385845 -88.5717030343662 -77.28884214422241
451.0 -107.39300731418822 -97.61533710763007 -84.62051143487116 -64.29493518824677 -88.8095330656457 -77.51258916591175
452.0 -107.61628920614694 -97.86567845688411 -84.8562175476104 -64.50697942279083 -89.05084442160694 -77.73986036574206
453.0 -107.84327105533646 -98.11963261787764 -85.09557380982132 -64.72274108263494 -89.29578975990327 -77.97080825484993
454.0 -108.07412051498747 -98.37732848988564 -85.33874257174531 -64.9423826033345 -89.54453158354148 -78.20559519040309
455.0 -108.3090056498766 -98.63897302288072 -85.58589688002179 -65.16607747030338 -89.79724310681624 -78.44439422820204
456.0 -108.54811750272495 -98.90471641306675 -85.83722143936507 -65.39401073167198 -90.05410921859828 -78.68739008093542
457.0 -108.79164476826608 -99.17479120674683 -86.09291368480439 -65.62637990896849 -90.31532737598772 -78.93478019047906
458.0 -109.03980389231225 -99.44937297132499 -86.35318498010143 -65.86339617445194 -90.58110762598297 -79.18677592635304
459.0 -109.2928199570519 -99.72872464122247 -86.61826196059174 -66.10528603227978 -90.85167561916873 -79.44360392859024
460.0 -109.55093684310879 -100.01305259012652 -86.88838804185696 -66.35229290612344 -91.12727406823348 -79.7055076164228
461.0 -109.81441487142918 -100.30265647835458 -87.16382511942287 -66.60467878760417 -91.40816433697896 -79.97274888798611
462.0 -110.0835371421433 -100.59777998714767 -87.44485548926593 -66.86272605259468 -91.6946284037925 -80.24561004082344
463.0 -110.35860772762004 -100.89876735145687 -87.73178402447316 -67.12673963111551 -91.98697088176021 -80.52439594853445
464.0 -110.63995713388567 -101.20590824733637 -88.02494065017652 -67.39704772030508 -92.28552152416688 -80.80943653569196
465.0 -110.92794565611017 -101.51960159531696 -88.32468316720028 -67.6740075732208 -92.59063802309802 -81.10108960146113
466.0 -111.2229589108627 -101.84019424659985 -88.63140048509052 -67.95800819160723 -92.90270922413063 -81.39974405259407
467.0 -111.52542059355642 -102.1681528785154 -88.94551633788865 -68.24947129590214 -93.22215882850416 -81.70582361915547
468.0 -111.83579251604121 -102.5038962781433 -89.2674935718133 -68.54885874931597 -93.54944967075741 -82.01979114214568
469.0 -112.1545860501995 -102.84797662430007 -89.5978391138459 -68.8566776704229 -93.88508867997115 -82.34215353829539
470.0 -112.48235180442174 -103.20090427149844 -89.93710975524563 -69.17348486020937 -94.22963265798015 -82.6734675944434
471.0 -112.81970744848557 -103.56334026647605 -90.28591891584325 -69.49989349272674 -94.58369503988281 -83.01434672500251
472.0 -113.1673281136209 -103.93591349386057 -90.64494459573076 -69.83658138945046 -94.94795384305776 -83.36546891942479
473.0 -113.52596681650992 -104.31942659464542 -91.01493877359528 -70.18430027099959 -95.3231610636067 -83.72758614392347
474.0 -113.89645952583713 -104.71466436773859 -91.39673857948642 -70.5438869265239 -95.71015384777706 -84.10153551405048
475.0 -114.27974102834821 -105.12261657108753 -91.7912796598718 -70.91627656845888 -96.10986785602614 -84.48825265950448
476.0 -114.67686813792699 -105.54427750936334 -92.19961227233401 -71.30251891344426 -96.52335335695511 -84.88878781851376
477.0 -115.0890187740377 -105.98088933971958 -92.62292080750126 -71.70379768602305 -96.95179474858377 -85.3043253593629
478.0 -115.51753702434381 -106.43373451247969 -93.06254765307932 -72.12145472841472 -97.39653442175522 -85.73620764390732
479.0 -115.96395354434327 -106.90440539050644 -93.52002261309222 -72.55702619005437 -97.85910217870273 -86.18596444614357
480.0 -116.43001811691232 -107.39459050554801 -93.99709951023767 -73.01226499760288 -98.34125183458744 -86.65534955369233
481.0 -116.91775946799113 -107.90638145499528 -94.49580218452041 -73.4891953049697 -98.84500721507963 -87.14638676528138
482.0 -117.42951411583763 -108.44205970330533 -95.0184829401363 -73.99016968172394 -99.37272060183196 -87.66142833609236
483.0 -117.96805982094283 -109.0044555014942 -95.56789771561296 -74.51794433901972 -99.927147900677 -88.20323014581886
484.0 -118.53664303355573 -109.59674844557611 -96.14730406957827 -75.07577713867246 -100.51154662466983 -88.77504968157068
485.0 -119.13915890273024 -110.22290969934595 -96.76059083226328 -75.66755723303505 -101.12980554172069 -89.38077568536471
486.0 -119.7802875655343 -110.88754617865274 -97.4124525564452 -76.2979795523944 -101.78661911992528 -90.02510259933374
487.0 -120.46578963762981 -111.5964898719051 -98.10862873181225 -76.97278404846178 -102.48772673367296 -90.71376977170945
488.0 -121.20275976647385 -112.35676196086715 -98.85623894474206 -77.69908974534927 -103.24024781094523 -91.4538966040236
489.0 -122.00019261970476 -113.17744920389323 -99.66426422117466 -78.48587067202129 -104.05316315685025 -92.25446387454593
490.0 -122.86963659816465 -114.06998998645304 -100.54425843867674 -79.34468125543668 -104.9380263346716 -93.12702511924496
491.0 -123.82632386974566 -115.04972408068005 -101.5114358502633 -80.29073580350486 -105.91005113790564 -94.0867941037721
492.0 -124.89084943644838 -116.13711839032582 -102.58640185223727 -81.34463899366877 -106.98984226745274 -95.15437550058036
493.0 -126.09211558690866 -117.36121446499526 -103.79804556885462 -82.53527893717505 -108.20628774784053 -96.35865730510741
494.0 -127.47236419665137 -118.76414711927995 -105.18867737569879 -83.90496457195653 -109.60169611367445 -97.74194802217464
495.0 -129.09723599519546 -120.41170922438124 -106.82389304428096 -85.51928873849732 -111.24165981292026 -99.36984006924365
496.0 -131.07664254558054 -122.41355271261429 -108.8135808853244 -87.48813815876866 -113.23606522969112 -101.35221979918015
497.0 -133.61650935472522 -124.97597038507388 -111.3637359353229 -90.01751268833317 -115.79091167065721 -103.89508648660129
498.0 -137.17941243810102 -128.561062645489 -114.93683155979154 -93.56988911406349 -119.36867528722787 -107.46091625010088
499.0 -143.24099946597207 -134.64517652282245 -121.0085901392276 -99.62098982379621 -125.44508053776826 -113.52543351438422
500.0 0.0 0.0 0.0 0.0 0.0 0.0


==> figures/ex2/dist_time_log.txt <==
time_KT_Imp KT_Imp time_KT_Expl KT_Expl time_FBF_Imp FBF_Imp time_FBF_Expl FBF_Expl time_FB_Imp FB_Imp time_FB_Expl FB_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.14569902420043945 -11.33934099448252 0.2960810661315918 -0.0166417607361297 0.10852599143981934 -1.0940288227518553 0.2811291217803955 -2.264775471445169 0.12584614753723145 0.0 0.15058088302612305 -8.037979614729517
0.33303308486938477 -6.474587105014616 0.5598251819610596 -0.07298439017094556 0.22291803359985352 -3.3518907254675705 0.5763013362884521 -4.515286922494456 0.29486608505249023 -3.3822639719192376 0.33011698722839355 -13.23630655021965
0.5136852264404297 -7.829311498674531 0.9431302547454834 -0.20107990250772048 0.36871910095214844 -6.933549623941079 0.8907861709594727 -6.682768712092992 0.4624810218811035 -8.360095740496803 0.5373950004577637 -15.516558146523757
0.713787317276001 -9.00371183850018 1.2151901721954346 -0.5093001873278619 0.5509512424468994 -12.23547096275874 1.2216622829437256 -8.734960157834788 0.6290810108184814 -13.544500192796987 0.744441032409668 -16.612084828895124
0.9477174282073975 -17.01364491214344 1.5024220943450928 -1.4386469979856993 0.7164721488952637 -16.75176544251005 1.5798861980438232 -10.632348387394895 0.8366298675537109 -16.653718568433053 0.9419291019439697 -17.346185771093573
1.1432983875274658 -18.061143595742703 1.7743990421295166 -5.416060479267752 0.8833692073822021 -14.156130109969808 1.9118010997772217 -12.334363753777387 1.0057148933410645 -17.750705186936262 1.1388561725616455 -17.92842152003766
1.3838822841644287 -19.68627496619623 2.1730499267578125 -14.427662455109537 1.0564322471618652 -12.10244563105666 2.240665912628174 -13.808706717907127 1.1957428455352783 -18.410455744025228 1.3402032852172852 -18.42136591812753
1.6631202697753906 -21.797960701457075 2.525437831878662 -9.694524397058933 1.2277781963348389 -11.56333397184613 2.55307674407959 -15.041379259743785 1.3752758502960205 -19.019781330863733 1.5547311305999756 -18.853238570508054
1.8637113571166992 -22.734626116498106 2.87480092048645 -7.9734062844097 1.4112522602081299 -12.045548824483658 2.9360928535461426 -16.041609168803813 1.5336368083953857 -19.557869835300806 1.7447240352630615 -19.24063239446171
2.071559190750122 -23.34122246530347 3.210800886154175 -7.423237495747825 1.572850227355957 -13.451621332641892 3.3004908561706543 -16.83826039514509 1.6945407390594482 -20.02124727072234 1.9268481731414795 -19.594476946962676
2.270189046859741 -23.858386849702566 3.558694839477539 -7.662507797491735 1.7360143661499023 -15.680314390596962 3.636888027191162 -17.470281611751044 1.8724796772003174 -20.43255471676781 2.1437671184539795 -19.92233732565705
2.5693681240081787 -24.425800379513586 3.952014684677124 -9.564759357772482 1.907914400100708 -18.429683582388424 3.950921058654785 -17.977002428385166 2.1260006427764893 -20.810766022322866 2.3501839637756348 -20.22957826888171
2.8677730560302734 -24.826995351415807 4.27789568901062 -16.717125497074043 2.099060535430908 -20.65606200111229 4.2644782066345215 -18.392112016069582 2.297210693359375 -21.16606081605868 2.5353851318359375 -20.520119619500772
3.2136850357055664 -25.31108652584933 4.637763738632202 -16.621907224598868 2.3150556087493896 -21.067213294049814 4.599746227264404 -18.74165339707891 2.4665088653564453 -21.503743862830103 2.7255311012268066 -20.796893023100267
3.4335129261016846 -25.641177928862874 4.993190765380859 -14.550058178992911 2.4992616176605225 -20.438877488792883 4.920915126800537 -19.044506714244477 2.671099901199341 -21.827098569121837 2.9045379161834717 -21.062167534274646
3.6689488887786865 -26.087730898004423 5.40550684928894 -13.709406153534005 2.6939594745635986 -20.004832212493465 5.231841325759888 -19.31385485157914 2.8820438385009766 -22.138500034691212 3.1089658737182617 -21.317666245738607
3.88289475440979 -26.38573861864666 5.758589744567871 -13.518615035473712 2.8753843307495117 -20.102814438742925 5.593085527420044 -19.558722607938815 3.056419849395752 -22.43974068197355 3.331737756729126 -21.56475565350221
4.0868308544158936 -26.80576539109264 6.103789806365967 -14.237988584944294 3.0441572666168213 -20.679360557473323 5.971021413803101 -19.785260594283876 3.2366697788238525 -22.73220528891081 3.531498908996582 -21.804554844917618
4.379083871841431 -27.08190873211521 6.447879791259766 -18.09637869790042 3.243939161300659 -21.553701930899408 6.326417446136475 -19.99768453694394 3.4195077419281006 -23.01698658895003 3.7205169200897217 -22.03795292921641
4.633201837539673 -27.480668445389036 6.866442680358887 -21.88964212283524 3.42390513420105 -22.470708147847112 6.653475284576416 -20.198929594269615 3.5861258506774902 -23.29494257160672 3.9029769897460938 -22.26566148831701
4.903498888015747 -27.745953539008607 7.238459825515747 -20.209887216128642 3.638094186782837 -23.174437141389447 6.981034278869629 -20.39107760113632 3.7809207439422607 -23.56675276109447 4.099755048751831 -22.488279341625564
5.136451959609985 -28.127762025166394 7.592719793319702 -19.28529810958803 3.7901852130889893 -23.557345315189448 7.299358367919922 -20.575650490834455 3.950066566467285 -23.832968036900006 4.297111988067627 -22.706293619805376
5.3975279331207275 -28.382330146747297 8.020270824432373 -18.962808849341044 3.9560582637786865 -23.715913060391685 7.657862424850464 -20.75378445080814 4.127992630004883 -24.09403682934058 4.471847057342529 -22.9201092004654
5.6373209953308105 -28.75070010489347 8.488817930221558 -19.219346444983177 4.157194137573242 -23.819896554085112 8.030104398727417 -20.926345509890997 4.304977655410767 -24.350331704955302 4.699497938156128 -23.130074134294727
5.828110933303833 -29.00030433835878 8.853253841400146 -21.00326407823639 4.315721035003662 -23.98124408129899 8.393867492675781 -21.094010562233215 4.466671466827393 -24.602186319143613 4.880335092544556 -23.336482911403145
6.073393821716309 -29.356127846602615 9.21399188041687 -24.751240727670258 4.492624044418335 -24.22838956521928 8.856675386428833 -21.257337965438232 4.620975494384766 -24.849898784107577 5.081851005554199 -23.539590992011846
6.288064002990723 -29.599187950371288 9.546468734741211 -24.464376305152978 4.64778208732605 -24.53440976241002 9.22160029411316 -21.416791013763902 4.807451486587524 -25.09372303019446 5.298210144042969 -23.739605225395092
6.526296138763428 -29.94557377108912 9.935075759887695 -23.803513747222226 4.846105098724365 -24.852176527543524 9.587152481079102 -21.572754258564387 4.971459627151489 -25.333903433788798 5.487947940826416 -23.936714716306344
6.733309030532837 -30.18563714992795 10.335583686828613 -23.5268028626084 5.0248191356658936 -25.142841647783484 9.947640419006348 -21.72555067213722 5.144883632659912 -25.57065308881679 5.674800872802734 -24.13108692781723
6.95319390296936 -30.52223493366042 10.70041275024414 -23.596868109521203 5.196208238601685 -25.3913155200324 10.297051429748535 -21.875454744794077 5.315879583358765 -25.80415060463118 5.859440803527832 -24.322864955034184
7.142385721206665 -30.757761760993418 11.084314584732056 -24.363533485881863 5.362271308898926 -25.605258099973707 10.63849925994873 -22.0227044699981 5.48859977722168 -26.034567252865507 6.0702738761901855 -24.51215027550318
7.387039661407471 -31.08726154935118 11.596974611282349 -26.580684247375423 5.5310022830963135 -25.80283498432466 11.031538248062134 -22.16750875575011 5.6567018032073975 -26.26205496726722 6.288257837295532 -24.699055248374307
7.611490488052368 -31.32262674832233 11.925065755844116 -27.264867867762938 5.689674377441406 -26.000010880061176 11.364777326583862 -22.31005392020161 5.821528673171997 -26.48675621903479 6.469503879547119 -24.88369407281542
7.828073501586914 -31.64351306084715 12.317012548446655 -27.030216292162606 5.893888235092163 -26.204291781575435 11.682399272918701 -22.45050017900091 5.9863927364349365 -26.708810053520637 6.656885862350464 -25.066194481017604
8.031474351882935 -31.87636110748961 12.668237447738647 -26.912340953686993 6.076404333114624 -26.41510115916008 12.006225109100342 -22.588988014194662 6.167529821395874 -26.928345312508505 6.854973793029785 -25.246659473870814
8.26960039138794 -32.191874222608504 13.121498346328735 -26.96158647905722 6.243815183639526 -26.627604437460825 12.333710193634033 -22.725644435177834 6.41292667388916 -27.145477719257425 7.040698766708374 -25.42517761120889
8.528241395950317 -32.424722681639565 13.471278429031372 -27.303747914026964 6.405346155166626 -26.83684270925488 12.667065382003784 -22.860582068849578 6.58769154548645 -27.360316273737062 7.2280519008636475 -25.601831954704153
8.767080307006836 -32.73288046003759 13.875236511230469 -28.3365221172175 6.563324213027954 -27.040171798172274 12.996042490005493 -22.993902539059302 6.808512449264526 -27.572966343699903 7.4466729164123535 -25.776687740931933
8.956543445587158 -32.96420517143128 14.22800064086914 -29.190006240723672 6.706599235534668 -27.237637582723032 13.325904369354248 -23.125697147354536 6.979397535324097 -27.7835447378227 7.648042917251587 -25.94981343325813
9.138421297073364 -33.26832734588749 14.667543411254883 -29.272174006576112 6.877995252609253 -27.430934293055497 13.671043395996094 -23.25604560663265 7.149818420410156 -27.992146175894 7.8402979373931885 -26.12127716689693
9.323736429214478 -33.50083067691805 15.020095348358154 -29.30470974284352 7.058693170547485 -27.622011309010833 14.020681381225586 -23.385021741092796 7.331951379776001 -28.198851389573004 8.02391505241394 -26.29114198185547
9.573435544967651 -33.79954536965111 15.396148443222046 -29.394196161840497 7.211335182189941 -27.812148492179176 14.380515336990356 -23.512690961006516 7.504319429397583 -28.403733849961114 8.21545696258545 -26.459467527564797
9.79709267616272 -34.031636997584734 15.743216514587402 -29.604994921144336 7.373178243637085 -28.001681678276334 14.705109357833862 -23.639111252624836 7.66299843788147 -28.60686062521596 8.409675121307373 -26.626305216705465
10.110979557037354 -34.32709448120569 16.140639305114746 -30.11213649355905 7.541457176208496 -28.19030349119234 15.020711183547974 -23.76433742760365 7.844008445739746 -28.808296590321035 8.602062225341797 -26.791709722133366
10.30364465713501 -34.55956020545787 16.540725231170654 -30.775772784505023 7.740236282348633 -28.377514179405555 15.328869342803955 -23.888418986392317 8.042981386184692 -29.008109301806293 8.854083061218262 -26.95573177896302
10.505321741104126 -34.85057641543963 16.93800115585327 -31.00944780493436 7.936078310012817 -28.56296390056109 15.694807529449463 -24.01140407828226 8.220888376235962 -29.206358163444825 9.04269289970398 -27.118415697601925
10.6888427734375 -35.082531071789454 17.314198970794678 -31.13019368726759 8.117984294891357 -28.746582865072007 16.042929649353027 -24.133331432375403 8.373882532119751 -29.403100423677586 9.243427991867065 -27.279808672840456
10.87950873374939 -35.37111743396219 17.720335006713867 -31.25508448967729 8.285706281661987 -28.928524803024867 16.369389533996582 -24.254236991787476 8.548157691955566 -29.598394659942556 9.431691884994507 -27.439954047620216
11.091840744018555 -35.603571137697415 18.09627103805542 -31.436366776148272 8.446925401687622 -29.10902589826958 16.69435739517212 -24.374153305319417 8.735366582870483 -29.792293273079263 9.633946657180786 -27.598908853408407
11.29963994026184 -35.88874411749659 18.474931955337524 -31.76825137324526 8.641833305358887 -29.28828930167029 17.01572847366333 -24.493113022941873 8.918733596801758 -29.984848140513 9.828735589981079 -27.756717267035707
11.537517786026001 -36.120315057340065 18.80794382095337 -32.254864563850745 8.847328186035156 -29.466426175149593 17.371171474456787 -24.611148710889424 9.093433380126953 -30.17610958491939 10.032163619995117 -27.91341747720935
11.743509769439697 -36.40339023757723 19.187131881713867 -32.53866374449127 9.053423166275024 -29.6434671591824 17.705291509628296 -24.72829077272545 9.25899338722229 -30.366123977306984 10.251709461212158 -28.069042158350047
11.938563823699951 -36.63575171586742 19.55151891708374 -32.704299482298076 9.210554122924805 -29.81940068499563 18.032491445541382 -24.844570299129963 9.423205614089966 -30.554936067142947 10.430701494216919 -28.22362849724776
12.140407800674438 -36.915710242630325 19.88119673728943 -32.85262871856226 9.382209062576294 -29.994216009769893 18.393566370010376 -24.960023538799906 9.587120771408081 -30.74258678736733 10.617746353149414 -28.37720683543416
12.334798812866211 -37.14765401517647 20.231016874313354 -33.033860914075795 9.545267105102539 -30.167924197037657 18.7483012676239 -25.074679565574115 9.744959592819214 -30.929114904131435 10.801926374435425 -28.52980474813887
12.558056831359863 -37.425821117247345 20.61863398551941 -33.31174470800032 9.70684289932251 -30.34056079783192 19.090501308441162 -25.18856043112697 9.908947706222534 -31.11455419767573 10.992785453796387 -28.681451834711375
12.810978889465332 -37.658400094852496 21.109927892684937 -33.692944418236785 9.871377944946289 -30.51217756585093 19.409165382385254 -25.30168864073883 10.082648754119873 -31.29893601297118 11.17611026763916 -28.832171737774384
13.032001972198486 -37.93386091761088 21.52155375480652 -33.97662361555459 10.070182085037231 -30.68282492610258 19.75168538093567 -25.4140874498338 10.284138679504395 -31.482288239301116 11.363341331481934 -28.9819856073183
13.235737800598145 -38.16628396034679 21.863839864730835 -34.16756997502282 10.253172159194946 -30.8525442094389 20.08514928817749 -25.525777463397542 10.46182656288147 -31.664638461263483 11.579097270965576 -29.130917039198174
13.457164764404297 -38.43922862258705 22.267695903778076 -34.33953498746028 10.448957204818726 -31.021363029811766 20.39802122116089 -25.636778009552934 10.650668621063232 -31.846012258722617 11.773159265518188 -29.27899543112609
13.643179893493652 -38.67290447471775 22.644207000732422 -34.53943933980367 10.632090330123901 -31.189299859840382 20.78221607208252 -25.747104052968485 10.818654537200928 -32.02643682620676 11.959818124771118 -29.426247581735623
13.878519773483276 -38.943017134310864 22.99164390563965 -34.80748488995948 10.80298137664795 -31.356372354801522 21.11448097229004 -25.85677248727144 10.979908466339111 -32.20593766580957 12.15277910232544 -29.572699987756764
14.09044075012207 -39.17632955169691 23.33231496810913 -35.11937212114193 10.992879390716553 -31.52259711519072 21.436634063720703 -25.965800168467847 11.19615364074707 -32.38453772194431 12.369383096694946 -29.718378238419515
14.277302742004395 -39.44411489770768 23.72265911102295 -35.376713222798884 11.244681358337402 -31.687995221587247 21.757330179214478 -26.074205723847122 11.379883527755737 -32.56226048125831 12.563568115234375 -29.86330494577068
14.486223936080933 -39.677855629466805 24.179068088531494 -35.58260541493819 11.41216254234314 -31.85258724495267 22.108781099319458 -26.1820057771931 11.593108654022217 -32.73912835718245 12.793160915374756 -30.00749748518734
14.685266017913818 -39.94298710343982 24.526520013809204 -35.780430069268036 11.58538269996643 -32.01639206363366 22.46520709991455 -26.289213421163783 11.78219485282898 -32.91516231948615 12.987144947052002 -30.150973206878614
14.902326107025146 -40.1758957204308 24.880531072616577 -36.002049369724176 11.816888570785522 -32.1794317162126 22.814099311828613 -26.395843081919686 11.9753999710083 -33.090382185663145 13.16675591468811 -30.29375396757699
15.160412073135376 -40.43870487162402 25.25524616241455 -36.25768890925033 12.011814594268799 -32.3417242328627 23.138217210769653 -26.50190921203512 12.14055609703064 -33.264805819168906 13.357321977615356 -30.43586122743043
15.35943603515625 -40.6724900812752 25.685535192489624 -36.51726835318642 12.190761804580688 -32.50328550753745 23.478432178497314 -26.60742404128029 12.31458306312561 -33.43845155260483 13.54527997970581 -30.577311300320062
15.595453977584839 -40.93288780379763 26.098209381103516 -36.74884942703854 12.372915744781494 -32.66413033225609 23.8947651386261 -26.712400935492376 12.496083974838257 -33.611337330198104 13.738643884658813 -30.718121645657185
15.788727045059204 -41.16566451122556 26.49846649169922 -36.96018509667483 12.564354658126831 -32.824275629268136 24.23470115661621 -26.81685530907575 12.689527988433838 -33.783482199683895 13.939366817474365 -30.85830838657648
16.008650064468384 -41.42391631184165 26.8830726146698 -37.168602872974375 12.752158641815186 -32.983737974727504 24.562705278396606 -26.920799185605183 12.8610520362854 -33.95490253859043 14.153668880462646 -30.997885757154258
16.209192037582397 -41.65673937101314 27.33560061454773 -37.38229283565366 12.97389268875122 -33.142532256226374 24.874986171722412 -27.024244221000462 13.019176006317139 -34.12561202363119 14.348660945892334 -31.13686684512498
16.398653030395508 -41.912863934401685 27.733627796173096 -37.5969745012909 13.155617713928223 -33.30067228972756 25.203901052474976 -27.127200553934017 13.17312216758728 -34.295624857226855 14.541022062301636 -31.275263975225297
16.608155965805054 -42.14430409283353 28.075105905532837 -37.805357147880734 13.309126853942871 -33.45817331191546 25.561068058013916 -27.229678003645695 13.333962202072144 -34.46495510637685 14.733265161514282 -31.41308918139279
16.81133794784546 -42.398311258290626 28.53618597984314 -38.005677154543704 13.525840044021606 -33.615049569424755 25.904004096984863 -27.331688936880635 13.498585224151611 -34.63361691603225 14.947357177734375 -31.550355191152377
16.994757890701294 -42.63053326298057 28.86610984802246 -38.201050953695834 13.744007110595703 -33.77131642616965 26.268898963928223 -27.433242919821573 13.660650253295898 -34.801622948851346 15.134276151657104 -31.687072229227084
17.188661813735962 -42.88280744712547 29.204550981521606 -38.39380203170727 13.923754215240479 -33.92698717851403 26.60343599319458 -27.53435126843588 13.82933235168457 -34.96898613453007 15.340917348861694 -31.823250764827673
17.397236824035645 -43.11340202398092 29.565114974975586 -38.58581418448647 14.124480247497559 -34.08207408996488 26.95044493675232 -27.63502584529818 14.039397478103638 -35.13572214342678 15.554495334625244 -31.958898722591627
17.610174894332886 -43.363873744619646 29.924431800842285 -38.77697512827393 14.311469316482544 -34.23658708785351 27.288575887680054 -27.735281822377083 14.198163509368896 -35.301844975849946 15.757882356643677 -32.09402944443862
17.890602111816406 -43.59445305473883 30.319084882736206 -38.96711499382565 14.472330331802368 -34.39053646913602 27.6130108833313 -27.835129433058114 14.409627437591553 -35.46736618360663 15.94175124168396 -32.22865580794315
18.115077018737793 -43.84362789831574 30.653491973876953 -39.1555642111697 14.637276411056519 -34.54393350567508 27.917906761169434 -27.934577557964523 14.580693483352661 -35.63229767513348 16.13246512413025 -32.36278691432184
18.35131001472473 -44.07198624623372 30.992132902145386 -39.34258299492055 14.805686473846436 -34.69678798162961 28.262224674224854 -28.033634130065167 14.82438850402832 -35.79665313949977 16.333506107330322 -32.49643411606807
18.549691915512085 -44.31930004686361 31.445807695388794 -39.528238377177765 15.020923376083374 -34.84910985466989 28.614551782608032 -28.132307168821814 14.992197513580322 -35.96044560088485 16.521276235580444 -32.629602946750545
18.783568859100342 -44.548387591938564 31.845995664596558 -39.71305661967642 15.216795444488525 -35.000909399074985 28.946058750152588 -28.23060597080083 15.158563613891602 -36.12368672548079 16.793813467025757 -32.762305607455026
18.968562841415405 -44.79465395218884 32.166369676589966 -39.89701174369908 15.39559030532837 -35.15219540622689 29.2691547870636 -28.328538885619906 15.342974662780762 -36.28638725242896 17.02185845375061 -32.894552966049325
19.233454942703247 -45.021529071235875 32.515267848968506 -40.08039253296232 15.571685314178467 -35.30297844063952 29.59368586540222 -28.42611337811284 15.533880710601807 -36.44855623554748 17.23041343688965 -33.02635408189581
19.441235065460205 -45.2660997418689 32.88778877258301 -40.26288792939478 15.80911135673523 -35.45326710428296 29.914061784744263 -28.523335059968616 15.701324701309204 -36.61020066719265 17.421282529830933 -33.157717011059454
19.66002106666565 -45.493023230644084 33.24980163574219 -40.44464703671647 15.981616497039795 -35.60307050550009 30.280661821365356 -28.620210604256762 15.866162776947021 -36.77132857049368 17.62890648841858 -33.28864732176525
19.886603116989136 -45.73690687797948 33.63519358634949 -40.62554734784078 16.154388427734375 -35.752396251067104 30.59636378288269 -28.716746450279167 16.0516197681427 -36.9319465661635 17.823622465133667 -33.41914988743291
20.063775062561035 -45.96099224444616 33.98799157142639 -40.80577043762964 16.328895330429077 -35.90125287947581 30.923353672027588 -28.812949533016067 16.238093614578247 -37.09206194454128 18.041808605194092 -33.549234853451615
20.264860153198242 -46.203089212570134 34.3261935710907 -40.985286271924565 16.485981225967407 -36.04964999568971 31.267371654510498 -28.908825160643566 16.410890579223633 -37.251681369720366 18.242096424102783 -33.678911159060995
20.514785051345825 -46.42804374538794 34.70292854309082 -41.16424489729696 16.660736322402954 -36.19759640590981 31.623863697052002 -29.004378517395303 16.59147357940674 -37.41081307730412 18.428895473480225 -33.8081852545635
20.712029933929443 -46.669549785441205 35.078383445739746 -41.342539647005566 16.875023365020752 -36.34510020225713 31.982125759124756 -29.099617167424473 16.79312252998352 -37.56946230424337 18.6071355342865 -33.93706532457577
20.91065502166748 -46.89205132418998 35.480326414108276 -41.52028349310936 17.052913427352905 -36.492168837685284 32.28131461143494 -29.194545443367495 17.004250526428223 -37.72763567676487 18.78173065185547 -34.065558006524824
21.11064386367798 -47.13165117958407 35.85688829421997 -41.697369036731686 17.248083353042603 -36.63880986624461 32.603012561798096 -29.289170446429576 17.204532623291016 -37.885341176694695 18.97719383239746 -34.19366885039678
21.331875801086426 -47.35460418019927 36.19587326049805 -41.87393028085879 17.415521383285522 -36.785030528205255 32.95809268951416 -29.38349919756842 17.36153769493103 -38.04258740968532 19.161582946777344 -34.32140256308955
21.52092480659485 -47.593487850872066 36.66636919975281 -42.049864050597535 17.590521335601807 -36.93083754297591 33.32648062705994 -29.47753874081033 17.51926064491272 -38.199382254559694 19.34393072128296 -34.44876527113082
21.705349922180176 -47.81373540886577 37.052571058273315 -42.22533114771899 17.786981344223022 -37.076238107975314 33.647847414016724 -29.571294976345413 17.717320680618286 -38.355733671737426 19.54256772994995 -34.57576315547853
21.911592960357666 -48.05035222310238 37.44143199920654 -42.40020593369704 18.050766468048096 -37.2212355920356 33.97771739959717 -29.66477409816114 17.877488613128662 -38.511648514816336 19.752500772476196 -34.702402159873685
22.1372709274292 -48.27230343084376 37.82347512245178 -42.5746106609779 18.24474835395813 -37.3658356183723 34.32981824874878 -29.75798216305322 18.09117841720581 -38.667133705965355 19.954147815704346 -34.82868897267628
22.32044005393982 -48.50799224040272 38.18090510368347 -42.74847832405884 18.47267746925354 -37.510042205230874 34.649086236953735 -29.850924984273817 18.26132345199585 -38.822194830841134 20.161531686782837 -34.95462719099347
22.509507179260254 -48.72756679968647 38.51750707626343 -42.92191996930996 18.632633447647095 -37.653857871755456 35.00257635116577 -29.943608578080894 18.444735527038574 -38.97683716371021 20.362226724624634 -35.08022334129434
22.715423345565796 -48.961094432935056 38.84605407714844 -43.0947634453278 18.837852478027344 -37.797286543710776 35.35249733924866 -30.036038618906392 18.648614645004272 -39.131066799365605 20.55550980567932 -35.20548418397176
22.9298312664032 -49.181530751319976 39.17987298965454 -43.26724113629463 19.017152309417725 -37.940334656283085 35.68305826187134 -30.128219150833026 18.813483715057373 -39.284889081263216 20.74684166908264 -35.33041588313417
23.146137237548828 -49.41427945671179 39.59276485443115 -43.43916081727471 19.21080231666565 -38.08300892958951 36.017104148864746 -30.220153942934438 18.99266481399536 -39.438309361710026 20.958601713180542 -35.45502539828245
23.349502086639404 -49.631829235411054 39.9321129322052 -43.61071402676984 19.39084243774414 -38.22531668209744 36.37770318984985 -30.311847837383496 19.180811882019043 -39.59133225547783 21.14650559425354 -35.57931770957059
23.605080127716064 -49.862421107112134 40.307778120040894 -43.781738409355306 19.586114406585693 -38.36726388924292 36.72984719276428 -30.40330652509371 19.3987717628479 -39.74396252430115 21.32329249382019 -35.70329690625366
23.80767512321472 -50.08174557625117 40.665380001068115 -43.95242233169309 19.766717433929443 -38.508856474906246 37.06120228767395 -30.494535967861253 19.610001802444458 -39.896206225400775 21.511196613311768 -35.826967963831656
23.98925518989563 -50.311743529605764 41.052430868148804 -44.122599787890955 19.947251558303833 -38.650099180889185 37.39722418785095 -30.58554102810355 19.775303840637207 -40.04806846326456 21.74503755569458 -35.95033726891622
24.21533226966858 -50.52856619930548 41.40921187400818 -44.29244599277807 20.134769678115845 -38.79099696034102 37.742045164108276 -30.676325456427065 19.9452006816864 -40.199553752946784 21.930147409439087 -36.07341089213361
24.441278219223022 -50.756587797825645 41.78639888763428 -44.46183244399212 20.309274673461914 -38.931554247323234 38.08491015434265 -30.766893162659493 20.113938570022583 -40.35066597855857 22.13750457763672 -36.19619461642412
24.63508629798889 -50.97439254517971 42.13657283782959 -44.63084871281897 20.49648666381836 -39.071775426452206 38.41472315788269 -30.8572490205098 20.28431272506714 -40.5014098460365 22.337905645370483 -36.31869285457699
24.827494382858276 -51.20159174679144 42.53954076766968 -44.79945591196908 20.69411873817444 -39.21166445213797 38.77642822265625 -30.9473965639816 20.448700666427612 -40.651790423669034 22.51926851272583 -36.440909669669615
25.025198459625244 -51.41636391523377 42.87050485610962 -44.96769763879732 20.865851640701294 -39.351222160624374 39.10491228103638 -31.037340291275388 20.641124486923218 -40.80181278916623 22.709502696990967 -36.56284953050472
25.20669937133789 -51.64162891552172 43.27461385726929 -45.1355386157435 21.040414810180664 -39.490448479135424 39.413464307785034 -31.127083883781495 20.85849142074585 -40.95148229598486 22.893245697021484 -36.684512997872794
25.423054456710815 -51.858156389519564 43.61474680900574 -45.303032589113386 21.21585178375244 -39.62934875437747 39.78520226478577 -31.216631023411846 21.031458377838135 -41.1008043914231 23.076457738876343 -36.80590252816502
25.689062356948853 -52.08271513880539 44.011987924575806 -45.47012347917547 21.378045797348022 -39.767928649625915 40.12297511100769 -31.305984705755673 21.209736347198486 -41.249784763581125 23.270556688308716 -36.92702196802758
25.880406379699707 -52.296887241982056 44.38269901275635 -45.63689977137771 21.559598684310913 -39.906191898910805 40.4462251663208 -31.395147887732367 21.366474390029907 -41.39842878980485 23.449665546417236 -37.0478744045973
26.070276498794556 -52.51937024017054 44.74059200286865 -45.80326730863652 21.741572618484497 -40.044142707031874 40.78453302383423 -31.484123652849895 21.524108409881592 -41.546740987355506 23.644343614578247 -37.16846176373661
26.304576635360718 -52.734619454498564 45.08680200576782 -45.96934048705501 21.942559719085693 -40.181785091600844 41.12785625457764 -31.572915656361026 21.720373392105103 -41.694725790634024 23.850829601287842 -37.28878972079921
26.5564546585083 -52.956029828381844 45.48298501968384 -46.13501467207107 22.14674186706543 -40.31912324028628 41.47881007194519 -31.661526877268535 21.946019411087036 -41.842388053793286 24.04356360435486 -37.40885986067659
26.83824348449707 -53.168404250344274 45.96266412734985 -46.30040131139448 22.361309051513672 -40.456162291726216 41.78780698776245 -31.749960897024955 22.125900506973267 -41.98973291934371 24.221292734146118 -37.5286757410068
27.041895627975464 -53.388298252453055 46.342716217041016 -46.465403051963136 22.586200952529907 -40.59290647185748 42.09895300865173 -31.838219951051144 22.297464609146118 -42.13676560277227 24.40668773651123 -37.64823823834247
27.261573553085327 -53.60220017840527 46.69305729866028 -46.63012695444027 22.808207988739014 -40.72935907501979 42.42862606048584 -31.926307046260767 22.454070568084717 -42.2834900488577 24.589677810668945 -37.76754895036031
27.470086574554443 -53.821385666658195 47.03736329078674 -46.79447300201836 22.97708797454834 -40.86552358237593 42.76903510093689 -32.014224564473814 22.623674631118774 -42.42990969547301 24.78923773765564 -37.88661239429545
27.73664951324463 -54.033033018200896 47.449687242507935 -46.95855215462943 23.145566940307617 -41.00140323319501 43.078508138656616 -32.10197519070456 22.79661250114441 -42.576028505929465 24.997090816497803 -38.0054341585866
27.948546409606934 -54.25041348651969 47.83662724494934 -47.12226388117514 23.353461027145386 -41.137001450238685 43.39339518547058 -32.18956100788511 22.95234441757202 -42.721851523955635 25.186776876449585 -38.124018781304514
28.16861128807068 -54.46288460114884 48.189417123794556 -47.2857166749953 23.518294095993042 -41.272322249760116 43.739521980285645 -32.276985105896884 23.197814464569092 -42.867383790924464 25.39294672012329 -38.24237045648202
28.35383415222168 -54.67888928385555 48.550771951675415 -47.448828221008924 23.684922218322754 -41.40736970228786 44.06183481216431 -32.36425086882217 23.39219355583191 -43.01263012937941 25.572404861450195 -38.36049313249264
28.550440073013306 -54.88933105821726 48.977242946624756 -47.61166842489785 23.88705325126648 -41.5421480849556 44.39386773109436 -32.451361902621684 23.617459535598755 -43.15759531344646 25.758174896240234 -38.47839043060905
28.77774214744568 -55.103852588729495 49.33570098876953 -47.774149790222815 24.047056198120117 -41.67666151801038 44.71332764625549 -32.53832132973368 23.862683534622192 -43.302283950289954 25.93773078918457 -38.59606502819113
28.986046075820923 -55.31544487105964 49.73304200172424 -47.93638170468824 24.22477626800537 -41.81091392266107 45.02574849128723 -32.62513062303769 24.02066659927368 -43.44670062551835 26.174234867095947 -38.713518376622304
29.169656991958618 -55.52945511391266 50.117313861846924 -48.09826466692862 24.388667106628418 -41.94490815778131 45.34144067764282 -32.711792794902976 24.23130774497986 -43.59084972866018 26.368093729019165 -38.83075357415222
29.357213020324707 -55.73906239078162 50.52125382423401 -48.25989580444635 24.5486581325531 -42.07864762249963 45.656004667282104 -32.79831123516268 24.422882556915283 -43.734735390437756 26.56351661682129 -38.947774482620694
29.572225093841553 -55.95175657566756 50.85946798324585 -48.42118057346126 24.727580070495605 -42.212135774859085 46.01499557495117 -32.88468841473345 24.57908058166504 -43.878361710677254 26.749783515930176 -39.06458268341287
29.78436803817749 -56.16103319919942 51.20672297477722 -48.58223244274241 24.896724224090576 -42.34537640212779 46.350223541259766 -32.970926033104334 24.778106451034546 -44.0217319549521 26.939000606536865 -39.18117931417027
29.98101496696472 -56.373216120960734 51.63002586364746 -48.74294900250939 25.05884623527527 -42.47837319038698 46.68640875816345 -33.05702615282125 24.943206310272217 -44.164848446369646 27.147051572799683 -39.29756895485772
30.16168785095215 -56.5807828035983 52.10038685798645 -48.903439964265125 25.22383999824524 -42.6111301155667 47.005995750427246 -33.14299186420554 25.109577417373657 -44.3077141254236 27.349117517471313 -39.413755045209214
30.389580011367798 -56.790993359254415 52.43826198577881 -49.0636058344832 25.39045810699463 -42.7436511736301 47.33783960342407 -33.22882625101873 25.278072357177734 -44.45033260112645 27.555859565734863 -39.529739064934176
30.58222222328186 -56.999889083528366 52.772438049316406 -49.223554534222735 25.55557632446289 -42.875938811424355 47.67453670501709 -33.31453135177841 25.438584566116333 -44.592707511368715 27.756601572036743 -39.645518296980896
30.776362419128418 -57.209265258268694 53.10463309288025 -49.38318454929704 25.72135329246521 -43.0079966990609 48.015602588653564 -33.400109925434705 25.611056566238403 -44.734842598506184 27.940495491027832 -39.76109679537139
30.98634147644043 -57.41629225522207 53.58385920524597 -49.54260002496646 25.897542238235474 -43.139828585130374 48.34442162513733 -33.48556379087414 25.775172472000122 -44.876741544724524 28.12818455696106 -39.87647820843898
31.187360525131226 -57.62500009880347 53.92464327812195 -49.70170269658976 26.06613826751709 -43.27143817427717 48.704163551330566 -33.57089415313379 25.939111471176147 -45.018407867095 28.325013637542725 -39.991665505509935
31.401938438415527 -57.83195388101155 54.28102922439575 -49.86059419081855 26.22525906562805 -43.40282850125721 49.05882668495178 -33.65610278343371 26.100350618362427 -45.159844770193196 28.52290368080139 -40.10666166908861
31.575591564178467 -58.03984233908842 54.65272617340088 -50.019179861768286 26.440417051315308 -43.5340029979843 49.40754270553589 -33.74119161069138 26.302024602890015 -45.301055326161205 28.703304767608643 -40.22146919511785
31.776862621307373 -58.24542958198887 55.054044246673584 -50.17754161272655 26.65151309967041 -43.66496530844203 49.720003604888916 -33.826162613666185 26.495409727096558 -45.4420426902287 28.971269845962524 -40.336088046560896
31.975937604904175 -58.45180571556063 55.46418309211731 -50.33562387009602 26.834867000579834 -43.79571900527669 50.03264141082764 -33.91101847164346 26.686362743377686 -45.58281010907156 29.164203882217407 -40.45052135246169
32.24588060379028 -58.658610701324704 55.801133155822754 -50.493471046200426 27.004082202911377 -43.92626731569094 50.369282484054565 -33.99576136417461 26.86351490020752 -45.72336075700035 29.35900068283081 -40.56477114085389
32.438769578933716 -58.86363453087987 56.138325214385986 -50.651056911752775 27.18483018875122 -44.05661338140375 50.712777614593506 -34.08039372084686 27.097899913787842 -45.86369770206102 29.535298824310303 -40.67883942849292
32.666319608688354 -59.06934628707201 56.56063938140869 -50.80842416175771 27.350377321243286 -44.186760063164115 51.035303592681885 -34.16491792066637 27.323088884353638 -46.003823958896284 29.71826982498169 -40.792728814572506
32.85425853729248 -59.273368630616034 56.903502464294434 -50.96551354471646 27.57062530517578 -44.31670931333258 51.34801173210144 -34.24933591341165 27.526062965393066 -46.14374238010888 29.904964923858643 -40.9064418118943
33.05454635620117 -59.47831103724184 57.2494113445282 -51.122405378131894 27.750028371810913 -44.44646310223164 51.66358757019043 -34.33365029250007 27.787285089492798 -46.28345544160606 30.114470720291138 -41.01998121367524
33.27845335006714 -59.68289808916875 57.57347321510315 -51.27901043003497 27.921096324920654 -44.57602408355383 51.98187446594238 -34.41786332471069 27.95491313934326 -46.42296520774518 30.302602767944336 -41.133349889813545
33.48006725311279 -59.88556193634203 57.9495313167572 -51.43542155499473 28.093030214309692 -44.70539514742651 52.302939653396606 -34.50197627998284 28.183314085006714 -46.5622736827803 30.50665259361267 -41.24654999764936
33.668299436569214 -60.088687807647986 58.31813645362854 -51.591553303302504 28.250442266464233 -44.83457928978329 52.65110659599304 -34.58599034696165 28.36308002471924 -46.70138314950818 30.708386421203613 -41.35958421996645
33.86290240287781 -60.292860808255554 58.70579242706299 -51.74749227122298 28.412296295166016 -44.96357951104557 52.96428346633911 -34.669906756665995 28.56144905090332 -46.840296251719636 30.883259296417236 -41.47245583966432
34.051398277282715 -60.495303744988966 59.03832960128784 -51.90314923249457 28.61275625228882 -45.09239875779582 53.29459547996521 -34.75372675945774 28.77872109413147 -46.97901663468216 31.062536239624023 -41.585167421144355
34.25601315498352 -60.69819445526049 59.40050649642944 -52.05861958579174 28.817808389663696 -45.22103961977155 53.676658630371094 -34.83745218858545 28.98221206665039 -47.11754460881875 31.235873222351074 -41.69772099167284
34.43625593185425 -60.89938203298211 59.810959339141846 -52.21381473209455 28.988608360290527 -45.34950459842493 54.03362774848938 -34.92108518494171 29.157519102096558 -47.2558845789343 31.449952363967896 -41.810118623466586
34.66594696044922 -61.1023980424567 60.15005540847778 -52.36882769728824 29.160799264907837 -45.477795808501355 54.34766364097595 -35.00462787307462 29.309025049209595 -47.394038931581605 31.65772032737732 -41.92236113683129
34.861233949661255 -61.304130187410415 60.495747327804565 -52.523574033582754 29.327582120895386 -45.605915119210685 54.67323851585388 -35.08808202465063 29.464059114456177 -47.53200987042379 31.870190382003784 -42.03445143921009
35.062960147857666 -61.50423168292714 60.84771728515625 -52.67814191123536 29.49667716026306 -45.73386481073693 55.004576444625854 -35.17144907128005 29.614516258239746 -47.66979976287678 32.11740231513977 -42.14639231184541
35.25885534286499 -61.70537498897117 61.27637839317322 -52.832442234623265 29.654109239578247 -45.86164730202272 55.373353481292725 -35.25473141209233 29.777746438980103 -47.807411150343164 32.32137131690979 -42.25818623870342
35.466084241867065 -61.90545646987144 61.634934425354004 -52.98654186086608 29.861501216888428 -45.98926500963033 55.71324348449707 -35.33793065158886 29.959989547729492 -47.94484659847523 32.505348443984985 -42.36983568765445
35.68829822540283 -62.105484188264825 62.018744468688965 -53.14041647678755 30.07300615310669 -46.11672035937506 56.01888942718506 -35.42104704111845 30.129027605056763 -48.082108668967074 32.68894934654236 -42.481343341618754
35.93154501914978 -62.30673813156326 62.367488384246826 -53.294042710864076 30.25837516784668 -46.24401561163934 56.33243536949158 -35.50408258740702 30.36844253540039 -48.219199914700404 32.904513359069824 -42.59270886828851
36.13902807235718 -62.50483250461271 62.72661018371582 -53.44750651203154 30.45632028579712 -46.371152853752974 56.668840408325195 -35.58703965216801 30.550621509552002 -48.356120928021475 33.098809480667114 -42.70393474877012
36.433748960494995 -62.70556484184338 63.10548520088196 -53.600773997017995 30.67837119102478 -46.498134082347846 57.03292942047119 -35.66992000260627 30.70791459083557 -48.49287221974563 33.30055356025696 -42.8150219642895
36.67008590698242 -62.90447460982148 63.466144323349 -53.75377419992323 30.874057292938232 -46.62496098636471 57.34350943565369 -35.75272543948039 30.878759622573853 -48.62945445100181 33.48488759994507 -42.9259738884586
36.86183404922485 -63.10300171056034 63.82328414916992 -53.90664903754062 31.039945125579834 -46.751635753306346 57.65962743759155 -35.835458083597516 31.06153655052185 -48.765868821959124 33.68393278121948 -43.036793133095806
37.07403111457825 -63.30161464373795 64.22756910324097 -54.05925482915598 31.230651140213013 -46.87816060140554 57.97007131576538 -35.91812013256436 31.2453875541687 -48.90211652037269 33.866957902908325 -43.14748222663606
37.283876180648804 -63.50019572152757 64.61222815513611 -54.211719755281834 31.409030199050903 -47.00453719737802 58.32614231109619 -36.00071378455168 31.450923442840576 -49.038199184915776 34.03851795196533 -43.25804355054501
37.46411919593811 -63.699269880398035 64.95209217071533 -54.363924574939105 31.62623119354248 -47.130766903506114 58.66565823554993 -36.08324057709889 31.648897409439087 -49.17411864355226 34.23649001121521 -43.368479560926936
37.64346122741699 -63.896298726805405 65.29726219177246 -54.51598740665473 31.781665325164795 -47.25685327047508 58.9988853931427 -36.165701724091804 31.83041024208069 -49.309876883640186 34.416170835494995 -43.47879271301345
37.84202218055725 -64.09314789780147 65.73465013504028 -54.6677927721447 31.95050621032715 -47.382795503390795 59.33205842971802 -36.24809830641618 32.01163721084595 -49.44547596058932 34.60802364349365 -43.588985316459635
38.04117727279663 -64.2926343757638 66.09882521629333 -54.81947086146774 32.14219522476196 -47.50859612373925 59.64646339416504 -36.330432437948765 32.22695207595825 -49.58091777392562 34.788076639175415 -43.69905939634255
38.270432233810425 -64.48773440307843 66.44624924659729 -54.970914956514 32.31877040863037 -47.63425875004978 59.97148132324219 -36.41270607905827 32.4549081325531 -49.716204114409955 34.98664951324463 -43.80901712943804
38.496665239334106 -64.68492477634784 66.86280131340027 -55.122208878992396 32.50063228607178 -47.75978400181741 60.31338930130005 -36.494921005768425 32.700275182724 -49.85133665951714 35.17146039009094 -43.918860542124854
38.70125722885132 -64.88126863070897 67.2769832611084 -55.27328940289404 32.73251032829285 -47.88517109980848 60.63903331756592 -36.577079091572045 32.8661892414093 -49.98631690798436 35.351229429244995 -44.028591791274835
38.87796902656555 -65.07806950607448 67.6912202835083 -55.424183064977235 32.8954861164093 -48.010421269163814 61.002803325653076 -36.65918245680961 33.025169134140015 -50.12114643834205 35.55773639678955 -44.13821281358591
39.11931300163269 -65.2744849748759 68.04604315757751 -55.57490852435074 33.05798411369324 -48.13553649749846 61.341355323791504 -36.74123287142386 33.18711709976196 -50.25582669370586 35.76149535179138 -44.24772531427048
39.307801961898804 -65.47080341694948 68.40490412712097 -55.7254472205448 33.21505427360535 -48.26051871471357 61.71924448013306 -36.82323189118698 33.345252990722656 -50.39035919744759 35.96026349067688 -44.35713062578966
39.53082895278931 -65.66575430259347 68.81381011009216 -55.87580197681077 33.380505323410034 -48.38536993567401 62.03489065170288 -36.90518079072335 33.5074520111084 -50.52474559666813 36.151575565338135 -44.466429179960826
39.78793692588806 -65.86208554640197 69.14965224266052 -56.02598194747369 33.54719519615173 -48.51009237985231 62.35275864601135 -36.98708114079392 33.671854972839355 -50.658987605908834 36.335471630096436 -44.575622269313754
40.0478298664093 -66.05658843535893 69.49373435974121 -56.17600480436626 33.71751928329468 -48.63468828848552 62.69725179672241 -37.068934655320966 33.895358085632324 -50.79308675732757 36.55145454406738 -44.68471264591928
40.23876595497131 -66.25324751435714 69.8571503162384 -56.32585043390183 33.89977526664734 -48.75915942660666 63.03005075454712 -37.15074288591025 34.11808109283447 -50.92704443399217 36.7391254901886 -44.79370261331776
40.43467402458191 -66.44691293850418 70.2549352645874 -56.4755510646432 34.08369708061218 -48.88350764528998 63.37196063995361 -37.23250719457015 34.28011918067932 -51.06086213527134 36.93311643600464 -44.902593996848175
40.62449097633362 -66.64020357748944 70.59831738471985 -56.62506971463862 34.25253391265869 -49.0077343854707 63.70859360694885 -37.31422715585863 34.44923806190491 -51.19454131888876 37.13222360610962 -45.01138884375344
40.825520038604736 -66.8373452843211 70.94409656524658 -56.774455635832254 34.4172248840332 -49.131841023490416 64.07680249214172 -37.39590424034654 34.630505084991455 -51.328083290544775 37.31472063064575 -45.12008893445328
41.03562808036804 -67.02841143425496 71.29639172554016 -56.92366215931748 34.576119899749756 -49.25582870698441 64.47249269485474 -37.4775392345022 34.821805000305176 -51.46148879275398 37.485411643981934 -45.22869647075845
41.23134803771973 -67.22206566585722 71.70685768127441 -57.072738588521574 34.756242752075195 -49.37969890993729 64.86202383041382 -37.559133828274504 34.99363708496094 -51.59475843979819 37.65664553642273 -45.33721283502526
41.41472101211548 -67.41865027802012 72.06844854354858 -57.22164755365755 34.927212715148926 -49.503453350106284 65.19823288917542 -37.64068979612607 35.16736721992493 -51.72789328994541 37.83973956108093 -45.445639369259034
41.65518808364868 -67.61298679487994 72.41084146499634 -57.37041939375844 35.15415382385254 -49.62709371596266 65.51925277709961 -37.72220870614601 35.33215618133545 -51.86089414709666 38.024006605148315 -45.55397804238197
41.85945725440979 -67.80623889072328 72.74430131912231 -57.51903897578396 35.40256190299988 -49.750621695271235 65.85494780540466 -37.80369012606634 35.51943325996399 -51.99376216364422 38.23795461654663 -45.662230387495924
42.04970741271973 -67.9998131731948 73.05783128738403 -57.667508529919644 35.58554792404175 -49.87403906347923 66.18833994865417 -37.88513573382929 35.69633626937866 -52.126498759353986 38.43635869026184 -45.77039831397737
42.2271044254303 -68.1943897706487 73.44914746284485 -57.815834670189986 35.76033687591553 -49.99734758154613 66.54925489425659 -37.96654755211941 35.880587339401245 -52.25910553951781 38.63671875 -45.8784837025382
42.42951440811157 -68.38786092871526 73.8126175403595 -57.96400215099696 35.931901931762695 -50.120548890412564 66.87506484985352 -38.047927028249006 36.04231643676758 -52.391584221803946 38.81879472732544 -45.98648840977165
42.644859313964844 -68.57960190613242 74.18000555038452 -58.112038511207984 36.09951186180115 -50.243644386116834 67.25140190124512 -38.12927511756091 36.216243505477905 -52.52393650373633 39.00163769721985 -46.09441427570606
42.83765745162964 -68.77095042637859 74.55843472480774 -58.25990209252372 36.266212701797485 -50.366635090618466 67.57924580574036 -38.21059272877622 36.40898561477661 -52.65616405297021 39.18556571006775 -46.20226305519047
43.03163266181946 -68.96312028084276 74.97736763954163 -58.407647615962674 36.481303691864014 -50.489522228656334 67.91473293304443 -38.291881230431045 36.63763070106506 -52.78826849220954 39.36886262893677 -46.31003639042195
43.22272086143494 -69.1527423471833 75.31283164024353 -58.55522338783424 36.640238523483276 -50.61230677189626 68.2416479587555 -38.37314116284096 36.829362630844116 -52.92025126339922 39.5802116394043 -46.417735967034695
43.436285972595215 -69.35078720935375 75.65284466743469 -58.702689691508134 36.80651044845581 -50.7349900362844 68.55715703964233 -38.454373348396885 36.98873472213745 -53.05211374139869 39.76700758934021 -46.525363490169596
43.6729941368103 -69.5379767746323 76.0416567325592 -58.849995512141795 36.9700243473053 -50.85757348962048 68.86704206466675 -38.535578856104415 37.15871262550354 -53.18385717290026 39.97186851501465 -46.632920406452165
43.90097236633301 -69.72863975516589 76.43696975708008 -58.99719191701323 37.13768935203552 -50.98005835505472 69.20689392089844 -38.61675931646624 37.31692171096802 -53.3154820834834 40.17055654525757 -46.740407549554384
44.06713342666626 -69.92472527544267 76.86142683029175 -59.14423567030627 37.29331922531128 -51.10244549570518 69.56975388526917 -38.697916731478436 37.480172634124756 -53.44698970318019 40.37917351722717 -46.8478256971638
44.25269055366516 -70.11822416177453 77.21749687194824 -59.2911704262559 37.47039008140564 -51.22473588685495 69.89747881889343 -38.77905290131276 37.640185594558716 -53.57838163108688 40.58023262023926 -46.95517668569276
44.5246205329895 -70.30907165734715 77.58800387382507 -59.437958161191844 37.685683250427246 -51.34693090241056 70.25108575820923 -38.86016965908647 37.80717968940735 -53.70965982692218 40.761173486709595 -47.06246200455665
44.72513556480408 -70.50100211812659 77.9405128955841 -59.584638983010116 37.88322925567627 -51.46903198922864 70.55995678901672 -38.941268699959444 37.98858952522278 -53.840826355479685 40.972795486450195 -47.16968345621456
44.9408175945282 -70.68943734969443 78.27149081230164 -59.731176123688165 38.06499528884888 -51.59104065705962 70.89547300338745 -39.02235163203044 38.15355563163757 -53.971882893319986 41.205867528915405 -47.27684294949008
45.157126665115356 -70.88307117738472 78.58995795249939 -59.87760865905996 38.24596834182739 -51.71295833078567 71.25574898719788 -39.10342012039039 38.33484148979187 -54.102831057837875 41.399256467819214 -47.38394199471695
45.37004256248474 -71.06867556989275 78.88074493408203 -60.023900132647974 38.43666434288025 -51.834786135964926 71.62938904762268 -39.18447579308476 38.50344753265381 -54.23367178196942 41.59079837799072 -47.49098249162457
45.569204568862915 -71.26825851931218 79.15299892425537 -60.1700893391987 38.62717032432556 -51.956524762900756 71.95414710044861 -39.26552010762337 38.663716316223145 -54.36440553430863 41.775930404663086 -47.597966235792356
45.770190477371216 -71.44818452520926 79.47696995735168 -60.31614096751152 38.82598519325256 -52.07817506806755 72.28167009353638 -39.346554529090064 38.84594535827637 -54.495033461093804 41.95627427101135 -47.7048944185266
46.0130136013031 -71.63798030458919 79.75285577774048 -60.4620936740685 39.030139207839966 -52.19973828564402 72.65642595291138 -39.427580174353615 39.01808738708496 -54.625556955721635 42.1502423286438 -47.81176864368531
46.2051465511322 -71.83652404222478 80.01875376701355 -60.60791246827029 39.23803400993347 -52.321215031405515 73.02505493164062 -39.50859854495153 39.231120347976685 -54.75597739185215 42.34052324295044 -47.918589979867185
46.440237522125244 -72.02769036115052 80.30620288848877 -60.75362634368206 39.41172409057617 -52.44260653414331 73.33874988555908 -39.589609979952115 39.42092943191528 -54.88629619456287 42.528534173965454 -48.025360382132554
46.673354387283325 -72.21497645936088 80.57108473777771 -60.89921630579758 39.65248203277588 -52.563914338585406 73.65400981903076 -39.67061592390535 39.60947036743164 -55.01651555456834 42.730011224746704 -48.13208168076207
46.86049437522888 -72.41019721310694 80.87413454055786 -61.044687893117086 39.832327127456665 -52.685140155681765 74.00879788398743 -39.75161825722243 39.78678250312805 -55.14664072884138 42.90922427177429 -48.23875568041391
47.12760853767395 -72.60194031993596 81.16467642784119 -61.190055810206246 39.99580216407776 -52.80628579229049 74.35709881782532 -39.83261849315386 39.94071960449219 -55.27667282783128 43.09228515625 -48.34538408480769
47.353883504867554 -72.79255363417668 81.43715238571167 -61.33531141106082 40.178792238235474 -52.927353456583404 74.68126678466797 -39.91361808678475 40.097567558288574 -55.40661502332647 43.2819242477417 -48.451968634251195
47.61317849159241 -72.98451185520474 81.77645635604858 -61.4804554569689 40.39554142951965 -53.048344837434406 74.99767661094666 -39.99461690977288 40.28202247619629 -55.53646923668046 43.462074279785156 -48.55851101014578
47.83538460731506 -73.16757305221772 82.05921244621277 -61.62550046767958 40.584447383880615 -53.16926156054119 75.38587665557861 -40.07561647664623 40.46008348464966 -55.66623661364342 43.655415296554565 -48.665012861558296
48.02681756019592 -73.35997572950893 82.35405540466309 -61.77043111643921 40.7512104511261 -53.29010506098022 75.73704981803894 -40.15661854236362 40.66585445404053 -55.795918435577775 43.84382724761963 -48.771475762590136
48.21948051452637 -73.54130830734994 82.72301435470581 -61.915265729458035 40.93074440956116 -53.41087664200942 76.07371687889099 -40.23762468645309 40.86462950706482 -55.925516361895795 44.019564151763916 -48.87789629951855
48.3987295627594 -73.74749311210556 83.00462532043457 -62.059992169548025 41.09734129905701 -53.531577272234074 76.39008402824402 -40.31863647912605 41.022897481918335 -56.0550322512211 44.215527057647705 -48.98427644474373
48.63388466835022 -73.91770459381978 83.26350021362305 -62.20462356373786 41.31904220581055 -53.65220756955832 76.705570936203 -40.39965580016751 41.2015643119812 -56.18446799703062 44.4193320274353 -49.09061725817318
48.86563777923584 -74.11096724173723 83.53764319419861 -62.34914896940782 41.50708317756653 -53.77276810892156 77.04077911376953 -40.48068440345074 41.37852239608765 -56.31382553779823 44.62120318412781 -49.19692028225803
49.10957098007202 -74.30451724164041 83.82562327384949 -62.49358275692357 41.69611835479736 -53.89326029659151 77.38765907287598 -40.56172046138936 41.53541040420532 -56.44310689293255 44.807950258255005 -49.30318698804627
49.29603099822998 -74.49907501232867 84.14726734161377 -62.63791334340869 41.85649013519287 -54.013685806823545 77.76048421859741 -40.64276509047375 41.70921444892883 -56.57231420767672 45.007206201553345 -49.409419150162506
49.49112010002136 -74.68231838710794 84.41725635528564 -62.78215471230127 42.00819516181946 -54.13404636803066 78.08920216560364 -40.72382003467257 41.86637759208679 -56.70144941314321 45.20243716239929 -49.515617998037044
49.682918071746826 -74.87500654695295 84.69091033935547 -62.92629633604246 42.16240215301514 -54.25434365147859 78.42469501495361 -40.80488729956969 42.022621631622314 -56.83051442284288 45.38258123397827 -49.62178532100401
49.87900900840759 -75.06995742623711 84.97369146347046 -63.07035195085608 42.317201137542725 -54.37457912325705 78.74729514122009 -40.885968507977296 42.193570613861084 -56.95951096600474 45.59232831001282 -49.727922862171795
50.08734393119812 -75.26256339392616 85.24547243118286 -63.21431109420443 42.47289299964905 -54.494753620057395 79.12868595123291 -40.967065227293915 42.34427452087402 -57.0884407330803 45.79795837402344 -49.83403228999548
50.29185080528259 -75.44555173702057 85.53280854225159 -63.35819447359916 42.63186311721802 -54.61486837080909 79.46134686470032 -41.0481788810028 42.509435415267944 -57.21730538294934 45.98242926597595 -49.94011527130038
50.48769474029541 -75.6357884711524 85.82829260826111 -63.50197690012938 42.8079571723938 -54.734924761617314 79.7905478477478 -41.12931101387769 42.67814230918884 -57.34610654513582 46.162368297576904 -50.046173063529466
50.671653747558594 -75.81283683285403 86.09284257888794 -63.64567984601008 43.00336837768555 -54.85492333995377 80.11259984970093 -41.21046322912637 42.8358793258667 -57.47484581853463 46.3508243560791 -50.152207338784365
50.859559774398804 -76.00020736271766 86.40983366966248 -63.789296601018805 43.17846131324768 -54.974865057293805 80.46768569946289 -41.29163727791461 43.00207233428955 -57.603525463410335 46.54826736450195 -50.258219203678834
51.037654638290405 -76.2052536609053 86.694016456604 -63.93283650836005 43.37672710418701 -55.094751430129236 80.84955954551697 -41.37283445511368 43.18236446380615 -57.7321483556537 46.740145206451416 -50.36420963137432
51.25390362739563 -76.383377424346 86.98627853393555 -64.07628746405743 43.56338119506836 -55.21458407025794 81.18968057632446 -41.454055063736305 43.35939049720764 -57.86071616225175 46.953025341033936 -50.47017994237649
51.45370554924011 -76.57480128601522 87.29922938346863 -64.21966495209574 43.73545718193054 -55.33436441281942 81.5044436454773 -41.535300415213705 43.53888535499573 -57.9892294539878 47.13743829727173 -50.57613184452066
51.70925164222717 -76.76404369602034 87.56775832176208 -64.36295825471477 43.94766426086426 -55.454093269092546 81.82502865791321 -41.6165724153004 43.708611488342285 -58.11768922175513 47.32006239891052 -50.68206686547757
51.88133263587952 -76.96120963656449 87.83553528785706 -64.50618057536312 44.14941620826721 -55.57377194404771 82.18493556976318 -41.697872601306514 43.864840507507324 -58.24609680669356 47.5230393409729 -50.78798621934884
52.10504364967346 -77.13519989495094 88.10209131240845 -64.64932053680828 44.33060932159424 -55.69340742664679 82.5080316066742 -41.77920188399543 44.03053641319275 -58.37445370634733 47.723548412323 -50.89389124597603
52.28665852546692 -77.31978148631958 88.37364935874939 -64.79239339542738 44.492077350616455 -55.81299997529758 82.8164575099945 -41.86056203219144 44.19758725166321 -58.5027614563337 47.931777238845825 -50.99978363491868
52.4670205116272 -77.51306289420376 88.671959400177 -64.93538786763101 44.669841289520264 -55.93255199754536 83.13802456855774 -41.94195419605638 44.373106241226196 -58.63102155556024 48.10756707191467 -51.10566507034821
52.66044044494629 -77.6879907202367 88.95362329483032 -65.07831888317253 44.820664405822754 -56.05206662712783 83.45878863334656 -42.02338015222576 44.549880027770996 -58.7592352847581 48.297598123550415 -51.21153719735418
52.862767457962036 -77.87366084250115 89.21519136428833 -65.22117481660774 44.99436545372009 -56.171546074414785 83.82346057891846 -42.104841764098595 44.71984004974365 -58.88740361527727 48.47296905517578 -51.31740134607048
53.06393647193909 -78.08257545830025 89.48417043685913 -65.36397090629302 45.17514729499817 -56.29099213691727 84.13159847259521 -42.18634028944308 44.90936613082886 -59.015527883190586 48.66101408004761 -51.42325849735609
53.240962505340576 -78.26577595199143 89.76692032814026 -65.50669529821224 45.37112331390381 -56.41040681379005 84.47749853134155 -42.2678773358404 45.0766921043396 -59.14360968396661 48.87379002571106 -51.52911038293719
53.43863129615784 -78.44278453503495 90.04347443580627 -65.6493632955399 45.53786826133728 -56.52979204385575 84.79755759239197 -42.349454455557485 45.239850997924805 -59.27165077959024 49.07790017127991 -51.63495868242663
53.644251346588135 -78.64715209581418 90.3446683883667 -65.79196310974424 45.6894953250885 -56.64914959420592 85.12479567527771 -42.43107324315133 45.419212102890015 -59.39965301822215 49.263421297073364 -51.74080483164569
53.83600831031799 -78.81442269702725 90.62284541130066 -65.93450985134182 45.84581017494202 -56.76848123249725 85.5526065826416 -42.5127354860801 45.580775022506714 -59.52761828144834 49.46274733543396 -51.84665049011019
54.05756640434265 -79.00135007245919 90.8903865814209 -66.07699190198906 46.00190019607544 -56.88778878567538 85.89945769309998 -42.59444281574825 45.73802089691162 -59.65554845225565 49.658820390701294 -51.952496642334864
54.266775369644165 -79.17844092273259 91.15815162658691 -66.21942416558538 46.15741419792175 -57.00707406716706 86.23504662513733 -42.676196907253455 45.90191292762756 -59.783445397314374 49.856194257736206 -52.058343285100015
54.456892251968384 -79.38522982834856 91.51162266731262 -66.36179446428082 46.313605070114136 -57.12633886879841 86.55342054367065 -42.75799968104394 46.085399866104126 -59.91131095859128 50.02866244316101 -52.16419249682819
54.687989234924316 -79.55539435765087 91.82027387619019 -66.50411951791044 46.475735902786255 -57.24558496666447 86.89115142822266 -42.83985290584842 46.26262593269348 -60.03914680107901 50.218775510787964 -52.2700456476164
54.86800742149353 -79.74451317408844 92.10690188407898 -66.64638084277544 46.65959095954895 -57.364814258226716 87.2254695892334 -42.921758297484075 46.456265926361084 -60.1669542375517 50.398372650146484 -52.37590398025179
55.03837847709656 -79.9415754409696 92.37246584892273 -66.7886076116654 46.824203968048096 -57.48402861992953 87.54207253456116 -43.00371764024398 46.619627714157104 -60.29473480325422 50.5941526889801 -52.48176935918606
55.23488259315491 -80.11042564673154 92.63958382606506 -66.93076785358797 47.08243203163147 -57.60323004986037 87.85639953613281 -43.085732381010295 46.78513765335083 -60.4224898646163 50.78708362579346 -52.587642115801785
55.456711530685425 -80.30218797647736 92.93507862091064 -67.07290305248715 47.274959087371826 -57.722420310955954 88.18716359138489 -43.16780409715808 46.95172667503357 -60.550220595459265 51.002100706100464 -52.69352438599807
55.65682768821716 -80.48228674377961 93.2227566242218 -67.21497007837884 47.49231028556824 -57.84160116091726 88.53462052345276 -43.24993445162937 47.13520860671997 -60.677928316317335 51.19365668296814 -52.79941820294857
55.84201765060425 -80.66314369908058 93.49303364753723 -67.35702047687651 47.787344217300415 -57.96077435890118 88.86555767059326 -43.332124389911186 47.356292486190796 -60.80561445152802 51.37830567359924 -52.90532549392634
56.03302359580994 -80.84880226316784 93.75690245628357 -67.49900165888829 47.944889307022095 -58.079941658022776 89.18418765068054 -43.414375830800466 47.5326464176178 -60.93328050934695 51.57964587211609 -53.0112481729814
56.242042779922485 -81.01428846682346 94.03274750709534 -67.64097432586871 48.16397428512573 -58.1991053972876 89.52575659751892 -43.49669061082689 47.695539474487305 -61.0609281529654 51.78455686569214 -53.117188132426634
56.446077823638916 -81.2018732086314 94.30269455909729 -67.7828827373575 48.36958932876587 -58.31826812458787 89.8512225151062 -43.57907070074865 47.85411047935486 -61.188559146017155 51.996771812438965 -53.22314721022882
56.74114680290222 -81.36974824817702 94.63678073883057 -67.92478287590998 48.542033433914185 -58.437430795664625 90.22955846786499 -43.661518078863715 48.015421628952026 -61.31617531499167 52.202051877975464 -53.32912705751184
56.98068284988403 -81.55008653872548 94.96711754798889 -68.06662879460748 48.693007469177246 -58.55659428804402 90.59195852279663 -43.74403470469836 48.1838436126709 -61.443778523403026 52.39406991004944 -53.43512947954756
57.16231870651245 -81.72978303822967 95.24678564071655 -68.20846262752742 48.87610340118408 -58.675760158338605 90.91026949882507 -43.82662243764048 48.36177968978882 -61.57137065428908 52.58214497566223 -53.54115634098032
57.34364056587219 -81.89645963787889 95.51569771766663 -68.35025265918337 49.03820848464966 -58.794930200309025 91.23265266418457 -43.90928299307588 48.54822278022766 -61.69895357378018 52.772687911987305 -53.64720948453599
57.52861452102661 -82.08643063885671 95.78680777549744 -68.49202467164727 49.19588541984558 -58.91410620907243 91.60983967781067 -43.9920182362561 48.715205669403076 -61.826529047203294 52.96933674812317 -53.75329045985853
57.723896503448486 -82.24798767710824 96.07543182373047 -68.63376086227187 49.38874530792236 -59.03328994755648 91.95827460289001 -44.07482975568769 48.87538170814514 -61.95409860619277 53.166465759277344 -53.859400505591594
57.941436529159546 -82.43525709921047 96.45201563835144 -68.7754801425008 49.544395208358765 -59.15248322108046 92.35812282562256 -44.15771851478743 49.036038637161255 -62.08166366445631 53.37360072135925 -53.96553996611931
58.15046238899231 -82.60595273623562 96.77715373039246 -68.9171680246356 49.72892141342163 -59.27168783625397 92.67529892921448 -44.24068672185748 49.224249601364136 -62.20922586875267 53.55481553077698 -54.071710766115615
58.34412360191345 -82.78063705591501 97.04430675506592 -69.05884332189896 49.908905267715454 -59.39090566689096 92.98382186889648 -44.32373590010319 49.397963523864746 -62.336786117837576 53.72675633430481 -54.1779152900245
58.5357825756073 -82.9659063319452 97.29545783996582 -69.20048915983776 50.09795308113098 -59.510138003681504 93.32446694374084 -44.40686763348527 49.56403040885925 -62.46434546756614 53.91576433181763 -54.28415574185743
58.73162245750427 -83.12790680501088 97.59409284591675 -69.34212747925412 50.28492093086243 -59.629386259277055 93.69404983520508 -44.49008418579748 49.724637269973755 -62.59190645329383 54.10358548164368 -54.39043416864814
58.94513750076294 -83.3200037677214 97.9189817905426 -69.4837392270996 50.49888896942139 -59.748652312841706 94.02731990814209 -44.573387876093086 49.92159724235535 -62.71947107289219 54.29311752319336 -54.49675280572446
59.1510055065155 -83.48203603030117 98.25836181640625 -69.62534768290853 50.69566774368286 -59.86793828100606 94.36050510406494 -44.656780976879716 50.09774613380432 -62.84704130187158 54.4862015247345 -54.60311353724346
59.36480951309204 -83.66660451525071 98.50831294059753 -69.76693329377723 50.87790369987488 -59.98724639149877 94.72383427619934 -44.74026565324448 50.26220512390137 -62.97461917331873 54.67531752586365 -54.709518472562344
59.585938692092896 -83.84271884979444 98.81742405891418 -69.90851939644884 51.115126848220825 -60.106578903781624 95.09102129936218 -44.823843929721896 50.43118500709534 -63.102206779741906 54.9174964427948 -54.81596968834913
59.77564358711243 -84.01226152934557 99.0976300239563 -70.0500867271372 51.29112792015076 -60.225937888086 95.44811034202576 -44.907517763870295 50.58927297592163 -63.22980625790202 55.108028411865234 -54.92246920827122
59.96796751022339 -84.20281989534219 99.38888597488403 -70.19165827709432 51.494431018829346 -60.34532548323093 95.781081199646 -44.991289286541296 50.770740032196045 -63.35741977686582 55.29127836227417 -55.02901833298903
60.15676951408386 -84.36203322537892 99.72120189666748 -70.33321523430575 51.67670512199402 -60.464743858225944 96.15900015830994 -45.07516052237832 50.95366096496582 -63.48504949674923 55.467270374298096 -55.13561771439424
60.32585859298706 -84.55538683604216 100.01336598396301 -70.47478021280168 51.8894362449646 -60.58419518599778 96.53651928901672 -45.15913374571546 51.13051795959473 -63.61269756801547 55.65283226966858 -55.242268687543444
60.526554584503174 -84.71940834344826 100.28835892677307 -70.61633480882803 52.0756721496582 -60.70368164440482 96.89224028587341 -45.2432112269431 51.30653786659241 -63.74036621254611 55.84358835220337 -55.348973844949676
60.77804255485535 -84.90148233553055 100.56638503074646 -70.75790134035627 52.2626850605011 -60.82320541615439 97.21280527114868 -45.32739524415117 51.4860098361969 -63.8680576976204 56.054532289505005 -55.45573553740165
60.9708194732666 -85.0826589130854 100.86782908439636 -70.89946173337235 52.450758934020996 -60.9427680347088 97.53534245491028 -45.41168802438495 51.661149978637695 -63.99577431946356 56.239665269851685 -55.56255596195956
61.214083433151245 -85.24832919690267 101.1686589717865 -71.04103807998983 52.65145707130432 -61.062371351199324 97.90747833251953 -45.49609170728449 51.86309289932251 -64.1235183930877 56.421250343322754 -55.669437382430786
61.410582304000854 -85.44295162324202 101.47144603729248 -71.18261258442602 52.842594146728516 -61.18201679374842 98.26261830329895 -45.580608579463075 52.02241802215576 -64.25129224669446 56.60159635543823 -55.77638218101925
61.60814929008484 -85.60020043197599 101.79926419258118 -71.32420715895806 53.04502892494202 -61.3017062691801 98.60823822021484 -45.66524091692148 52.19250297546387 -64.37909821921173 56.782350301742554 -55.883395509788244
61.93456435203552 -85.79479506371227 102.10693407058716 -71.46580425385766 53.31138896942139 -61.421441455234486 98.95904016494751 -45.7499910046814 52.35750102996826 -64.50693865984957 56.984270334243774 -55.99047980546699
62.14420938491821 -85.95923408884809 102.42126989364624 -71.60742562811001 53.50089693069458 -61.54122439877235 99.31054210662842 -45.83486114445826 52.532318115234375 -64.63481592886427 57.18936324119568 -56.09763754203364
62.32626748085022 -86.14066047977572 102.72633075714111 -71.749053963981 53.67917799949646 -61.66105734671259 99.6716661453247 -45.919853608260546 52.69853115081787 -64.76273239897529 57.38525938987732 -56.2048705424513
62.512800455093384 -86.3231115188749 103.03477168083191 -71.89071088169108 53.85494613647461 -61.780942671122496 100.03518199920654 -46.004970737225875 52.85223031044006 -64.8906904570756 57.56920051574707 -56.312181320644314
62.710631370544434 -86.48704531575696 103.31311368942261 -72.03237929056664 54.03092813491821 -61.90088280123422 100.45037984848022 -46.09021492236196 53.011412382125854 -65.01869250601855 57.756749629974365 -56.419572365924125
62.91651749610901 -86.6824164336365 103.594735622406 -72.17408068912619 54.25226807594299 -62.02087983575473 100.89738178253174 -46.17558858457883 53.16927528381348 -65.14674096635918 57.948264598846436 -56.52704554070323
63.10159134864807 -86.83675955094394 103.89845061302185 -72.31579820098543 54.4470112323761 -62.140936026413215 101.27680087089539 -46.2610938004211 53.391133308410645 -65.27483827799168 58.133856534957886 -56.63460240741391
63.298943281173706 -87.0319052693158 104.21631240844727 -72.45755320775534 54.66021418571472 -62.26105377387186 101.65096378326416 -46.34673289530323 53.54981708526611 -65.40298690166142 58.323246479034424 -56.742245927321385
63.48632216453552 -87.18955318235868 104.52675652503967 -72.59932904509476 54.86019325256348 -62.38123554449746 102.012366771698 -46.432507747831345 53.70623016357422 -65.53118926420868 58.539058446884155 -56.84997898363964
63.67722010612488 -87.37331618142578 104.80781841278076 -72.74114699208876 55.05593919754028 -62.501483851929855 102.3348867893219 -46.51842072786154 53.891629219055176 -65.65944779233229 58.72650957107544 -56.95780432574959
63.86483192443848 -87.54201945851182 105.09274244308472 -72.8829905900737 55.227861166000366 -62.62180123816556 102.6779317855835 -46.60447407965526 54.06668138504028 -65.78776492441739 58.92050862312317 -57.06572470257819
64.04187798500061 -87.7087707986432 105.39526534080505 -73.02488102626833 55.42890501022339 -62.74219030102101 103.01697897911072 -46.69067031189491 54.21685242652893 -65.91614313515163 59.1150176525116 -57.173742787719675
64.2397358417511 -87.88414267640967 105.71382546424866 -73.16680204563896 55.60214304924011 -62.86265366545373 103.36473488807678 -46.77701232580337 54.375354290008545 -66.04458494962843 59.31839871406555 -57.281861388531695
64.4548966884613 -88.03455001399524 106.03410053253174 -73.30877475294507 55.78122091293335 -62.983193833145876 103.6980767250061 -46.86350295400228 54.540945291519165 -66.17309293708156 59.50065279006958 -57.39008332618742
64.6865587234497 -88.20113735870594 106.33407664299011 -73.45078309215936 55.9628369808197 -63.103813370370275 104.05813980102539 -46.95014490142693 54.69814920425415 -66.30166970685511 59.70972681045532 -57.49841156102946
64.86511373519897 -88.33648994050598 106.64615058898926 -73.59284809567532 56.125406980514526 -63.22451512028508 104.4642858505249 -47.03694076815871 54.856242179870605 -66.43031794213441 59.907235860824585 -57.60684889393683
65.10846376419067 -88.47462722791782 106.95632266998291 -73.73495390456756 56.322031021118164 -63.345302523388646 104.83889198303223 -47.12389341103346 55.017805337905884 -66.55904033954089 60.1013548374176 -57.71539814647489
65.29211664199829 -88.59284061020298 107.26474452018738 -73.87712148789034 56.49695897102356 -63.46617627933761 105.17268300056458 -47.21100571638867 55.218316316604614 -66.68783962159519 60.30789566040039 -57.82406224492759
65.56214952468872 -88.69980844230739 107.57479548454285 -74.01933518154154 56.680813789367676 -63.5871401920959 105.52230596542358 -47.29828042815643 55.41738939285278 -66.81671854598125 60.48518180847168 -57.93284404025738
65.76592946052551 -88.80483674916081 107.86940550804138 -74.16161590113354 56.88616871833801 -63.708197890872846 105.88197803497314 -47.385720417083434 55.59795427322388 -66.94567990594395 60.68666481971741 -58.041746405532834
65.95376443862915 -88.90589205617957 108.15301156044006 -74.30394817345949 57.12398982048035 -63.82935205794351 106.25541496276855 -47.47332867887559 55.75382423400879 -67.07472653062615 60.8610577583313 -58.150772238482006
66.16911745071411 -89.00630449648315 108.43257260322571 -74.44635287222147 57.337106704711914 -63.950605330397046 106.60142087936401 -47.56110813066529 55.91618824005127 -67.20386019115455 61.0735228061676 -58.259924463714924
66.36105942726135 -89.10677176490671 108.73873472213745 -74.58881471258624 57.56092357635498 -64.07196093481691 106.99078178405762 -47.64906175518487 56.08725929260254 -67.3330830112902 61.25783896446228 -58.369206034698124
66.57736229896545 -89.20720819948406 109.04886174201965 -74.73135453469962 57.726627588272095 -64.1934220701014 107.34314680099487 -47.737191985159185 56.24572730064392 -67.46239735141026 61.44857597351074 -58.47861992205192
66.77172446250916 -89.30777207176929 109.33868360519409 -74.87395724199058 57.915815591812134 -64.3149917613878 107.73180079460144 -47.8255019716476 56.40733528137207 -67.5918058094713 61.63928985595703 -58.588169062729406
66.968430519104 -89.40852107863344 109.6210515499115 -75.01664365041663 58.08307957649231 -64.43667298203792 108.10872673988342 -47.91399486444245 56.57950234413147 -67.72131116340303 61.824708700180054 -58.69785651449718
67.18827557563782 -89.50945266510399 109.92645168304443 -75.15939884853063 58.23728561401367 -64.55846893460873 108.47956085205078 -48.00267369582819 56.75574350357056 -67.85091633018101 62.003124713897705 -58.80768537189912
67.37571859359741 -89.61057481088979 110.21690487861633 -75.30224364077856 58.41320276260376 -64.6803828891622 108.82307767868042 -48.091541606342034 56.92700743675232 -67.98062433760951 62.18975782394409 -58.917659629696345
67.5746054649353 -89.71189409482744 110.51531505584717 -75.44516329759682 58.60245966911316 -64.80241813239181 109.16703867912292 -48.180601877864966 57.14812421798706 -68.11043830431831 62.37550473213196 -59.02778271369665
67.75682544708252 -89.81341338861478 110.84544491767883 -75.5881786215513 58.83810782432556 -64.9245780010927 109.50774073600769 -48.26985782864988 57.32148313522339 -68.2403614212832 62.57520771026611 -59.13805805307132
67.96091032028198 -89.915135771798 111.13533592224121 -75.73127506535204 59.02971386909485 -65.04686589063066 109.82909178733826 -48.35931279088293 57.522789001464844 -68.37039693621038 62.7577006816864 -59.24848896240998
68.14382648468018 -90.0170645388632 111.47464394569397 -75.8744734396666 59.19549202919006 -65.16928523053853 110.14175796508789 -48.44897007632514 57.751380920410156 -68.5005481605212 62.948996782302856 -59.35907744444399
68.35964059829712 -90.1192029487404 111.80203795433044 -76.01775937836439 59.37189722061157 -65.29183948281411 110.47952604293823 -48.53883313528769 57.91743493080139 -68.6308184630974 63.15591478347778 -59.46982570789258
68.58692359924316 -90.22155397795713 112.089684009552 -76.16115329049224 59.53350043296814 -65.41453215260643 110.85766100883484 -48.628905469612285 58.10425591468811 -68.76121126651351 63.355018854141235 -59.58073760949614
68.79426550865173 -90.32412080451307 112.38635611534119 -76.30464121582179 59.707157611846924 -65.53736679287614 111.19480299949646 -48.719190616592726 58.2768669128418 -68.89173004524005 63.53259587287903 -59.69181688819445
68.9749596118927 -90.4269068808692 112.66239213943481 -76.44824352856716 59.90395450592041 -65.66034700166648 111.65904784202576 -48.80969216033603 58.441569805145264 -69.02237832515038 63.71221685409546 -59.80306716477873
69.20342254638672 -90.52991531531407 112.96632790565491 -76.59194608774455 60.09147357940674 -65.78347634680344 112.01194977760315 -48.90041370992397 58.6041157245636 -69.15315968385559 63.94752383232117 -59.914492159770994
69.41351366043091 -90.63314963361613 113.26171088218689 -76.73576985444085 60.27283549308777 -65.90675844398507 112.37066578865051 -48.99135892507819 58.782559871673584 -69.28407775157191 64.15198278427124 -60.02609561770776
69.65132880210876 -90.73661312411352 113.56917071342468 -76.87970083232834 60.43653750419617 -66.03019699834402 112.73684763908386 -49.082531502126045 58.981215953826904 -69.41513632159467 64.33473777770996 -60.13788112918025
69.88693571090698 -90.84030932365984 113.86416482925415 -77.0237602201278 60.59218645095825 -66.15379578699755 113.05287575721741 -49.17393523220351 59.187280893325806 -69.54633915835602 64.53835582733154 -60.24985132484432
70.08885478973389 -90.94424182748111 114.16384983062744 -77.16793416128779 60.74572038650513 -66.27755865291851 113.3729977607727 -49.26557394973409 59.40385293960571 -69.67769007944469 64.71629285812378 -60.36200982569638
70.32464265823364 -91.04841419084514 114.45198702812195 -77.3122439375763 60.948225259780884 -66.40148950313855 113.69550490379333 -49.357451573066186 59.56057596206665 -69.8091929613579 64.91018486022949 -60.474360839067096
70.52540850639343 -91.15283017434093 114.7610068321228 -77.45667589829483 61.17522406578064 -66.52559230864804 114.03909492492676 -49.44957201646578 59.71472978591919 -69.94085173783587 65.097177028656 -60.58690862018856
70.74022459983826 -91.25749347521594 115.06547784805298 -77.60125132670441 61.37403416633606 -66.64987110481289 114.38559985160828 -49.54193923023175 59.88682770729065 -70.07267040111282 65.31124186515808 -60.69965743986624
70.94188356399536 -91.36240794299353 115.35622501373291 -77.74595680485658 61.53890609741211 -66.77432999254789 114.7136778831482 -49.63455690358779 60.05342364311218 -70.20465300331541 65.52008080482483 -60.8126115914142
71.14502167701721 -91.46757748369873 115.63885498046875 -77.89081363053042 61.699485301971436 -66.8989731397363 115.29617881774902 -49.72742867352926 60.29878354072571 -70.33680365741017 65.70154094696045 -60.925775400652846
71.33767461776733 -91.57300594410023 115.95535898208618 -78.03580862873422 61.89407515525818 -67.02380471146941 115.73363471031189 -49.82055874538004 60.47532367706299 -70.46912654449159 65.87419509887695 -61.039153234093114
71.5686776638031 -91.67869761410314 116.22900700569153 -78.1809631484952 62.0690062046051 -67.14882771505219 116.20809268951416 -49.913951563005895 60.67402386665344 -70.60162591595598 66.06378316879272 -61.15274950578372
71.79919981956482 -91.78465633738418 116.57098293304443 -78.32626424405595 62.25006127357483 -67.27404583081405 116.55645275115967 -50.00761159357584 60.8345148563385 -70.73430609579636 66.25232005119324 -61.26656868316212
71.97676682472229 -91.89088642920744 116.88263988494873 -78.47173334243352 62.456263303756714 -67.3994631714306 116.87307286262512 -50.101543246237334 61.004631996154785 -70.86717148277549 66.48523497581482 -61.380615292150516
72.18167781829834 -91.99739205237532 117.15517377853394 -78.61735770715472 62.6636643409729 -67.5250841073679 117.25518298149109 -50.19575060666514 61.17469811439514 -71.00022655252917 66.6907868385315 -61.49489392167502
72.37218880653381 -92.10417758493585 117.4646167755127 -78.76315887392269 62.84677839279175 -67.65091319666584 117.57934498786926 -50.29023846124892 61.374545097351074 -71.13347585965612 66.90448188781738 -61.60940922774303
72.57742071151733 -92.21124760484025 117.76634287834167 -78.90912430828065 63.042205572128296 -67.77695512704442 117.90449404716492 -50.385011556949166 61.56804299354553 -71.26692403983549 67.08866882324219 -61.724165937183685
72.78147578239441 -92.31860662877085 118.14907693862915 -79.055275675812 63.21700739860535 -67.903214617143 118.21651792526245 -50.480074421088744 61.72962498664856 -71.40057581143397 67.27179884910583 -61.83916874557055
73.02731275558472 -92.42625902740117 118.47128081321716 -79.2016006428855 63.38053846359253 -68.02969651882772 118.60762691497803 -50.57543245573876 61.9523069858551 -71.53443597847573 67.47290992736816 -61.95442138493852
73.2611517906189 -92.53420980245039 118.78123378753662 -79.34812098091962 63.57096552848816 -68.1564057955998 118.93931198120117 -50.67109087562545 62.13467502593994 -71.6685094329604 67.66592192649841 -62.06992888266454
73.46275973320007 -92.64246358665027 119.07636380195618 -79.4948246103748 63.75476932525635 -68.28334755264675 119.26600313186646 -50.767054752471836 62.34174108505249 -71.80280115723436 67.8969349861145 -62.185696045168804
73.72464084625244 -92.75102521490643 119.3467767238617 -79.64173344849071 63.94329023361206 -68.41052696801309 119.57958722114563 -50.86332929971067 62.53521800041199 -71.93731622646948 68.11953806877136 -62.30172747516797
73.9491958618164 -92.85989967536175 119.70891880989075 -79.78883559374678 64.12637424468994 -68.53794930383076 119.87949824333191 -50.959919592311 62.77131795883179 -72.07205981124619 68.29388904571533 -62.418028441827154
74.14699387550354 -92.96909212129142 120.04536581039429 -79.9361531929232 64.31067228317261 -68.66561991775545 120.17244005203247 -51.05683106791802 62.93213701248169 -72.20703718023509 68.47169804573059 -62.53460409755584
74.35889482498169 -93.07860803794478 120.33235096931458 -80.08367456951228 64.48021817207336 -68.79354426511975 120.55287003517151 -51.154068979422654 63.09080982208252 -72.34225370297342 68.67708492279053 -62.65146007143387
74.56199789047241 -93.1884520155167 120.60548281669617 -80.23142204758189 64.65056729316711 -68.92172790128937 120.89999508857727 -51.25163871475163 63.27667498588562 -72.47771485356301 68.87016296386719 -62.76860198970758
74.7576949596405 -93.2986300108752 120.90406489372253 -80.37938418211883 64.81707835197449 -69.05017648483368 121.22534513473511 -51.3495459912083 63.44708585739136 -72.61342621573066 69.03442788124084 -62.88603519349408
74.94605493545532 -93.40914718828365 121.2100727558136 -80.52758342220535 64.9787654876709 -69.1788957806662 121.54689598083496 -51.4477965478648 63.61627388000488 -72.74939347897569 69.2345609664917 -63.003765539529496
75.13650679588318 -93.5200093402276 121.5330958366394 -80.67600866659353 65.1594226360321 -69.30789166353834 121.86724805831909 -51.54639632822238 63.77788782119751 -72.8856224458813 69.42718505859375 -63.12179900360463
75.34052681922913 -93.63122239154912 121.83033275604248 -80.8246825131182 65.34130263328552 -69.43717010122644 122.22069597244263 -51.64535144157764 63.93627381324768 -73.02211903523015 69.61658811569214 -63.240141655996226
75.53541970252991 -93.74279200292001 122.15962481498718 -80.97359408620568 65.5384566783905 -69.56673718799144 122.55774903297424 -51.744668073493386 64.10858988761902 -73.15888928537083 69.80583310127258 -63.35879966898916
75.73208260536194 -93.85472420643706 122.45406579971313 -81.12276627218151 65.71893954277039 -69.69659914364144 122.88845610618591 -51.84435255331994 64.27363896369934 -73.29593935771075 70.01501893997192 -63.477779323300005
75.91515564918518 -93.96702539708531 122.75001978874207 -81.27218845359111 65.88898968696594 -69.82676231540628 123.20687317848206 -51.944411328228995 64.4328978061676 -73.43327554032996 70.22168803215027 -63.59708701386179
76.10304355621338 -94.07970165876267 123.07332468032837 -81.42188378036437 66.06939482688904 -69.95723317854039 123.52672529220581 -52.04485096915131 64.61527991294861 -73.5709042517201 70.42585492134094 -63.71672925521245
76.31825852394104 -94.19275954336445 123.35402584075928 -81.57184146553561 66.24794292449951 -70.08801834099307 123.86023712158203 -52.14567818265034 64.78004503250122 -73.70883204465257 70.6368339061737 -63.83671268663612
76.55233550071716 -94.30620534535794 123.62953972816467 -81.72208451022621 66.48192572593689 -70.21912454884847 124.17128324508667 -52.24689980784745 64.96244788169861 -73.84706561018302 70.82423782348633 -63.95704396324937
76.73722338676453 -94.42004605852696 123.92563986778259 -81.87260221111863 66.66207075119019 -70.35055868965506 124.49918127059937 -52.34852281507709 65.12690496444702 -73.98561178179725 71.00679898262024 -64.07772990688768
76.96415042877197 -94.53428804885989 124.26765275001526 -82.02341762886161 66.82912874221802 -70.48232779509887 124.8251621723175 -52.45055431870536 65.29643297195435 -74.12447753970659 71.18919491767883 -64.198776989485
77.16871738433838 -94.64893854389561 124.5685248374939 -82.17452068613613 67.03991293907166 -70.61443909495982 125.14371013641357 -52.55299947062775 65.47094297409058 -74.26367001529877 71.3822648525238 -64.32019178101156
77.3779833316803 -94.76400437729288 124.914559841156 -82.32593575483855 67.2247748374939 -70.74690001618211 125.4916341304779 -52.655865358837175 65.6319010257721 -74.40319649575287 71.61785197257996 -64.44198174048488
77.58149433135986 -94.87949282004956 125.18342781066895 -82.47765319468051 67.40036678314209 -70.87971807903665 125.82415223121643 -52.75915962299328 65.80167412757874 -74.54306442882589 71.8393919467926 -64.56415395570325
77.81625533103943 -94.99541172832326 125.48795080184937 -82.62969776696625 67.56150078773499 -71.01290095704637 126.14010310173035 -52.86289007048603 65.96965408325195 -74.68328142781829 72.01943683624268 -64.6867155574194
77.98267936706543 -95.11176861034963 125.80220770835876 -82.78206009426484 67.76717281341553 -71.14645649146999 126.45423913002014 -52.96706432905498 66.15247797966003 -74.82385527672818 72.20628786087036 -64.80967400398501
78.19583225250244 -95.22857115966997 126.11257672309875 -82.93476532835213 67.97018194198608 -71.28039269677193 126.78667211532593 -53.071690321526475 66.34314203262329 -74.96479393560185 72.39363694190979 -64.9330375697043
78.37902331352234 -95.34582736487721 126.45139384269714 -83.08780433058294 68.12657189369202 -71.41471776757572 127.1462972164154 -53.17677606193576 66.50182700157166 -75.10610554609053 72.58403205871582 -65.05681455389671
78.5526442527771 -95.46354527701637 126.72703266143799 -83.24120268988486 68.31875872612 -71.54944008464197 127.44929718971252 -53.282329709955775 66.68964195251465 -75.24779843722278 72.77921319007874 -65.18101351095402
78.76460123062134 -95.58173352659256 127.0235538482666 -83.39495150733973 68.49622869491577 -71.68456822123889 127.75062704086304 -53.38835997011426 66.85442280769348 -75.38988113140243 72.96731209754944 -65.30564316190306
78.96402931213379 -95.70040014233763 127.346195936203 -83.5490768586159 68.67456078529358 -71.82011094938714 128.0443971157074 -53.49487579315508 67.02624869346619 -75.53236235064367 73.19968295097351 -65.43071240975083
79.14393138885498 -95.81955470971629 127.7028489112854 -83.70357010655766 68.848956823349 -71.95607724515405 128.361750125885 -53.6018858639683 67.20560479164124 -75.67525102305369 73.40100502967834 -65.55623035085597
79.349853515625 -95.93920568449705 127.98740482330322 -83.85845786036784 69.04241991043091 -72.09247629815451 128.79341220855713 -53.709399518752676 67.38440489768982 -75.81855627826069 73.59555125236511 -65.68220628456498
79.56125855445862 -96.05936254135456 128.27002882957458 -84.01373177698103 69.22964787483215 -72.22931751606363 129.24942207336426 -53.81742603696545 67.5653748512268 -75.96228745501877 73.83112621307373 -65.8086497220926
79.78712844848633 -96.18003437949169 128.55058884620667 -84.16941903560796 69.4642379283905 -72.36661053309575 129.58226203918457 -53.92597506778004 67.73288488388062 -76.10645409891312 74.03954410552979 -65.9355703951122
79.96886539459229 -96.3012311166696 128.8488268852234 -84.32551161028684 69.65012097358704 -72.5043652174999 129.98432111740112 -54.03505659195091 67.90404081344604 -76.25106590185688 74.23719620704651 -66.06297810736311
80.18316316604614 -96.42296290594062 129.14286589622498 -84.48203729196634 69.87348699569702 -72.6425916793811 130.32903003692627 -54.14468082177211 68.06652498245239 -76.396132835442 74.42589735984802 -66.19088305817398
80.39102101325989 -96.54523932475985 129.4763698577881 -84.63898840094343 70.06993794441223 -72.78130027893778 130.71272683143616 -54.25485821306194 68.22849106788635 -76.54166515115963 74.6179473400116 -66.3192957572304
80.59422707557678 -96.66807121055867 129.77396392822266 -84.79639339331189 70.24214577674866 -72.92050163506381 131.083970785141 -54.365599478619075 68.39769792556763 -76.68767338088065 74.82728838920593 -66.44822695959587
80.78570413589478 -96.79146931013969 130.06355500221252 -84.95424495064853 70.44723176956177 -73.0602066343174 131.43272376060486 -54.47691558479047 68.54621982574463 -76.83416833971987 75.01172137260437 -66.57768767711724
80.97444796562195 -96.91544452644877 130.3605580329895 -85.11257224830851 70.64934778213501 -73.2004264402762 131.79004669189453 -54.58881774860262 68.72657084465027 -76.98116113093238 75.21348023414612 -66.70768918971116
81.1655490398407 -97.04000808052037 130.66488003730774 -85.27136834924212 70.82739782333374 -73.34117250330264 132.19844365119934 -54.70131749738389 68.89112591743469 -77.12866315242948 75.41162633895874 -66.83824305666737
81.36181306838989 -97.16517135350806 130.9495029449463 -85.4306631950402 70.9919548034668 -73.48245657003963 132.5512557029724 -54.81442639528168 69.04817390441895 -77.27668610462239 75.60117316246033 -66.96936112808253
81.55645418167114 -97.29094659179266 131.25112915039062 -85.59045028116658 71.15369176864624 -73.62429069471558 132.85455775260925 -54.92815654269337 69.20480489730835 -77.42524199939034 75.81125116348267 -67.10105555651393
81.7706151008606 -97.4173456394175 131.56295204162598 -85.75076035825435 71.32452082633972 -73.76668725059368 133.17215871810913 -55.042520419039356 69.36164689064026 -77.57434317003049 75.99513697624207 -67.23333880892645
82.03123617172241 -97.54438156689483 131.83434796333313 -85.91158737175137 71.52956581115723 -73.90965894145141 133.51189756393433 -55.157530417088545 69.53822088241577 -77.72400228207948 76.1989951133728 -67.36622367899614
82.24524426460266 -97.67206718867877 132.12767887115479 -86.07296295397111 71.73603677749634 -74.05321881360885 133.8476836681366 -55.273199395450106 69.71199083328247 -77.87423234492861 76.38456225395203 -67.49972329982664
82.46484327316284 -97.80041525132694 132.4487738609314 -86.23488155253861 71.94181370735168 -74.19738026860097 134.1654496192932 -55.38954072268123 69.87859797477722 -78.02504672418085 76.5653703212738 -67.63385115713025
82.67204928398132 -97.9294395285479 132.73789882659912 -86.39737572537938 72.13584089279175 -74.34215707643435 134.4901466369629 -55.506567868923256 70.0761981010437 -78.17645915472053 76.77139925956726 -67.76862110292213
82.91144108772278 -98.05915397045588 133.00491285324097 -86.56044053712142 72.32303595542908 -74.48756338948704 134.8211796283722 -55.62429512081775 70.2496030330658 -78.32848375448674 76.96001935005188 -67.90404736977567
83.11814093589783 -98.1895731303199 133.2950439453125 -86.72410953464352 72.49975991249084 -74.63361375706175 135.1688904762268 -55.74273704448868 70.42405700683594 -78.48113503895762 77.17196941375732 -68.04014458568508
83.30588102340698 -98.32071155512318 133.62748098373413 -86.88837831122424 72.68423175811768 -74.78032314064197 135.50655150413513 -55.86190813798247 70.5805151462555 -78.6344279363633 77.36980628967285 -68.17692778958262
83.51967597007751 -98.45258486172247 133.97874188423157 -87.05328150182709 72.87738084793091 -74.92770693361356 135.83516359329224 -55.98182389074118 70.75139427185059 -78.7883778036567 77.54658532142639 -68.31441244755788
83.7534749507904 -98.58520850507206 134.2585678100586 -87.21881533418775 73.07397675514221 -75.07578097185608 136.15193343162537 -56.102500250514595 70.91814136505127 -78.94300044327537 77.75066423416138 -68.45261446982889
83.93763089179993 -98.71859787715438 134.55463480949402 -87.38501557621603 73.26090383529663 -75.22456155244966 136.47867059707642 -56.22395360975483 71.12847924232483 -79.09831212073846 77.95887112617493 -68.59155022851519
84.1560549736023 -98.85277052393127 134.887788772583 -87.55187917738242 73.4399209022522 -75.37406545355216 136.81327366828918 -56.34620080715986 71.32563018798828 -79.25432958312268 78.15334916114807 -68.7312365762672
84.36756300926208 -98.98774329526306 135.23050475120544 -87.7194431225943 73.61917686462402 -75.52430995373595 137.15204572677612 -56.46925920438984 71.48609614372253 -79.41107007846897 78.35919213294983 -68.87169086580761
84.55885219573975 -99.12353385767739 135.5288429260254 -87.88770513999913 73.78625583648682 -75.6753128523623 137.47747254371643 -56.59314658405282 71.64284920692444 -79.56855137617583 78.57553625106812 -69.01293097044403
84.73745822906494 -99.26016078655168 135.8185420036316 -88.0567035217822 73.94622898101807 -75.82709249100026 137.7998673915863 -56.71788136532467 71.80153799057007 -79.7267917884376 78.75849628448486 -69.15497530561626
84.93216705322266 -99.39764202119535 136.09465098381042 -88.22643686927036 74.1036479473114 -75.97966777595781 138.19719433784485 -56.84348240279928 71.97489905357361 -79.88581019279312 78.94984745979309 -69.29784266952682
85.1420202255249 -99.53599706109333 136.38980412483215 -88.39694488801584 74.26617884635925 -76.13305820199051 138.53851056098938 -56.969969259202045 72.16244101524353 -80.04562605585376 79.12525868415833 -69.44155235380725
85.3947172164917 -99.67524661748739 136.69251322746277 -88.56822710529266 74.41873288154602 -76.28728387726272 138.86544346809387 -57.097361968968 72.33941888809204 -80.20625945828506 79.31876373291016 -69.58612454850731
85.63938617706299 -99.81541098351602 137.00207805633545 -88.74032476142956 74.59934496879578 -76.44236554964152 139.18588852882385 -57.22568088098933 72.50479769706726 -80.36773112112202 79.52023577690125 -69.7315800777543
85.8445053100586 -99.95651005692582 137.29051518440247 -88.91323841958058 74.77616786956787 -76.59832463441046 139.52366542816162 -57.35494748069621 72.67721366882324 -80.5300624335049 79.70301079750061 -69.87794042996353
86.03857231140137 -100.09856780313406 137.5862443447113 -89.08701096196069 74.92710065841675 -76.75518324349603 139.86157655715942 -57.485183955973255 72.8261775970459 -80.69327548192896 79.92429089546204 -70.02522778833863
86.23021340370178 -100.24160551906544 137.87837743759155 -89.26164409817177 75.10442757606506 -76.91296421630751 140.20274662971497 -57.61641321706951 72.99910259246826 -80.85739308110688 80.10780692100525 -70.17346506244402
86.4196503162384 -100.38564687273508 138.18758249282837 -89.43718248499094 75.26829862594604 -77.0716911522984 140.52552151679993 -57.748658924216976 73.16472864151001 -81.02243880655449 80.295658826828 -70.32267592123505
86.61805033683777 -100.53071717949975 138.50818848609924 -89.61362909275054 75.43767070770264 -77.23138844536646 140.86156153678894 -57.8819454395765 73.32840061187744 -81.18843702901427 80.48599290847778 -70.47288485050242
86.88172030448914 -100.67684010295636 138.804354429245 -89.79103053443802 75.62674379348755 -77.39208132021774 141.21806859970093 -58.01629793368845 73.49169850349426 -81.355412950844 80.6616358757019 -70.62411716347182
87.11028027534485 -100.82404210961207 139.10147547721863 -89.9693911457564 75.81186866760254 -77.55379587083168 141.6623547077179 -58.151742586132684 73.7337954044342 -81.52339264450757 80.85968089103699 -70.77639902558064
87.30635619163513 -100.97235022663597 139.4033534526825 -90.14875961075319 75.990065574646 -77.716559101174 142.04599785804749 -58.28830629579825 73.90302038192749 -81.69240309331391 81.05672097206116 -70.92975751253854
87.51131010055542 -101.12179131478548 139.74120330810547 -90.32914186160623 76.1573576927185 -77.88039896831796 142.41453790664673 -58.42601709167653 74.06249046325684 -81.86247223456535 81.26129603385925 -71.08422065364458
87.70794010162354 -101.27239557697334 140.08159136772156 -90.51058885730477 76.319100856781 -78.04534442814601 142.72753190994263 -58.56490328682163 74.2216374874115 -82.03362900528725 81.45903611183167 -71.23981747766481
87.96404910087585 -101.42419280287629 140.3739082813263 -90.69310820711051 76.47024393081665 -78.21142548382062 143.07901787757874 -58.70499358556234 74.38275527954102 -82.20590339072886 81.64032506942749 -71.39657806146711
88.14928102493286 -101.57721272460158 140.66219329833984 -90.87675338907536 76.62277412414551 -78.37867323722729 143.40890789031982 -58.84631942580277 74.55512642860413 -82.37932647583732 81.82860708236694 -71.55453343000772
88.37373304367065 -101.73148840381431 140.9554042816162 -91.06153391394426 76.78617215156555 -78.54711994361205 143.72685194015503 -58.98891327966624 74.72298240661621 -82.55393049992769 82.0177230834961 -71.71371223517204
88.55610609054565 -101.88705206225526 141.25098323822021 -91.24750598753934 76.99566125869751 -78.71679902618473 144.05512690544128 -59.13280818188937 74.8854923248291 -82.72974891479008 82.24231624603271 -71.87414816693408
88.73689317703247 -102.04393948227246 141.56678938865662 -91.434681219656 77.20296120643616 -78.88774505992029 144.38095593452454 -59.27803877141759 75.05969142913818 -82.90681644649764 82.43389534950256 -72.03587612980735
88.93488121032715 -102.20218600133698 141.8603994846344 -91.62311882381316 77.3560140132904 -79.05999395316356 144.74258279800415 -59.42464097738408 75.21740126609802 -83.08516916119986 82.66372847557068 -72.19893233681603
89.12899613380432 -102.36182889706458 142.15365648269653 -91.81283278506538 77.50598406791687 -79.23358309216995 145.08286881446838 -59.572652481169975 75.41840624809265 -83.26484453521726 82.86857151985168 -72.36335439412997
89.34752798080444 -102.52290753202362 142.4650754928589 -92.0038855999397 77.66092205047607 -79.40855138974308 145.40949177742004 -59.722111421656024 75.59479022026062 -83.4458815297755 83.05644249916077 -72.52918114885628
89.54172992706299 -102.685462558141 142.77156162261963 -92.19629387672944 77.8221218585968 -79.58493934718311 145.73722290992737 -59.87305791425577 75.75417113304138 -83.62832067075651 83.24296855926514 -72.69645316437936
89.76776194572449 -102.8495351580431 143.09329962730408 -92.39012377067637 77.97990274429321 -79.7627891281529 146.10254383087158 -60.02553438151643 75.91626811027527 -83.81220413387452 83.42647457122803 -72.86521270019803
89.96897387504578 -103.01516821031339 143.37409162521362 -92.5853948229647 78.14915585517883 -79.94214464287424 146.4711630344391 -60.17958492298157 76.08874011039734 -83.99757583572557 83.61257362365723 -73.03550374455948
90.14414501190186 -103.18240894188793 143.68244576454163 -92.7821772049294 78.34440088272095 -80.12305164155163 146.84740591049194 -60.33525542308602 76.25261402130127 -84.1844815312046 83.80282068252563 -73.20737211340852
90.3968780040741 -103.35130481740309 143.98735070228577 -92.98049382971563 78.53830885887146 -80.30555781642327 147.20025372505188 -60.49259369652183 76.42941093444824 -84.37296891783225 83.97861576080322 -73.38086554943467
90.6050398349762 -103.52190387385802 144.3060998916626 -93.18041929700797 78.73154473304749 -80.48971291236083 147.5382537841797 -60.651649605580104 76.60331892967224 -84.56308774758861 84.17672061920166 -73.55603379283244
90.85670399665833 -103.69425964705437 144.66014790534973 -93.38198021870835 78.90659976005554 -80.67556884615595 147.90470385551453 -60.81247517165133 76.7711808681488 -84.75488994690976 84.3598895072937 -73.73292880670797
91.11410999298096 -103.8684247427015 144.99965500831604 -93.58525619013906 79.06029176712036 -80.86317983500443 148.2668240070343 -60.97512473114677 76.935702085495 -84.94842974557557 84.56465435028076 -73.91160484814046
91.33254194259644 -104.04445707971007 145.2984161376953 -93.79027802393809 79.21636390686035 -81.05260253481009 148.60074281692505 -61.139655018760365 77.0974690914154 -85.1437638152894 84.75238347053528 -74.09211860812847
91.57769298553467 -104.22241694379525 145.59364891052246 -93.99713094858016 79.3981568813324 -81.24389618914357 148.9655418395996 -61.306125346641174 77.2613410949707 -85.34095141883897 84.94126534461975 -74.27452936137621
91.80802011489868 -104.40236307019086 145.90683603286743 -94.20585057698716 79.62606287002563 -81.43712278978045 149.32356476783752 -61.47459776546604 77.43680715560913 -85.54005457082081 85.13446235656738 -74.45889912733675
92.04527807235718 -104.58436229044099 146.2070610523224 -94.416528313665 79.81417393684387 -81.63234724990215 149.67205786705017 -61.645137240092254 77.60419297218323 -85.7411382110277 85.33315443992615 -74.64529284375077
92.2443642616272 -104.76848048009066 146.50619292259216 -94.62920526638436 79.99500894546509 -81.82963759115695 150.0268898010254 -61.81781172443985 77.7755720615387 -85.94427039170546 85.52576231956482 -74.83377855395337
92.42211318016052 -104.95479180622303 146.79126691818237 -94.8439798377209 80.15602898597717 -82.02906514593164 150.35693788528442 -61.992692519721686 77.94687914848328 -86.14952248004236 85.71645641326904 -75.02442760932782
92.64497232437134 -105.14336755886303 147.08249473571777 -95.06089938583513 80.34331798553467 -82.23070477633591 150.6996169090271 -62.169854617314265 78.12000918388367 -86.35696937739583 85.8969874382019 -75.21731500872929
92.83868837356567 -105.33428764726862 147.39925360679626 -95.28007028768499 80.50613689422607 -82.43463511158689 151.06148886680603 -62.34937670156468 78.28923606872559 -86.56668975694771 86.07907247543335 -75.41251941933882
93.07015752792358 -105.52763568731234 147.74870562553406 -95.50154696628296 80.67781186103821 -82.64093880567779 151.39216589927673 -62.53134145833237 78.4616470336914 -86.77876632168065 86.27853846549988 -75.61012350795495
93.29134154319763 -105.72349883336437 148.04524946212769 -95.72544492125414 80.85341477394104 -82.84970281745069 151.7399718761444 -62.71583584618042 78.6233081817627 -86.99328608479203 86.47453451156616 -75.8102142777514
93.47416353225708 -105.9219654610473 148.35362434387207 -95.95182669698372 81.0149416923523 -83.06101871545016 152.065260887146 -62.902951030435936 78.78716111183167 -87.21034067493582 86.6736855506897 -76.01288333061598
93.69177055358887 -106.12313513687042 148.6562693119049 -96.18081799417743 81.21406078338623 -83.27498301024114 152.4293348789215 -63.092783084588085 78.96156311035156 -87.43002666897111 86.8671805858612 -76.21822720445454
93.93478775024414 -106.3271076547342 148.98802828788757 -96.41249099333444 81.40959072113037 -83.49169751721327 152.79518175125122 -63.28543383840206 79.14906620979309 -87.65244595525317 87.05927348136902 -76.42634773814895
94.21435976028442 -106.5339905156062 149.31960034370422 -96.64698319100381 81.59881567955017 -83.71126975329244 153.13548278808594 -63.48101079829981 79.37370824813843 -87.87770613088887 87.24492263793945 -76.63735246939878
94.43718266487122 -106.74389973816642 149.6193811893463 -96.88437775127483 81.7545337677002 -83.9338133714383 153.46252989768982 -63.67962513040672 79.57850933074951 -88.1059209368437 87.43271970748901 -76.85135506985476
94.6250855922699 -106.9569514983057 149.91432523727417 -97.12482576296074 81.96606469154358 -84.15944863732778 153.78900575637817 -63.88139755163326 79.74977922439575 -88.33721073531052 87.62938261032104 -77.06847582218805
94.84677362442017 -107.17327561403364 150.19938015937805 -97.36842322558456 82.18731546401978 -84.3883029532408 154.1986448764801 -64.08645578385845 79.91330313682556 -88.5717030343662 87.82394075393677 -77.28884214422241
95.05108547210693 -107.39300731418822 150.54168820381165 -97.61533710763007 82.38660645484924 -84.62051143487116 154.54847979545593 -64.29493518824677 80.08233499526978 -88.8095330656457 88.00104975700378 -77.51258916591175
95.25641965866089 -107.61628920614694 150.83019828796387 -97.86567845688411 82.56091547012329 -84.8562175476104 154.8845658302307 -64.50697942279083 80.24491810798645 -89.05084442160694 88.183602809906 -77.73986036574206
95.43369746208191 -107.84327105533646 151.1287500858307 -98.11963261787764 82.73020362854004 -85.09557380982132 155.2137427330017 -64.72274108263494 80.43125510215759 -89.29578975990327 88.3975658416748 -77.97080825484993
95.61847138404846 -108.07412051498747 151.45049905776978 -98.37732848988564 82.90722751617432 -85.33874257174531 155.57565259933472 -64.9423826033345 80.61804103851318 -89.54453158354148 88.58751678466797 -78.20559519040309
95.83158445358276 -108.3090056498766 151.756117105484 -98.63897302288072 83.07236742973328 -85.58589688002179 155.93128657341003 -65.16607747030338 80.80946397781372 -89.79724310681624 88.7695107460022 -78.44439422820204
96.04367232322693 -108.54811750272495 152.06208610534668 -98.90471641306675 83.27195644378662 -85.83722143936507 156.26930451393127 -65.39401073167198 80.99461102485657 -90.05410921859828 88.94196081161499 -78.68739008093542
96.23391318321228 -108.79164476826608 152.3770182132721 -99.17479120674683 83.51644659042358 -86.09291368480439 156.60119652748108 -65.62637990896849 81.16143298149109 -90.31532737598772 89.13775277137756 -78.93478019047906
96.42608714103699 -109.03980389231225 152.68894219398499 -99.44937297132499 83.68460059165955 -86.35318498010143 156.96543765068054 -65.86339617445194 81.32347798347473 -90.58110762598297 89.32750368118286 -79.18677592635304
96.6097731590271 -109.2928199570519 152.9913511276245 -99.72872464122247 83.86742758750916 -86.61826196059174 157.34306263923645 -66.10528603227978 81.50132608413696 -90.85167561916873 89.50434279441833 -79.44360392859024
96.80717730522156 -109.55093684310879 153.28383922576904 -100.01305259012652 84.03455543518066 -86.88838804185696 157.75003266334534 -66.35229290612344 81.66452598571777 -91.12727406823348 89.69362282752991 -79.7055076164228
97.02992129325867 -109.81441487142918 153.59141731262207 -100.30265647835458 84.1885154247284 -87.16382511942287 158.103209733963 -66.60467878760417 81.83670592308044 -91.40816433697896 89.88107800483704 -79.97274888798611
97.24712944030762 -110.0835371421433 153.90722131729126 -100.59777998714767 84.35628843307495 -87.44485548926593 158.4476888179779 -66.86272605259468 81.99632692337036 -91.6946284037925 90.06606101989746 -80.24561004082344
97.44956231117249 -110.35860772762004 154.2166724205017 -100.89876735145687 84.52859354019165 -87.73178402447316 158.89245080947876 -67.12673963111551 82.16692185401917 -91.98697088176021 90.2489058971405 -80.52439594853445
97.64855122566223 -110.63995713388567 154.49983739852905 -101.20590824733637 84.69579553604126 -88.02494065017652 159.26169776916504 -67.39704772030508 82.33082294464111 -92.28552152416688 90.44534587860107 -80.80943653569196
97.83098125457764 -110.92794565611017 154.78332948684692 -101.51960159531696 84.8794846534729 -88.32468316720028 159.6052987575531 -67.6740075732208 82.48032593727112 -92.59063802309802 90.65741276741028 -81.10108960146113
98.04627323150635 -111.2229589108627 155.0590853691101 -101.84019424659985 85.06148862838745 -88.63140048509052 159.9774227142334 -67.95800819160723 82.63937783241272 -92.90270922413063 90.88389468193054 -81.39974405259407
98.24908828735352 -111.52542059355642 155.36280846595764 -102.1681528785154 85.22388577461243 -88.94551633788865 160.3859896659851 -68.24947129590214 82.8410849571228 -93.22215882850416 91.09159469604492 -81.70582361915547
98.53563618659973 -111.83579251604121 155.69654846191406 -102.5038962781433 85.4328978061676 -89.2674935718133 160.73627853393555 -68.54885874931597 83.07266783714294 -93.54944967075741 91.27644157409668 -82.01979114214568
98.70633697509766 -112.1545860501995 156.04465532302856 -102.84797662430007 85.63201665878296 -89.5978391138459 161.07409358024597 -68.8566776704229 83.23747277259827 -93.88508867997115 91.46512246131897 -82.34215353829539
98.89768695831299 -112.48235180442174 156.38151812553406 -103.20090427149844 85.84346055984497 -89.93710975524563 161.46453666687012 -69.17348486020937 83.40305662155151 -94.22963265798015 91.66009044647217 -82.6734675944434
99.11927485466003 -112.81970744848557 156.69499611854553 -103.56334026647605 86.04892063140869 -90.28591891584325 161.94302654266357 -69.49989349272674 83.57287359237671 -94.58369503988281 91.85426139831543 -83.01434672500251
99.34158682823181 -113.1673281136209 156.9776210784912 -103.93591349386057 86.23259258270264 -90.64494459573076 162.34312653541565 -69.83658138945046 83.73624062538147 -94.94795384305776 92.06731843948364 -83.36546891942479
99.6007297039032 -113.52596681650992 157.3105640411377 -104.31942659464542 86.4032256603241 -91.01493877359528 162.66727948188782 -70.18430027099959 83.90205264091492 -95.3231610636067 92.272878408432 -83.72758614392347
99.85455465316772 -113.89645952583713 157.60810112953186 -104.71466436773859 86.56337881088257 -91.39673857948642 163.0192654132843 -70.5438869265239 84.06629061698914 -95.71015384777706 92.45341038703918 -84.10153551405048
100.0952045917511 -114.27974102834821 157.9011070728302 -105.12261657108753 86.72566390037537 -91.7912796598718 163.4001533985138 -70.91627656845888 84.25625658035278 -96.10986785602614 92.63641238212585 -84.48825265950448
100.30731773376465 -114.67686813792699 158.19323706626892 -105.54427750936334 86.88955211639404 -92.19961227233401 163.81531238555908 -71.30251891344426 84.45440363883972 -96.52335335695511 92.82285237312317 -84.88878781851376
100.49766182899475 -115.0890187740377 158.48720812797546 -105.98088933971958 87.08514618873596 -92.62292080750126 164.24052953720093 -71.70379768602305 84.6155686378479 -96.95179474858377 93.01069450378418 -85.3043253593629
100.69773983955383 -115.51753702434381 158.80311226844788 -106.43373451247969 87.28437423706055 -93.06254765307932 164.577050447464 -72.12145472841472 84.77408361434937 -97.39653442175522 93.23691534996033 -85.73620764390732
101.0406608581543 -115.96395354434327 159.10254430770874 -106.90440539050644 87.4830482006073 -93.52002261309222 164.91196727752686 -72.55702619005437 84.94462752342224 -97.85910217870273 93.43336319923401 -86.18596444614357
101.26428580284119 -116.43001811691232 159.390643119812 -107.39459050554801 87.66888618469238 -93.99709951023767 165.2698311805725 -73.01226499760288 85.11747860908508 -98.34125183458744 93.63052821159363 -86.65534955369233
101.4568817615509 -116.91775946799113 159.72869610786438 -107.90638145499528 87.83447313308716 -94.49580218452041 165.6023452281952 -73.4891953049697 85.28271651268005 -98.84500721507963 93.81149530410767 -87.14638676528138
101.64257073402405 -117.42951411583763 160.0454342365265 -108.44205970330533 88.01293015480042 -95.0184829401363 165.96787118911743 -73.99016968172394 85.43924045562744 -99.37272060183196 93.9964702129364 -87.66142833609236
101.82628965377808 -117.96805982094283 160.39995121955872 -109.0044555014942 88.16944313049316 -95.56789771561296 166.29348134994507 -74.51794433901972 85.63366341590881 -99.927147900677 94.19195032119751 -88.20323014581886
102.04068279266357 -118.53664303355573 160.6848213672638 -109.59674844557611 88.32539296150208 -96.14730406957827 166.62782335281372 -75.07577713867246 85.80739736557007 -100.51154662466983 94.4685492515564 -88.77504968157068
102.29845070838928 -119.13915890273024 160.99182534217834 -110.22290969934595 88.49455904960632 -96.76059083226328 167.02358436584473 -75.66755723303505 85.96634650230408 -101.12980554172069 94.67365908622742 -89.38077568536471
102.48814368247986 -119.7802875655343 161.27314043045044 -110.88754617865274 88.67593622207642 -97.4124525564452 167.3503942489624 -76.2979795523944 86.1305603981018 -101.78661911992528 94.87916707992554 -90.02510259933374
102.68761658668518 -120.46578963762981 161.55915141105652 -111.5964898719051 88.86747908592224 -98.10862873181225 167.67729115486145 -76.97278404846178 86.30402541160583 -102.48772673367296 95.06077122688293 -90.71376977170945
102.91678953170776 -121.20275976647385 161.8900284767151 -112.35676196086715 89.03651404380798 -98.85623894474206 168.04799008369446 -77.69908974534927 86.4936752319336 -103.24024781094523 95.25046014785767 -91.4538966040236
103.08622860908508 -122.00019261970476 162.19926929473877 -113.17744920389323 89.21254014968872 -99.66426422117466 168.42007493972778 -78.48587067202129 86.65347218513489 -104.05316315685025 95.46157097816467 -92.25446387454593
103.28307557106018 -122.86963659816465 162.47862029075623 -114.06998998645304 89.38300800323486 -100.54425843867674 168.76766085624695 -79.34468125543668 86.82082223892212 -104.9380263346716 95.64120697975159 -93.12702511924496
103.49641942977905 -123.82632386974566 162.76984524726868 -115.04972408068005 89.57928800582886 -101.5114358502633 169.1386079788208 -80.29073580350486 86.97709321975708 -105.91005113790564 95.84882402420044 -94.0867941037721
103.72141528129578 -124.89084943644838 163.0544822216034 -116.13711839032582 89.77573418617249 -102.58640185223727 169.46949100494385 -81.34463899366877 87.14329028129578 -106.98984226745274 96.03607702255249 -95.15437550058036
103.91373944282532 -126.09211558690866 163.35540223121643 -117.36121446499526 89.96450233459473 -103.79804556885462 169.82123613357544 -82.53527893717505 87.30018424987793 -108.20628774784053 96.24344992637634 -96.35865730510741
104.09704232215881 -127.47236419665137 163.7855942249298 -118.76414711927995 90.18503928184509 -105.18867737569879 170.18709015846252 -83.90496457195653 87.45961833000183 -109.60169611367445 96.45608401298523 -97.74194802217464
104.3136773109436 -129.09723599519546 164.10802817344666 -120.41170922438124 90.36917209625244 -106.82389304428096 170.53563928604126 -85.51928873849732 87.62801051139832 -111.24165981292026 96.64313912391663 -99.36984006924365
104.5109703540802 -131.07664254558054 164.43474006652832 -122.41355271261429 90.54638910293579 -108.8135808853244 170.8750741481781 -87.48813815876866 87.79581356048584 -113.23606522969112 96.83405208587646 -101.35221979918015
104.75857329368591 -133.61650935472522 164.72524905204773 -124.97597038507388 90.73993420600891 -111.3637359353229 171.22407507896423 -90.01751268833317 87.95631170272827 -115.79091167065721 97.0191240310669 -103.89508648660129
104.95576524734497 -137.17941243810102 165.03858709335327 -128.561062645489 90.93750023841858 -114.93683155979154 171.5903561115265 -93.56988911406349 88.16468572616577 -119.36867528722787 97.22611403465271 -107.46091625010088
105.16469621658325 -143.24099946597207 165.3494520187378 -134.64517652282245 91.13691425323486 -121.0085901392276 171.95800018310547 -99.62098982379621 88.36668276786804 -125.44508053776826 97.40750694274902 -113.52543351438422
105.3538122177124 0.0 165.68490600585938 0.0 91.30236411094666 0.0 172.30567717552185 0.0 88.5342288017273 0.0 97.61146593093872 0.0


==> figures/ex3/cost_log.txt <==
n KT_Imp KT_Expl FBF_Imp FB_Imp FB_Expl FBF_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0 -33.95506670551705 -0.5499542800247341 -1.7080871904846768 0.0 -6.421117176901843 -3.639895095869335
2.0 -54.664285319521966 -2.489224035429567 -5.435575735609419 -1.7790437659435172 -12.760830718497552 -7.348929182540912
3.0 -13.673330644195168 -10.255692722952785 -11.955230431061427 -5.453460302311962 -18.97610515374526 -11.04812872730825
4.0 -14.33899357213778 -29.49581615472805 -24.156255252392533 -11.697400536049598 -25.00356357234148 -14.73706047439256
5.0 -21.698952482474404 -46.749570374558225 -66.63464433775763 -22.827206035192372 -30.752109138259772 -18.41520676205295
6.0 -20.45001626130079 -28.834763576263754 -25.922118110209706 -56.790318923495576 -36.10234674640971 -22.081684100500798
7.0 -30.389242922100152 -20.900657945474865 -16.42336519852307 -30.003491265590867 -40.920757861451875 -25.73501189920922
8.0 -44.44523841457244 -15.980223435963001 -12.809702498277309 -18.92224343678286 -45.094387614948474 -29.37281607136521
9.0 -60.66562861857851 -12.185934392057787 -11.71171534528854 -14.482817963742644 -48.5741691549556 -32.99146746441213
10.0 -53.69279253360416 -8.875626078346656 -12.022696859547006 -12.883567392287414 -51.396329581480494 -36.58564440236646
11.0 -50.16234435222354 -5.860752297196521 -13.89214959356538 -12.969234151259528 -53.66278460908572 -40.14771046016877
12.0 -50.8570981849293 -3.562623623379185 -17.690013674853486 -14.649921409404055 -55.49853573814208 -43.66699659527788
13.0 -54.217254547894626 -3.8647233525097335 -24.200318856048785 -18.148188145114247 -57.018724154950114 -47.12891414546526
14.0 -59.527925337231515 -6.156530271071502 -35.80370464702565 -24.06830013904518 -58.30974163486826 -50.51396045865129
15.0 -65.95283415790752 -9.135354373158654 -52.433686639822234 -34.26623602118178 -59.43417183106866 -53.79689139385561
16.0 -72.11147711503573 -13.242062272804372 -36.32500140851371 -55.55190849636523 -60.43438555643769 -56.946359409000216
17.0 -75.58391076936067 -18.692761206067964 -27.630783852080402 -43.544821161493765 -61.34012071557422 -59.92574182096242
18.0 -76.78719233556325 -26.523112849021206 -23.576309654260626 -32.22591014539479 -62.16971097394612 -62.695690692583376
19.0 -77.68340543346187 -40.56214310107226 -22.101694223296047 -27.204184962391345 -62.935271475215 -65.21873091689376
20.0 -78.81964043729822 -56.38704901509678 -22.55384946104588 -25.15832020616689 -63.644956948721365 -67.46553434842319
21.0 -80.30760701366697 -35.33224489575392 -24.816425722652355 -25.131968744931473 -64.30701522543566 -69.42091877266253
22.0 -81.73340470733982 -26.028600352277117 -29.176198873882623 -26.85501270559803 -64.92763826388482 -71.08742740929748
23.0 -82.90520439336407 -20.522430901481414 -36.63772576459274 -30.44327103735228 -65.5115689038861 -72.48446442393876
24.0 -83.77582165555887 -16.796241862568742 -50.51951142670633 -36.51206783177762 -66.06226114062179 -73.643858937845
25.0 -84.44730680855221 -14.10789516729644 -59.702117248876725 -47.033105014082125 -66.58283356458308 -74.60356969151927
26.0 -84.98471756572442 -12.182455608889228 -43.721181845295085 -69.07956931697616 -67.07583504403654 -75.40203466757976
27.0 -85.46201842541151 -10.977829757781024 -36.50231608843926 -54.92763006808601 -67.5440091994632 -76.0742895619907
28.0 -85.89536529444545 -10.498711527069439 -33.19565509641212 -44.04162613632768 -67.98966940174726 -76.64959996674395
29.0 -86.29991464465004 -10.685024306507444 -32.245910817193895 -39.20217058527433 -68.41415737162613 -77.15118973229545
30.0 -86.67654052255148 -11.439631280400844 -33.166759988402795 -37.27235835501189 -68.8195394643151 -77.59681215732576
31.0 -87.03080714330486 -12.690006444917323 -35.93638155538081 -37.343382570346975 -69.20758395887235 -77.99951276263636
32.0 -87.37171002342396 -14.393212025726358 -40.97405893430292 -39.163969109120956 -69.57979780851558 -78.36924183854332
33.0 -87.7024230728889 -16.627930281832562 -49.63452916031041 -42.86569289872574 -69.93731962855934 -78.71314618522123
34.0 -88.03116350132936 -19.477562935055964 -66.44004652021363 -49.09230723273663 -70.28121957490943 -79.03645592710737
35.0 -88.35644910326778 -23.189026584133007 -64.7317333424748 -59.897041271819035 -70.61239058006804 -79.3431777811987
36.0 -88.68256751248953 -28.150361753020743 -51.58195149191822 -81.44830687482869 -70.93167328042973 -79.63594760173638
37.0 -89.00392628342716 -35.263478144179146 -45.66701064559738 -66.24352122590193 -71.23976122183001 -79.91666760791364
38.0 -89.32517945870516 -47.19256655756246 -43.075056986782414 -55.94694484517546 -71.53745897433146 -80.187235958351
39.0 -89.63869245679909 -68.46323676311718 -42.64963533239556 -51.33022207148067 -71.8254225459208 -80.44890150252029
40.0 -89.95155646027433 -47.175516980975694 -44.04850858800468 -49.5345239579425 -72.10426541822416 -80.70257076997477
41.0 -90.25821289077496 -36.53770637607912 -47.350266847465306 -49.70708741277059 -72.37444714193083 -80.94896125969555
42.0 -90.56344096913021 -30.42891530552582 -53.12505971725719 -51.61587600495704 -72.63647222568976 -81.18871448925057
43.0 -90.86507231628892 -26.381147384752097 -63.155289660851146 -55.400951807368195 -72.89083358838116 -81.42225018428104
44.0 -91.16526974114095 -23.55262421303597 -81.70623098779126 -61.703828050689864 -73.13787326880102 -81.65003585561543
45.0 -91.46047913349393 -21.566245421126947 -70.50813541122463 -72.48577129632744 -73.37817929129915 -81.87239455374261
46.0 -91.75556850627345 -20.235159495674104 -60.03880845841155 -90.68152193249567 -73.61204688278553 -82.08955003657458
47.0 -92.04364805801326 -19.45935385069263 -55.20014752101033 -77.46786338473486 -73.83971511044592 -82.30193758679013
48.0 -92.33110412882556 -19.180525732854463 -53.24154791225386 -67.9579660750789 -74.06157652653401 -82.50983251705861
49.0 -92.61112923339454 -19.360673141768455 -53.307060482424276 -63.570154051056164 -74.27798020849274 -82.71338917458434
50.0 -92.89217113530142 -19.980563934601044 -55.17358316400816 -61.89013972894262 -74.48918909063079 -82.91284221538402
51.0 -93.16857179288161 -21.050367570456977 -59.012897772445555 -62.136650443607635 -74.69532449548637 -83.10841636817261
52.0 -93.44562750189533 -22.604560422863784 -65.55447205053986 -64.09368408387262 -74.89671380504655 -83.3002577528734
53.0 -93.71668948371253 -24.710511009293796 -76.97846873408375 -67.892689348713 -75.09359642924447 -83.48840227849267
54.0 -93.98891581191918 -27.481057261087933 -91.20084635698157 -74.11073420349739 -75.28597938054051 -83.67295572696437
55.0 -94.25191903586119 -31.124989985480667 -77.14237230457377 -84.22713992212942 -75.47421979745695 -83.85425538856909
56.0 -94.51895083235364 -36.03685842691759 -68.87055654708008 -96.55771749210484 -75.6585008897754 -84.03243938146106
57.0 -94.77966964257877 -43.110338032982824 -64.97507901811404 -87.6999527494997 -75.83897228302062 -84.20760758608901
58.0 -95.0418203640163 -55.03315163002652 -63.60256774731323 -79.63430334213388 -76.01561320136364 -84.3798934464966
59.0 -95.3009791299965 -78.23682382872938 -64.13289645405064 -75.63044095460813 -76.18873642989796 -84.54937431060799
60.0 -95.55738820287628 -55.365718493442834 -66.44283866260216 -74.10337271334258 -76.35855144328112 -84.71617271536438
61.0 -95.80814704971507 -44.5517792506924 -70.78134723686694 -74.40737644771315 -76.52518636433521 -84.88038509913173
62.0 -96.06059873476431 -38.40513462838986 -77.96970506616145 -76.34352831505605 -76.68876157038854 -85.04211201233802
63.0 -96.3072094446747 -34.35972102420532 -89.79683104702778 -79.99153969910074 -76.84939108259117 -85.20144489508854
64.0 -96.55481122834621 -31.551670349031447 -95.22418039061395 -85.69201238927384 -77.007181834009 -85.35845379071857
65.0 -96.80031533598697 -29.59412620021853 -84.27113984419103 -93.74472544339048 -77.16223545024492 -85.51321726080012
66.0 -97.04234700332847 -28.2882800251139 -77.88222060512439 -100.0089557360304 -77.31464949336058 -85.66580208368211
67.0 -97.2791864536987 -27.519723675535495 -74.84278245100174 -95.73864752191675 -77.4645152400987 -85.816211400423
68.0 -97.51842079337577 -27.22543822052652 -74.00685601180948 -90.16150085317474 -77.61188945001568 -85.96456208887211
69.0 -97.7478137168957 -27.36537930517255 -74.95264319170583 -86.92168739345777 -77.75684222409927 -86.11093919303416
70.0 -97.98206275833343 -27.925754161029932 -77.63133133345751 -85.65563460573165 -77.89948082552881 -86.25540307770441
71.0 -98.21310353808677 -28.90940862976631 -82.30320186482635 -85.98565964357465 -78.03985206725967 -86.39802291383731
72.0 -98.43605909125748 -30.344739414556248 -89.56345464471505 -87.73657763234793 -78.17800204464979 -86.53877326185312
73.0 -98.65777163014528 -32.28605796977621 -98.76689406033367 -90.8511957383403 -78.31402125796573 -86.67778733193435
74.0 -98.88008077862081 -34.83904180441845 -98.37712433054932 -95.20728106336932 -78.44797340082937 -86.81513952502985
75.0 -99.09651312445631 -38.17421514867785 -91.25110491213212 -99.96684630310169 -78.5799000203098 -86.95087482977047
76.0 -99.31654103918862 -42.612793548763634 -86.64020375360855 -102.40209700459515 -78.70987795471973 -87.08503204391187
77.0 -99.53026894318592 -48.82414249644547 -84.4508148203497 -100.87391361486821 -78.83802377121908 -87.21767992092506
78.0 -99.74233946231486 -58.5623550746837 -84.11681525760929 -98.13002840361531 -78.96435216099174 -87.34886430969931
79.0 -99.94866809827819 -77.94976047955186 -85.38175376865235 -96.16118114127731 -79.08891253363726 -87.47858207460744
80.0 -100.15203091483966 -68.56231464357882 -88.20668067422716 -95.35855045202521 -79.21178683298693 -87.60675278609996
81.0 -100.35637416108835 -55.27848212022253 -92.66262316103703 -95.6682822569446 -79.33303151647696 -87.73354443230178
82.0 -100.56418429087324 -48.17638918475499 -98.47512215997955 -96.95264597999282 -79.45270026834065 -87.85900565093434
83.0 -100.76239478982787 -43.623043522326554 -102.88942828425925 -98.99996046355959 -79.5707811291135 -87.98315314861892
84.0 -100.96201367151436 -40.48587927012562 -101.38182255316389 -101.40304189331721 -79.68723064192187 -88.10601553125382
85.0 -101.15678148554336 -38.28734019154993 -97.4222617850605 -103.42874925959958 -79.80220303203201 -88.2276003005257
86.0 -101.35042493807799 -36.78292082382812 -94.54303424376258 -104.28484232972595 -79.91574733652801 -88.3479967114131
87.0 -101.54594616708829 -35.83939117568471 -93.21440872217244 -103.90444314101222 -80.02792301125683 -88.4671745694794
88.0 -101.73778865043955 -35.377693374498975 -93.29818770727448 -102.99151096806987 -80.13875633571276 -88.58517855593796
89.0 -101.92311863661621 -35.356494502840086 -94.64983793161608 -102.22695341568249 -80.24827859069592 -88.70203137232097
90.0 -102.11534923250598 -35.755022183500415 -97.13255470101116 -101.93419239545052 -80.35653968457135 -88.8177925237038
91.0 -102.29697859556285 -36.575500405551395 -100.43326956006537 -102.17799230257214 -80.4635732848781 -88.93251035870105
92.0 -102.48579309997517 -37.8372459859772 -103.61810687537995 -102.87775455803498 -80.56941052058252 -89.0462185796555
93.0 -102.67258513241157 -39.58441369361981 -104.99328559173527 -103.85132241923185 -80.674053060702 -89.15891281959
94.0 -102.85157239124048 -41.896054642603985 -104.01658924543315 -104.84072041771988 -80.77754411224923 -89.27063388199743
95.0 -103.02899321026034 -44.91192611185507 -102.1809444119048 -105.57977179556454 -80.8799202162312 -89.3814157637095
96.0 -103.21174723363085 -48.87582935348048 -100.76330719954832 -105.91809628192709 -80.98121439337214 -89.49127752091457
97.0 -103.37380139871695 -54.2782238593545 -100.19154373922169 -105.90262421714442 -81.08145395098971 -89.60022848452394
98.0 -103.55415078741112 -62.23524691280083 -100.50348280633014 -105.71924334297492 -81.18066293020459 -89.70827057197923
99.0 -103.7301262713147 -76.1529462225771 -101.5877105253932 -105.56328638914155 -81.27884787551018 -89.81544779834988
100.0 -103.89562437249037 -83.85680145222473 -103.20797350834025 -105.55777699295284 -81.37601675729455 -89.92178108131937
101.0 -104.06517517404586 -67.23739594573581 -104.94263680258351 -105.73887845098623 -81.4722200544251 -90.02727781452225
102.0 -104.23678941989435 -58.646094949113454 -106.20563107534488 -106.073746547881 -81.56748325190281 -90.13195190929113
103.0 -104.39709749093906 -53.36583436425602 -106.5717219906802 -106.48560494397452 -81.66182729550394 -90.23579336409908
104.0 -104.57097141143848 -49.796386275123794 -106.16629393635475 -106.88247437646231 -81.75522172721554 -90.33882010046571
105.0 -104.7325354736382 -47.2990975447204 -105.49542584344267 -107.19081548185024 -81.8476770930444 -90.44106460476767
106.0 -104.89879512512485 -45.570195327624745 -105.00086580252022 -107.38133111327407 -81.93926865392136 -90.54254897831923
107.0 -105.0651691087553 -44.43842295414609 -104.8978870979194 -107.47403713917018 -82.03001541600932 -90.64328051343594
108.0 -105.21710509388612 -43.81053788836891 -105.2192379831153 -107.51905358734638 -82.11993449303904 -90.74327168195828
109.0 -105.37402336360265 -43.62737972299057 -105.87378299057553 -107.5697046916717 -82.20904670814977 -90.8425291940961
110.0 -105.54493764141239 -43.86361813388707 -106.68077782701974 -107.66268367761411 -82.29736952237899 -90.94107911794006
111.0 -105.68303444199933 -44.508551523062565 -107.41100370447495 -107.8095694687008 -82.38491921955485 -91.03889002588473
112.0 -105.8515681446452 -45.57683987537088 -107.87147777582382 -107.99910013396266 -82.47169903103291 -91.1358317337829
113.0 -106.01369864864756 -47.0989929570299 -108.0026769753893 -108.20753406144304 -82.55773300578836 -91.2320789153376
114.0 -106.16007007749887 -49.14126669721884 -107.89995510929285 -108.40832142985384 -82.64301678479642 -91.32766619580111
115.0 -106.31976023723148 -51.80756410614849 -107.732796101738 -108.58227533814825 -82.72758404113665 -91.42260296158518
116.0 -106.4789792526973 -55.284389338729774 -107.64874953199266 -108.72307115168783 -82.81144999712424 -91.51689404132527
117.0 -106.61680609366499 -59.90640214699301 -107.72452695422979 -108.83717242928046 -82.89462595954342 -91.6105368751402
118.0 -106.78309374329356 -66.37460900538159 -107.9628132232572 -108.93832059402769 -82.9771253962459 -91.70350744305048
119.0 -106.92320611009599 -76.40156941349116 -108.31144577973964 -109.04102490660073 -83.05896322789125 -91.79584073391119
120.0 -107.07598086937004 -91.41717363338877 -108.68651492476481 -109.15502055665597 -83.14014190068043 -91.88755115100044
121.0 -107.23543984036883 -80.90124152079215 -109.00469705840277 -109.28325776779431 -83.22068007731059 -91.97864288265016
122.0 -107.3765170304018 -70.18378510496487 -109.215453382213 -109.42267034410683 -83.30058947211229 -92.06912542484713
123.0 -107.51999723589451 -63.835424797881956 -109.31779785754742 -109.56665934179975 -83.37984276597183 -92.15899536022019
124.0 -107.6704588509209 -59.64002393640599 -109.35321939888348 -109.7079631951636 -83.45838171389755 -92.24826408888761
125.0 -107.79948413075516 -56.723312991602384 -109.37851964498479 -109.8415489415301 -83.53632786917458 -92.33688820466078
126.0 -107.95040536060816 -54.67968464899951 -109.4400280261884 -109.96570904361194 -83.613693078117 -92.4249014670714
127.0 -108.1026688456292 -53.29622806861468 -109.55895079261953 -110.08198253568659 -83.69048779994336 -92.51235313864956
128.0 -108.23280236370572 -52.44950062305697 -109.7302790583761 -110.19421834762184 -83.76672203375975 -92.59925282163117
129.0 -108.36857243514281 -52.06948782309135 -109.93162826746664 -110.30603132311201 -83.84240530410128 -92.68557855868232
130.0 -108.51471311072316 -52.11505548403526 -110.13257429134077 -110.42034926325735 -83.91754570837769 -92.77136186644825
131.0 -108.63796896295062 -52.57117285161364 -110.30694206791223 -110.53784422750459 -83.99214587791423 -92.85660832086612
132.0 -108.78807075960546 -53.43848852026121 -110.44281495349716 -110.65765236347374 -84.0662055818843 -92.94131540407659
133.0 -108.91397459501303 -54.741538859049264 -110.54465206409175 -110.77815420742539 -84.13974656170687 -93.02548660210897
134.0 -109.05953977047277 -56.5241705866869 -110.62841326541063 -110.89760045658822 -84.21277903833186 -93.10915104840075
135.0 -109.19928067922542 -58.86966290351098 -110.71249245221858 -111.01454570946424 -84.28531002026253 -93.1923288339733
136.0 -109.3172879002783 -61.910653120685254 -110.81137647762007 -111.12869148726533 -84.3573435047206 -93.27502668851099
137.0 -109.44985988833494 -65.88944154861053 -110.92999986673 -111.24043049820047 -84.42888129384777 -93.35724476799885
138.0 -109.58933050945856 -71.24768299469412 -111.06440912294671 -111.35073741534264 -84.4999308373125 -93.43898854707433
139.0 -109.71449606687455 -78.93368574155521 -111.20624372698897 -111.46040238187075 -84.57050614100508 -93.52026134638577
140.0 -109.85854054337892 -90.56644323953253 -111.3450465574179 -111.57037274533194 -84.64061736503197 -93.6010823840205
141.0 -109.97419173193863 -93.85321335946229 -111.47343881319053 -111.68099490830629 -84.71027096853228 -93.68144711482175
142.0 -110.1142758098753 -82.41514281046165 -111.58882809877007 -111.79135515757997 -84.77947170475476 -93.76134609053261
143.0 -110.24401705872911 -74.81358074140219 -111.69363834510602 -111.90106317507312 -84.84822597696508 -93.84077526788826
144.0 -110.37773616722818 -69.87795988650619 -111.79397882055358 -112.01012245326879 -84.91654082345858 -93.91976313978441
145.0 -110.50198064560308 -66.47538005793186 -111.89522803446614 -112.11840004632022 -84.98442252128159 -93.9983255175507
146.0 -110.64605397123152 -64.08559766783509 -112.00100088514773 -112.22596510362216 -85.05187793681117 -94.07646389290562
147.0 -110.74514931433136 -62.428902436405465 -112.11248081652103 -112.33274926420556 -85.11891564079077 -94.15415271763797
148.0 -110.88771104302322 -61.356212908600114 -112.2278087091926 -112.43891860420034 -85.18554235268348 -94.23136613106385
149.0 -111.01557044932636 -60.77211077512199 -112.34447184571415 -112.54459496803759 -85.25176396087167 -94.30816273943736
150.0 -111.14287186462163 -60.627165418480224 -112.45913856795951 -112.6495103472239 -85.31758560638391 -94.38455526005922
151.0 -111.27234971402729 -60.890891297823096 -112.56978912929446 -112.75372016313284 -85.38300999157232 -94.46054129550676
152.0 -111.39626996353093 -61.55882065191222 -112.67571192111106 -112.85774062640957 -85.44804110199628 -94.53612863154518
153.0 -111.4999066592394 -62.63987405370062 -112.77854374210457 -112.96128289408047 -85.51268552101197 -94.6113379075406
154.0 -111.63934015903111 -64.16846606443062 -112.87995371869536 -113.06454324791822 -85.57694912547183 -94.68615370307856
155.0 -111.75280048366709 -66.20153517283003 -112.9817309471302 -113.16758541973746 -85.64081595275152 -94.76055447600216
156.0 -111.89238351133703 -68.83932396499323 -113.08464069251976 -113.27010268505745 -85.70429424703418 -94.83455417151112
157.0 -112.01568807553565 -72.2434401971796 -113.18895297006233 -113.37188494003524 -85.76740480689197 -94.90816630999682
158.0 -112.1121157037432 -76.69904668774015 -113.29449087777128 -113.47307819076181 -85.83015076610454 -94.98140887758055
159.0 -112.24225377649609 -82.7136398762305 -113.400175574207 -113.57401335526247 -85.89254084426184 -95.05429724706684
160.0 -112.36245327741005 -91.06055941070815 -113.50485183468246 -113.67472901197496 -85.95458121676289 -95.12683566923742
161.0 -112.46833945741231 -99.22594122750907 -113.60785734979225 -113.7751512430328 -86.0162774004352 -95.19902091622377
162.0 -112.62259924326962 -94.12040013717828 -113.70930101375166 -113.87511521776476 -86.07763471540856 -95.27083871821941
163.0 -112.71796736893734 -86.04716433677119 -113.80952227266086 -113.97474537827384 -86.13864438794606 -95.34230674666482
164.0 -112.82872226695068 -80.3910770135834 -113.90919068850222 -114.07411671652618 -86.19931983012526 -95.41344714436015
165.0 -112.97649353875136 -76.463625808855 -114.00896089587073 -114.17290491446997 -86.25965883979839 -95.4842626397515
166.0 -113.04646544721273 -73.67886060518985 -114.10895526638328 -114.27120912203684 -86.31967334456193 -95.55475232675568
167.0 -113.19345874632535 -71.71292818030659 -114.20878931956744 -114.36919967036692 -86.3793709168368 -95.6249090975681
168.0 -113.3276162989202 -70.37838758678492 -114.30866212317119 -114.46683464481444 -86.43875284328305 -95.69474698037637
169.0 -113.41398291990096 -69.56528766683971 -114.40843261270645 -114.56408838619289 -86.49779525231536 -95.7642601812082
170.0 -113.55261067992707 -69.20628386743893 -114.5075705819825 -114.66078773448152 -86.5565304165112 -95.8334442835708
171.0 -113.6668841585768 -69.26381965942716 -114.60537041166646 -114.75701585240813 -86.61496577752482 -95.90230014301557
172.0 -113.76317206695133 -69.7206149924573 -114.70255804717281 -114.8523677868923 -86.67310714380534 -95.97084813772162
173.0 -113.91453826101628 -70.57775529766477 -114.79938179811435 -114.94706658429618 -86.73095907905545 -96.03909523216748
174.0 -114.01056428669764 -71.85366580153828 -114.89559639431971 -115.04181276585095 -86.78852554347267 -96.10703594583754
175.0 -114.11573571899964 -73.58736151657529 -114.99148906788224 -115.13652937201401 -86.84580862431008 -96.17467399789794
176.0 -114.2554151879034 -75.84626636212556 -115.0875318915552 -115.23099347388157 -86.90280873662893 -96.24200962387029
177.0 -114.32610106897015 -78.73740873284292 -115.18364357158889 -115.32506265045419 -86.95952950741889 -96.30897427016252
178.0 -114.46567195425382 -82.43311828249685 -115.27979393093352 -115.41871145790849 -87.01597767674853 -96.37559233711005
179.0 -114.59592288741146 -87.19576234005325 -115.37520070969381 -115.51226457875103 -87.07215849282039 -96.44190665907033
180.0 -114.67616122144904 -93.32703926103208 -115.47011889686415 -115.6057261656068 -87.12807604176993 -96.5079237528945
181.0 -114.81314683192998 -100.16882248116426 -115.56424724992883 -115.69872855776028 -87.18373349079727 -96.57364349461946
182.0 -114.91811317490726 -101.9062956255277 -115.65797716689362 -115.79135400126866 -87.2391333494352 -96.63906994755757
183.0 -115.0151860534281 -96.48847984151854 -115.75153983214915 -115.88389449226898 -87.2942778376985 -96.70418002680792
184.0 -115.15811568087409 -90.81669078069643 -115.84460326021812 -115.97619507649517 -87.34916937280147 -96.76896879701323
185.0 -115.25470966013062 -86.53664651130987 -115.93704748496229 -116.06781638396241 -87.40380900422416 -96.83349461107693
186.0 -115.36185524438326 -83.41277591969862 -116.02981795663149 -116.15941216731805 -87.45816934626819 -96.89776080913066
187.0 -115.50698216794557 -81.15617749143182 -116.12273953881663 -116.25068428640004 -87.51223002361861 -96.9617574122426
188.0 -115.55800395842083 -79.56919191731262 -116.21557318478837 -116.34159158103893 -87.56604330211557 -97.02543453237936
189.0 -115.69789215785802 -78.52951267029204 -116.30778699333887 -116.43228644841166 -87.61961723739383 -97.08883524302254
190.0 -115.81123413938681 -77.95763368737566 -116.39936514526613 -116.52264068618523 -87.67295274774173 -97.1519681199956
191.0 -115.89668992865144 -77.80729969531843 -116.49029870250541 -116.61275052176882 -87.7260512915139 -97.2148252048084
192.0 -116.04574506223186 -78.05139370118158 -116.58095659326762 -116.7025559094261 -87.77891434586883 -97.27740151177059
193.0 -116.13376097558779 -78.6818267892796 -116.67156695926008 -116.79218818010084 -87.83153965633481 -97.33970994545551
194.0 -116.21966685595622 -79.704259661202 -116.76174034433313 -116.88138841951529 -87.8839313754691 -97.40174767291309
195.0 -116.38175818088197 -81.14169430156369 -116.851515399173 -116.96982539419636 -87.93609636957378 -97.46351933609303
196.0 -116.45257703025291 -83.0342810056743 -116.9409358409047 -117.05811077972575 -87.98803527401647 -97.52502332068937
197.0 -116.56898551798523 -85.4460475233067 -117.0302481580177 -117.14599610643543 -88.0397444879465 -97.58623813591657
198.0 -116.70832937090569 -88.46654732560508 -117.11974298876513 -117.23409187203538 -88.09121922464145 -97.64717339874514
199.0 -116.75981767374039 -92.20500378590987 -117.20892106441792 -117.32228048434715 -88.14246386057307 -97.70786811305273
200.0 -116.89342621841763 -96.7122420484875 -117.29800566636644 -117.41035348768123 -88.19349655430779 -97.76832021801269
201.0 -117.01942776318913 -101.5692087378479 -117.38657341353752 -117.49801755781867 -88.24432222066115 -97.82852572677209
202.0 -117.07409321311671 -104.71010622038237 -117.47505397295569 -117.58527524210486 -88.2949437303977 -97.88848206174534
203.0 -117.2216078622568 -103.4543293986074 -117.56343965923563 -117.67198077561073 -88.34536375641925 -97.94819722132674
204.0 -117.31067138905098 -99.58163578970372 -117.65151394524582 -117.75866891296687 -88.39558383090163 -98.00767762584371
205.0 -117.41473281213115 -95.71516806374008 -117.73924421391186 -117.8450731352959 -88.44557795089769 -98.06692617962598
206.0 -117.56492167941462 -92.58122202291133 -117.82675588927157 -117.93129546939797 -88.49533957824947 -98.1259549422982
207.0 -117.60484154390988 -90.18829313139452 -117.9139782274371 -118.01708249694514 -88.54489231455005 -98.18476029049319
208.0 -117.73763886150128 -88.4295393848121 -118.00082138338597 -118.1025478060726 -88.59425191187452 -98.2433279006809
209.0 -117.87174755453009 -87.20491530720469 -118.08595819463079 -118.18788354657629 -88.64342144176152 -98.30166188608695
210.0 -117.899151682856 -86.44320155301222 -118.17046581961627 -118.27216454006134 -88.69239782274747 -98.35974713998972
211.0 -118.0411493506356 -86.09406515584678 -118.25486175814513 -118.35616154411059 -88.74118270374849 -98.41760930003778
212.0 -118.15888332540464 -86.12837973318888 -118.33937918333169 -118.43984877500387 -88.78978160025737 -98.4752624349777
213.0 -118.2234165034354 -86.52745558063357 -118.42385817430477 -118.52313529275818 -88.83819566932894 -98.53269852195511
214.0 -118.35637253113062 -87.28892616857809 -118.5082991770001 -118.60654576146754 -88.88642600161488 -98.58990860145457
215.0 -118.43877385249567 -88.41687770250454 -118.59161428191905 -118.68985352381725 -88.93447381765475 -98.64689166609182
216.0 -118.53058076609598 -89.93105678298839 -118.67440402186452 -118.7729297674163 -88.98234130754463 -98.70365227980335
217.0 -118.68284461844735 -91.85380683283276 -118.75723715831373 -118.85549777858284 -89.0300314327605 -98.76018901503906
218.0 -118.73185653456657 -94.21633034887793 -118.84025029133508 -118.93811685454394 -89.07754697388084 -98.81649925107092
219.0 -118.840896582632 -97.027160036699 -118.92342322391977 -119.02091016510347 -89.12488815786574 -98.87258388436543
220.0 -118.961970856796 -100.23197436193227 -119.0061691418284 -119.10302133870852 -89.17204682028141 -98.9284631628778
221.0 -118.9886255076626 -103.5353304098393 -119.0880489133856 -119.18480814540388 -89.21903623394661 -98.98414672251002
222.0 -119.14923388076488 -106.150682183845 -119.16968190389234 -119.26615047965134 -89.26585892145064 -99.0396317817115
223.0 -119.25094256857307 -106.9204177793971 -119.2512257888393 -119.34670396761781 -89.3125162210616 -99.09489152384567
224.0 -119.31442314172455 -105.59797690766112 -119.33279534563128 -119.42663849397772 -89.35900901985494 -99.1499532144818
225.0 -119.4487332917148 -103.20528314792726 -119.41456797142287 -119.50658803848873 -89.4053375155694 -99.2048125324178
226.0 -119.50728852207 -100.71925125637917 -119.49612275242849 -119.58647808715523 -89.45150156131432 -99.25947016433447
227.0 -119.60826621069424 -98.56256848165877 -119.57732974915533 -119.6663107302359 -89.49750363087107 -99.31393346092476
228.0 -119.76674468104929 -96.84450146915853 -119.65844913934264 -119.74611046113327 -89.54334711655022 -99.36818807257501
229.0 -119.791662628339 -95.56211428435788 -119.73970710680389 -119.82584680354014 -89.58903214094204 -99.42223347485552
230.0 -119.91727569281652 -94.68845805872233 -119.82086555278217 -119.9054654161474 -89.63455779027694 -99.47607470764501
231.0 -120.02768414670548 -94.1894124611858 -119.90146079434327 -119.98465605392882 -89.67992601906111 -99.5297230520437
232.0 -120.0525581703299 -94.04144595982287 -119.98189916654029 -120.06373790338534 -89.72514013954232 -99.58317709598803
233.0 -120.20050193520231 -94.22521625774172 -120.06184169045017 -120.1426423247332 -89.7702026514688 -99.63644058234206
234.0 -120.30507438442305 -94.73141993329854 -120.14124187426084 -120.22116552170667 -89.81511603410442 -99.6895190190935
235.0 -120.35925448903883 -95.54992019713524 -120.22083316054346 -120.2996302375786 -89.85988210486427 -99.7424078461264
236.0 -120.50516247184133 -96.68322823082323 -120.30050299987812 -120.37821505175314 -89.90450231520859 -99.79509466752427
237.0 -120.5475086467483 -98.12279621807133 -120.38003184270961 -120.45686995802444 -89.94897822138995 -99.84757189634269
238.0 -120.62995208218928 -99.85888600041294 -120.45950998188633 -120.53545058441257 -89.99331061273165 -99.89986816866093
239.0 -120.85715691486341 -101.84892322770042 -120.53896543937894 -120.61393890696533 -90.03749607231848 -99.95198536107617
240.0 -120.8294995816459 -103.99843192881158 -120.61822985203877 -120.69230328856834 -90.08153726191226 -100.00391922466494
241.0 -120.913140402865 -106.10092696514329 -120.69728685893142 -120.77040551577056 -90.1254256212112 -100.05567360187156
242.0 -121.07384362548831 -107.81076040457043 -120.77626014893825 -120.84787883525466 -90.16916275211322 -100.1072532346729
243.0 -121.05571772881041 -108.7114777180899 -120.85503107926655 -120.9249644485979 -90.21276062041218 -100.15864801516494
244.0 -121.22609671708986 -108.59463143403451 -120.93334069753753 -121.00167769285962 -90.25621895217793 -100.20985068175048
245.0 -121.32874954871191 -107.64140569906287 -121.01158135411539 -121.07847476246954 -90.29953865297435 -100.26086916691034
246.0 -121.38491117357988 -106.26104438779012 -121.08975284547653 -121.15538882806867 -90.34272136284402 -100.31170251200305
247.0 -121.5198906015412 -104.80302142270519 -121.16740028279466 -121.23239208692226 -90.38576688620856 -100.36234727156665
248.0 -121.55760655543489 -103.48329176902426 -121.24481800655978 -121.30923590297306 -90.42867426666166 -100.41281550026667
249.0 -121.64506407337814 -102.39660495977992 -121.32264573618166 -121.38618349081139 -90.4714429825494 -100.46309341576043
250.0 -121.79875714309424 -101.584709953876 -121.40070260026361 -121.46312295243698 -90.51407383657448 -100.51317518779386
251.0 -121.80827187190219 -101.05206971273164 -121.47862531458838 -121.53993998850966 -90.55656915781046 -100.56303090588058
252.0 -121.95014408287179 -100.79526626381056 -121.55623820901363 -121.6165938831797 -90.59893258473734 -100.61263605284913
253.0 -122.03653924334071 -100.80697637169922 -121.6329064286134 -121.69252772722892 -90.64116650346824 -100.66206360331392
254.0 -122.05119642469256 -101.07423412788569 -121.70918265614327 -121.76814707607642 -90.68327204632473 -100.71133952263739
255.0 -122.20422051482436 -101.58833720617153 -121.78516310402883 -121.84372698126593 -90.72524928627632 -100.76047046256241
256.0 -122.31462007770709 -102.33293051583462 -121.86139045416218 -121.91928018710102 -90.76709230997857 -100.80945064561958
257.0 -122.32340935954184 -103.29059024699555 -121.93790460355886 -121.99489986630716 -90.80880378745073 -100.85826204544242
258.0 -122.51786880518767 -104.42846691532807 -122.01431301715917 -122.07054251072732 -90.85038961759643 -100.9068799932364
259.0 -122.55593967163168 -105.69958516659827 -122.09057731608213 -122.14616856493323 -90.89185104338742 -100.95529512784321
260.0 -122.59237166326201 -107.02838641065925 -122.16662797376542 -122.22153192574437 -90.93318950999983 -101.0035179270573
261.0 -122.78809215527298 -108.30167873553806 -122.24262611848158 -122.29671583718103 -90.97438857137013 -101.05156588767039
262.0 -122.76333148255814 -109.37842901225999 -122.31860884543492 -122.37178945231335 -91.0154141135657 -101.09944864949284
263.0 -122.90158365119237 -110.11365803188794 -122.39423552071526 -122.44674434471067 -91.05630241263087 -101.14714514519076
264.0 -123.0235003205907 -110.40888381746069 -122.46922806092786 -122.52155012415304 -91.09707203179163 -101.19467121959596
265.0 -122.97493081090218 -110.27001681899554 -122.54426300581785 -122.59640867718969 -91.13771977809078 -101.24201499848496
266.0 -123.15559325914472 -109.79489667780186 -122.61947866930589 -122.67126249708949 -91.17824432927443 -101.28918503098141
267.0 -123.2638534599497 -109.1269781237236 -122.69483519913268 -122.7460650981042 -91.21865366776976 -101.33616711661423
268.0 -123.26801386106061 -108.3983287388118 -122.77017682542954 -122.82060833204943 -91.2589476196004 -101.3829468601776
269.0 -123.43400700697447 -107.71475816882516 -122.84547854706061 -122.89506389703986 -91.29912561949118 -101.42954626218474
270.0 -123.4719995295325 -107.14587277460657 -122.92076603663011 -122.9693082638685 -91.33918820792887 -101.47598822019553
271.0 -123.55535480782457 -106.72355132104786 -122.99599102785196 -123.0430540438107 -91.37913630892668 -101.52226346957625
272.0 -123.7430617692371 -106.47433257134983 -123.07060871099999 -123.11682923560353 -91.41896986864577 -101.5683836630646
273.0 -123.66039218442813 -106.40271387621635 -123.14494324614725 -123.19065356866216 -91.4586876095501 -101.61435273137342
274.0 -123.80359970470208 -106.5049672356464 -123.21893233803257 -123.26420149746434 -91.49828857503024 -101.66017686378113
275.0 -123.95378075732003 -106.77689087107098 -123.29304342164477 -123.33780841479413 -91.53777286486509 -101.70584219327671
276.0 -123.9340884214562 -107.19837586666868 -123.36744054305031 -123.41176562719143 -91.57714082037194 -101.75137377953743
277.0 -124.06582671247347 -107.75287088463556 -123.44164532737759 -123.48567087713593 -91.6163912500758 -101.7967732378476
278.0 -124.1629017356504 -108.41314236047717 -123.51472723582673 -123.55931271499361 -91.6555134257585 -101.84203911755559
279.0 -124.17844527673545 -109.13495662238086 -123.58654519545487 -123.63275600338125 -91.69451927054746 -101.8871627061563
280.0 -124.37337805657192 -109.87289135912876 -123.65858428803462 -123.70383297668712 -91.73341042415841 -101.93213586460261
281.0 -124.38560987100325 -110.57227131613159 -123.7308501888147 -123.7747550575242 -91.77218669487934 -101.97696815171376
282.0 -124.4875514873672 -111.16778987959262 -123.80315596364598 -123.84589577784907 -91.81084904557815 -102.02167262910648
283.0 -124.60593616185527 -111.60890346138773 -123.87499862225887 -123.91716266861584 -91.84939893517236 -102.06624419548538
284.0 -124.58469989475205 -111.85356536701497 -123.94628528262436 -123.9884451111943 -91.88783754346595 -102.11068041318813
285.0 -124.70482288818329 -111.90741895611175 -124.0176785083944 -124.05952542863122 -91.92616393118175 -102.15500162464396
286.0 -124.80579494719082 -111.78879363748521 -124.08905735941397 -124.13047932031888 -91.96438188220469 -102.19920748097651
287.0 -124.81001618575334 -111.54453793663001 -124.16031261103737 -124.20107922264012 -92.00249343468258 -102.24328993289853
288.0 -125.01725026768278 -111.22735257246389 -124.2316524949552 -124.27138953182444 -92.04049780214582 -102.28723301853096
289.0 -124.9998805573637 -110.88967936386956 -124.3030282444416 -124.34147673072482 -92.07839498447098 -102.33103347074615
290.0 -125.04136221145754 -110.58555314449288 -124.37439459551643 -124.41111831724824 -92.11618732248121 -102.37468816101007
291.0 -125.24109120934703 -110.3339719064914 -124.44550751124555 -124.48037043010407 -92.15387724592699 -102.41818159303995
292.0 -125.22135421223525 -110.16721998328799 -124.51625997298605 -124.54968685915628 -92.1914657290809 -102.46150622014312
293.0 -125.31524051678704 -110.09573896480458 -124.58642544646482 -124.61891222996272 -92.22895356313208 -102.50466702146825
294.0 -125.56148116868673 -110.11864969752384 -124.65601878818967 -124.6880126688467 -92.26634092225586 -102.54770057242143
295.0 -125.4052229576026 -110.2453822398332 -124.72481071501775 -124.75677121088991 -92.30360744833625 -102.5906232303044
296.0 -125.54588579556022 -110.45790767538875 -124.79377609585487 -124.82517560940367 -92.34075746187213 -102.63342509367673
297.0 -125.64355807411518 -110.74700306356576 -124.8627604176305 -124.89359947769272 -92.37781002893038 -102.67610221910832
298.0 -125.61809845663467 -111.09896035584907 -124.93196962878655 -124.96200190697168 -92.41476603179242 -102.7186603098472
299.0 -125.86593238191968 -111.48783488857313 -125.00132675940384 -125.03050029037414 -92.45162605685832 -102.7610957268262
300.0 -125.90609290391117 -111.89127100858258 -125.07056794589509 -125.0989856875322 -92.48838801211957 -102.8033688250575
301.0 -125.87842685794881 -112.27757149344804 -125.13961403412662 -125.16731641955523 -92.5250474361131 -102.84549172174103
302.0 -126.02428806495928 -112.62837555850467 -125.20827140850331 -125.23555671618625 -92.56161381143554 -102.88745867310055
303.0 -126.05133850996403 -112.91539822766626 -125.27612272106211 -125.3034594427158 -92.59808782137074 -102.92930835435449
304.0 -126.1227212439509 -113.12451176391724 -125.34397436236651 -125.37053754407458 -92.6344680675164 -102.97102893878494
305.0 -126.3528779821682 -113.25170995529832 -125.41159724877666 -125.43729033273823 -92.6707440867253 -103.01264141509428
306.0 -126.28335303834398 -113.29955822059944 -125.4793756027159 -125.50429026309149 -92.70692702481068 -103.05414144434579
307.0 -126.39292251873789 -113.27838531362461 -125.5472361699838 -125.5715624051175 -92.74301629376114 -103.09555097612373
308.0 -126.46632568883362 -113.21250336480126 -125.61493626194394 -125.63873842390609 -92.7790088379765 -103.13687680309634
309.0 -126.45475720748391 -113.11588525920754 -125.68269868882327 -125.70595077821181 -92.81490247146563 -103.17812376176516
310.0 -126.6336416220235 -113.0139305048352 -125.7506758693947 -125.77307352158611 -92.85070049558811 -103.21927494416187
311.0 -126.69346670656589 -112.92001896661965 -125.81834846002562 -125.84001640786866 -92.886401205595 -103.26034540291343
312.0 -126.72695150710298 -112.85680008241825 -125.8857171371206 -125.9068794966719 -92.922002745996 -103.30132652676879
313.0 -126.83107228296622 -112.82783519049225 -125.95232671570072 -125.97347152169247 -92.95750805150624 -103.34219848072755
314.0 -126.8360062863595 -112.84240463525954 -126.0171927097982 -126.03891452899506 -92.99292039053063 -103.38295082336938
315.0 -126.93157332991474 -112.90537620954973 -126.08219897454985 -126.10400271499793 -93.02824089777889 -103.42358122328164
316.0 -127.20618370763358 -113.01025808554229 -126.1480507795145 -126.16936653797175 -93.06347273232568 -103.46409169919765
317.0 -126.97371946754527 -113.15519561471865 -126.21457170731794 -126.23493756547543 -93.09861566950227 -103.50448204390126
318.0 -127.2137603715751 -113.32897517756841 -126.28111149807937 -126.30010021529193 -93.13367188499576 -103.54474767866364
319.0 -127.2097111884726 -113.52642191943428 -126.34741642462977 -126.36550896306369 -93.16864337040629 -103.58490472488356
320.0 -127.21067067893395 -113.7313209884392 -126.4137346519788 -126.43132329568402 -93.2035302540087 -103.62495835335264
321.0 -127.38178698568218 -113.93057875994708 -126.47912568434006 -126.49729055352671 -93.23833139637883 -103.66491995066286
322.0 -127.4910321904374 -114.11291936358488 -126.54463856257942 -126.5630424610529 -93.27304936878721 -103.70478664477211
323.0 -127.45718795598533 -114.27530685403303 -126.61020477090196 -126.62845970438107 -93.3076867255767 -103.74456807902426
324.0 -127.69726055171454 -114.39974746725424 -126.67479041658132 -126.69306177573668 -93.34224171163007 -103.78425664129593
325.0 -127.50103976080966 -114.49224739590902 -126.73926723036381 -126.75730067600172 -93.37671346239772 -103.82382371929417
326.0 -127.73881312943013 -114.55220613474452 -126.80446948734155 -126.82174217108665 -93.41110033974856 -103.86327300786459
327.0 -127.92233901257438 -114.57949573742015 -126.8698984955513 -126.88646253915832 -93.44540121136845 -103.90259408858444
328.0 -127.80272851944665 -114.57914630023376 -126.93520638003884 -126.95123947317619 -93.47962136222961 -103.94181539245793
329.0 -127.94520133079205 -114.56677075835196 -127.00074738817838 -127.01592660932383 -93.51375840230904 -103.98093826996237
330.0 -128.04854859049132 -114.54468847396136 -127.0661487854735 -127.08051349727741 -93.54780789894144 -104.01996441343734
331.0 -127.98482941336253 -114.5244375224253 -127.13077646896025 -127.14501974834116 -93.58177537948873 -104.05888658978002
332.0 -128.18509029700476 -114.51684976043886 -127.195227011616 -127.20962119185118 -93.6156610511472 -104.09769171235185
333.0 -128.16077295940613 -114.52432700004196 -127.25947346822096 -127.2741144210967 -93.64946006511343 -104.13640513193812
334.0 -128.18895553345814 -114.5465954197067 -127.32300607698399 -127.33831991730423 -93.68317139929425 -104.17503748900282
335.0 -128.46394162301004 -114.59067263423009 -127.38676656697088 -127.4023224976706 -93.71679742283038 -104.2135933838465
336.0 -128.33934731954068 -114.65553278956264 -127.45080045878863 -127.46626339864335 -93.7503409634276 -104.25204868165198
337.0 -128.38454427183683 -114.74651243812315 -127.51505083984023 -127.53022299716895 -93.78380411728841 -104.29040788842224
338.0 -128.6622518800221 -114.8449532656862 -127.57948717267593 -127.59413936689526 -93.81718882267296 -104.32867334330767
339.0 -128.4581930245954 -114.96422687543142 -127.64390242966493 -127.65812509103921 -93.85049670919757 -104.3668091733048
340.0 -128.67127901328183 -115.07903965215982 -127.7081720692933 -127.72215900344119 -93.88372810246145 -104.40483249287524
341.0 -128.80737514571055 -115.2074642571699 -127.77224755445387 -127.7861458458729 -93.91688194115609 -104.44274180433807
342.0 -128.68213888921198 -115.32831910190312 -127.83622718282382 -127.85001011060217 -93.94995841930053 -104.48056873361196
343.0 -128.9092493756711 -115.43987034012027 -127.89997607145341 -127.91381412143123 -93.98295795869967 -104.51831154420972
344.0 -128.91969936605955 -115.54392615198994 -127.96330589424245 -127.97719498330396 -94.01588077127829 -104.55595793512441
345.0 -128.90797315485767 -115.63376268644714 -128.02670155257718 -128.0403264182542 -94.04873026636785 -104.59349598932039
346.0 -129.10955328812673 -115.70565987682684 -128.09024848239503 -128.10305541710935 -94.08150682922349 -104.63092704140423
347.0 -129.0980411645886 -115.7702230557829 -128.1539215175635 -128.16592766223488 -94.11418560851452 -104.66825208664622
348.0 -129.17303662639478 -115.8123321199188 -128.21751619843167 -128.22864864849885 -94.14677795787819 -104.7054604935883
349.0 -129.3638890437338 -115.85384264949111 -128.28120955552774 -128.29146178890787 -94.17929862765436 -104.74256972973777
350.0 -129.22597675849602 -115.88570644715648 -128.34484884106178 -128.35435480161695 -94.2117483765712 -104.7795870069535
351.0 -129.38649308860886 -115.91062846512379 -128.40824473091294 -128.4173983102334 -94.24412843736916 -104.8165226135281
352.0 -129.5345026044572 -115.9384740388191 -128.4713816654849 -128.48047087390287 -94.27643972363518 -104.85338324960823
353.0 -129.38317872285995 -115.97324970575991 -128.53380072623497 -128.5434732245807 -94.308682684418 -104.89013906010291
354.0 -129.64726903114308 -116.01470653637945 -128.59610418843963 -128.60614859676414 -94.34085720475696 -104.92679085200399
355.0 -129.66284505970035 -116.05543200253274 -128.65868401299173 -128.66865776484394 -94.37296454333676 -104.96337481145743
356.0 -129.6200751893773 -116.1109380524819 -128.72156112228498 -128.73071114798447 -94.40500470814379 -104.99989303350296
357.0 -129.79043487904147 -116.18200176309877 -128.78463836192412 -128.79241795468397 -94.43697665992394 -105.03633716516374
358.0 -129.74047493582611 -116.24322575675016 -128.8478987089047 -128.85403777947164 -94.46887704189606 -105.07272012718718
359.0 -129.85348754039575 -116.32455705029962 -128.91080274713357 -128.91568392809688 -94.500704716948 -105.10904254614468
360.0 -130.18023593156644 -116.39723203111782 -128.9732000310278 -128.9774179670838 -94.53246346915356 -105.14527152453101
361.0 -129.86466177043542 -116.47219608308815 -129.0356980009775 -129.03919208206108 -94.56415488631072 -105.18136888181235
362.0 -130.0783106198419 -116.55132903564223 -129.09815331586 -129.10096204109837 -94.59577670412162 -105.21738380447103
363.0 -130.1292778952026 -116.6182445089028 -129.1600294494239 -129.16259125614633 -94.627329370887 -105.25330264829319
364.0 -130.08896953400298 -116.69038922851061 -129.22147934296362 -129.22397666436072 -94.65879969430648 -105.2891567277721
365.0 -130.2759446398501 -116.7563073093869 -129.28310344364584 -129.28516273525253 -94.69020420886297 -105.32495198432488
366.0 -130.36744968683206 -116.8189613159403 -129.3445386119568 -129.34599780989117 -94.72154093047112 -105.36069040324702
367.0 -130.20643378404804 -116.86713274635869 -129.4059259193169 -129.40670363263342 -94.75280764958902 -105.39637278403491
368.0 -130.5258646585578 -116.91595081790082 -129.46739650745468 -129.4668886382015 -94.78400511994278 -105.43197199239219
369.0 -130.41239184908545 -116.9689406754272 -129.52884089275318 -129.5272577119049 -94.81513297329892 -105.46752039243808
370.0 -130.58152454677386 -117.00107575862175 -129.58987884225715 -129.5877517178762 -94.84619079906238 -105.50302047926493
371.0 -130.75536439406565 -117.04038790861622 -129.65079560524214 -129.64836336174656 -94.87718059130336 -105.53846995536055
372.0 -130.61818139142733 -117.07577203142206 -129.71178682682063 -129.7089374406945 -94.90810402476804 -105.57382480471296
373.0 -130.62736753097025 -117.11739412266381 -129.77262354598437 -129.76955907170296 -94.93896153602152 -105.609085960392
374.0 -130.93453787581348 -117.16076655781526 -129.83339500360802 -129.83017953821394 -94.96975249057064 -105.64426976947827
375.0 -130.63686031418223 -117.20020503255586 -129.8937732858372 -129.89081840694712 -95.00047576514737 -105.6793762666473
376.0 -130.99058009766526 -117.2501502534807 -129.9541396829164 -129.951298449648 -95.03113167852243 -105.7144069374918
377.0 -131.02109189515156 -117.30220283848773 -130.01487551667225 -130.01166782216598 -95.06172329748273 -105.74936585473003
378.0 -130.98264779485183 -117.3638362741488 -130.0759146058145 -130.07205981080625 -95.092251272105 -105.78425768143032
379.0 -131.05066831970322 -117.4243251077308 -130.1369227665644 -130.13233749843144 -95.1227160074441 -105.81908336405829
380.0 -131.17695751729534 -117.48534324375737 -130.197536370287 -130.19247149948725 -95.1531185071513 -105.85383041066281
381.0 -131.07261949530314 -117.5569878905552 -130.25735480990187 -130.25239256065825 -95.1834597467371 -105.88850239224988
382.0 -131.48657408227896 -117.62092319905774 -130.31716393647147 -130.31228394452862 -95.21374049729182 -105.92309426948358
383.0 -131.2332691409366 -117.68170943024707 -130.37728408847494 -130.37228248519983 -95.24394349584581 -105.95758514363204
384.0 -131.4012949108025 -117.74128953570347 -130.43764503791917 -130.4323579748857 -95.27408708122395 -105.99198199392876
385.0 -131.42765977601516 -117.8043061100577 -130.49775068013065 -130.49259113705352 -95.3041724974367 -106.02627215020871
386.0 -131.34386078785107 -117.85781428699181 -130.55766894532672 -130.55286187461968 -95.33420005006504 -106.06049248853296
387.0 -131.52902367717257 -117.91769741579989 -130.61776121866117 -130.61311536623808 -95.36416977015475 -106.09464667304087
388.0 -131.7146085457815 -117.96435742778684 -130.67798240951245 -130.67337711136764 -95.39408113080385 -106.12871662463428
389.0 -131.505797947735 -118.02458197516827 -130.73828984472183 -130.73361631333592 -95.42393062794304 -106.16270851157702
390.0 -131.87770293661794 -118.07161034411538 -130.79809879275356 -130.79306538159193 -95.45372005997936 -106.19664599554498
391.0 -131.71444136805096 -118.12016855775909 -130.85770528427636 -130.8517615401664 -95.4834506160057 -106.23052792599637
392.0 -131.85351919071744 -118.16833161712124 -130.9172842003032 -130.91048287666618 -95.51311839750822 -106.26434164599956
393.0 -132.03909534954448 -118.21994851664564 -130.97712492925484 -130.9693398074219 -95.54272483119959 -106.29806243604281
394.0 -131.81394308338182 -118.26922290984825 -131.03723187663658 -131.02812968498372 -95.57227053579837 -106.33169662667883
395.0 -131.95878492497357 -118.31287127750184 -131.09750869491572 -131.08706170027762 -95.601757088168 -106.36521798784045
396.0 -132.20466205086797 -118.35693160582423 -131.15763058182503 -131.14604354443136 -95.63118244110854 -106.39863497898128
397.0 -131.93504338181586 -118.40864736467735 -131.2175387443512 -131.2050934438877 -95.66055096747917 -106.4319899885468
398.0 -132.21251526285815 -118.45372376424922 -131.27620510748443 -131.26431334911362 -95.68986663219087 -106.46529836385051
399.0 -132.28822523798274 -118.51092760510724 -131.3349682009734 -131.32360315401164 -95.71912902167333 -106.49855823950388
400.0 -132.1500580689029 -118.56158374282728 -131.39356039247542 -131.38272260241808 -95.74833470535611 -106.53176359912662
401.0 -132.41530062914492 -118.61115625256728 -131.45223946365678 -131.4414109849023 -95.77748308911231 -106.56490825792454
402.0 -132.306941883871 -118.66569631536743 -131.50942157855337 -131.50000459676676 -95.80657203732387 -106.59801831575544
403.0 -132.44483973823586 -118.7206424216788 -131.56647108069097 -131.55836314924724 -95.83560638910438 -106.63110099921765
404.0 -132.7459391477794 -118.76912818213262 -131.62415695382302 -131.61518760883473 -95.86458288260224 -106.66413494805178
405.0 -132.44961516757152 -118.83426437189001 -131.68220255100016 -131.6725053102423 -95.89350390673205 -106.69712793653405
406.0 -132.5614563055352 -118.87884770255184 -131.74041094801123 -131.73023020395976 -95.92237089282966 -106.73009543271138
407.0 -132.77426630109795 -118.92416913698307 -131.79894226089093 -131.78818501587352 -95.951182612273 -106.76303964170313
408.0 -132.51498050430845 -118.97290184869047 -131.8573469653537 -131.84635639745918 -95.97994346657595 -106.79595871500464
409.0 -132.7107594987171 -119.01389264523527 -131.91547473770368 -131.90473758290662 -96.0086552716431 -106.82884466405088
410.0 -132.89355810202557 -119.06786589243958 -131.97351781603882 -131.96306935228475 -96.0373184619027 -106.86168273827163
411.0 -132.6947257876847 -119.11404126461255 -132.0316590126308 -132.0212647795653 -96.06593407095502 -106.8944796873158
412.0 -132.99033964976053 -119.14916699676367 -132.08913925211556 -132.07945038950794 -96.09449974934455 -106.92722620148456
413.0 -132.93192602799587 -119.20541340217733 -132.1462245165465 -132.13762788389465 -96.12301258220482 -106.95992585105125
414.0 -133.05844718877972 -119.24202518533563 -132.2034329766127 -132.1949505525858 -96.15147272425386 -106.99255972298923
415.0 -133.2290026917031 -119.29583176098637 -132.26098220447415 -132.25229584708168 -96.17988213859473 -107.02510999089485
416.0 -133.06903140662374 -119.33724060802231 -132.31870165712704 -132.30916489406812 -96.20824066648865 -107.05756646259168
417.0 -133.17230659246223 -119.39979572018129 -132.37647624990268 -132.3662071871885 -96.23654767348079 -107.08988624419015
418.0 -133.293894877691 -119.44012276696574 -132.433609325875 -132.42349393922893 -96.26478920129337 -107.12211751276926
419.0 -133.1143513486312 -119.48675004767247 -132.49060766459985 -132.48095745362158 -96.2929645329321 -107.15426898179618
420.0 -133.40627656171745 -119.54046189939464 -132.54769898470764 -132.53835671250098 -96.32108020265625 -107.18633597902225
421.0 -133.42156513929638 -119.58036210547611 -132.60499365215924 -132.59485203943083 -96.34913185784521 -107.21832847218344
422.0 -133.31951243587292 -119.62946836402219 -132.66180502008177 -132.6517297450803 -96.37712874179051 -107.2502389326979
423.0 -133.57945165988247 -119.67896663937692 -132.71863585187302 -132.70875852695102 -96.40507242838825 -107.28210092423994
424.0 -133.44369808655037 -119.72976852209533 -132.77552518282678 -132.7651730149848 -96.43296336268855 -107.31391755361702
425.0 -133.60609091033257 -119.78164760786576 -132.83281665309218 -132.82183272214039 -96.4608020672428 -107.345654174222
426.0 -133.99364375954192 -119.82913929960672 -132.8904308970617 -132.87858240328296 -96.4885873335809 -107.37730124186925
427.0 -133.52140515659283 -119.88446691984055 -132.9481508557348 -132.93519280214633 -96.51632148269314 -107.40888993551573
428.0 -133.73465010021937 -119.92844660263631 -133.0055610478131 -132.99193134231692 -96.54400478479596 -107.44043126308077
429.0 -133.80437164252882 -119.98717365326492 -133.0625663383417 -133.04872255635544 -96.5716341478199 -107.47193062164781
430.0 -133.59874861931286 -120.03779723107108 -133.1192417098279 -133.1054576795371 -96.59920870246657 -107.50338158292567
431.0 -133.9663061875639 -120.07534939263269 -133.17539750826086 -133.16136407295468 -96.62671565333254 -107.5347776737542
432.0 -134.03676406573734 -120.1255616819466 -133.23139760512316 -133.21692421026194 -96.65413699746722 -107.56610724447927
433.0 -133.88702709292528 -120.16651358487496 -133.28750112127142 -133.27281184434196 -96.68150500702839 -107.59738877240174
434.0 -134.1856091587852 -120.205926808063 -133.3437893768274 -133.32857280428888 -96.70882273641396 -107.6286139647996
435.0 -133.93905368432831 -120.26463434833607 -133.40031794420187 -133.38439392799066 -96.73609194869042 -107.65976212444242
436.0 -134.06036099053634 -120.29376398009288 -133.45704633741028 -133.44033566331657 -96.763313112871 -107.69082058633353
437.0 -134.56704304501602 -120.35725734816464 -133.51374925113277 -133.4964809173837 -96.79048851106347 -107.72179664104085
438.0 -134.08497494158152 -120.39484000047301 -133.57021856465332 -133.55281321998754 -96.81761923439373 -107.75271699167837
439.0 -134.39603984145856 -120.4439107659307 -133.62675593021362 -133.6092791164791 -96.84470475108823 -107.78357980665702
440.0 -134.45062638199124 -120.49908642103402 -133.68331549193366 -133.66579315870052 -96.87174502965527 -107.81438758471887
441.0 -134.07496222221772 -120.54433368500193 -133.73965774501715 -133.7221978694975 -96.89873900410701 -107.8451201603956
442.0 -134.44931192818095 -120.59733187102555 -133.79561176107268 -133.7783168376664 -96.92568565512282 -107.8757855186828
443.0 -134.57980480129234 -120.62909071370589 -133.85176714528336 -133.8337908172571 -96.95258649119465 -107.90639806843801
444.0 -134.47422741415036 -120.6749949372718 -133.90806402103945 -133.8890244326243 -96.97943505503036 -107.936945086555
445.0 -134.6991290848874 -120.72771745401342 -133.96450637751124 -133.94447494575982 -97.00621743855471 -107.96743592036091
446.0 -134.5237648173428 -120.76077951479375 -134.0210546669684 -134.00016705902482 -97.0329482516043 -107.99787480799979
447.0 -134.6228220907464 -120.8211838748588 -134.07756213026806 -134.05603228157725 -97.05963086980334 -108.028274068189
448.0 -135.0560477178724 -120.85351341247139 -134.13383232940794 -134.11181860912103 -97.08626462376381 -108.05861231688553
449.0 -134.73555246113045 -120.90613046292056 -134.1895064801963 -134.1676641965783 -97.11285071038871 -108.08890712666043
450.0 -134.7961772967202 -120.94459257156575 -134.24429841293264 -134.22354995222858 -97.13939066824877 -108.11918147886652
451.0 -134.90827706189972 -120.99922268283613 -134.29870872938946 -134.27958483506916 -97.16588502462545 -108.14941946062193
452.0 -134.7168196858718 -121.04722152983359 -134.35315907296425 -134.33558375240335 -97.19233316864282 -108.17957485723711
453.0 -134.98188975057596 -121.09712923636737 -134.40809591903 -134.3914506664477 -97.21873350130141 -108.20968168986711
454.0 -135.16845857088092 -121.13487803473289 -134.46350996173027 -134.44687678846694 -97.24508523129504 -108.23975861666912
455.0 -134.9868030930694 -121.18197727436467 -134.5192949731127 -134.50218866912655 -97.27138809717438 -108.26981490084428
456.0 -135.29524035773238 -121.21466777230225 -134.57535078852692 -134.55741803434233 -97.29763788745258 -108.2998496993654
457.0 -135.14116484596593 -121.26332101382731 -134.63149894203445 -134.61267572417765 -97.32383289118354 -108.32981937124272
458.0 -135.1459429601612 -121.30401604997788 -134.6878299990774 -134.66800646733404 -97.34997720618529 -108.35974310259292
459.0 -135.5369191242855 -121.35335711062687 -134.74411831994325 -134.72334221555485 -97.37607098280225 -108.38956113435319
460.0 -135.14810132566612 -121.39270624998282 -134.80017113269494 -134.77866984646516 -97.40211808050043 -108.41934570718053
461.0 -135.41602516840652 -121.44357200954978 -134.8559606195588 -134.8339780875447 -97.42811898406222 -108.44911010735123
462.0 -135.5786907334885 -121.48865060183725 -134.9113313980323 -134.88917736394822 -97.45407405012286 -108.47884226132817
463.0 -135.10133679880798 -121.53348771469445 -134.9664302427291 -134.94425725514301 -97.47998220867716 -108.50854479706652
464.0 -135.50227058072946 -121.58286414048776 -135.02164546252777 -134.99934540350557 -97.50584226787906 -108.53819574931416
465.0 -135.73146198368855 -121.63756151239764 -135.0769866579665 -135.0542577415019 -97.53165116856667 -108.56780938344585
466.0 -135.3356664528578 -121.6784593022178 -135.13234995394296 -135.10903712744715 -97.55740813277511 -108.5973829055958
467.0 -135.82891001878875 -121.71388330096585 -135.18755921607075 -135.16385656578305 -97.58310516101511 -108.62692241035602
468.0 -135.66583429915968 -121.75262829983748 -135.24270719584064 -135.2187593231248 -97.6087567292651 -108.65642319280228
469.0 -135.55097753255043 -121.8037411330372 -135.29768722787105 -135.2737474536802 -97.63436419506942 -108.68585296262918
470.0 -136.17062607682323 -121.83488630227953 -135.3526348963428 -135.32876261030356 -97.65993145122481 -108.71521101676069
471.0 -135.5958454704768 -121.89925045854359 -135.40754255317066 -135.3838168234963 -97.68545909561198 -108.74450074020409
472.0 -135.89158163550573 -121.93166096993141 -135.46232604330672 -135.43891743330704 -97.71094317949066 -108.77373495265235
473.0 -136.1659675820945 -121.97941455484465 -135.51691410284295 -135.49399211251225 -97.73638685768502 -108.80291423461193
474.0 -135.68256185420438 -122.03045010140332 -135.57157225250324 -135.54868105784982 -97.76179176177342 -108.83204441397291
475.0 -135.9145186215411 -122.07111375094685 -135.6264291139998 -135.60281977706202 -97.78715510680853 -108.86111240930856
476.0 -136.32840293176662 -122.12368379224814 -135.68141985638118 -135.65610932468718 -97.81247599504802 -108.89012708828017
477.0 -135.96677955079628 -122.17303589544349 -135.7365058068877 -135.71003554483954 -97.83775321935848 -108.91908312308385
478.0 -136.1929525860553 -122.20375853113603 -135.79156423875418 -135.76446704817596 -97.86298833976728 -108.94798865639066
479.0 -136.3242172127936 -122.2518331390276 -135.84662750274165 -135.81920824406916 -97.88818137642139 -108.97679427090267
480.0 -136.0252711719394 -122.28150420826337 -135.90156802523347 -135.8739528948458 -97.91333575964393 -109.00541816981985
481.0 -136.47522966567456 -122.33292633885144 -135.95640141065593 -135.92652644214357 -97.93845236563902 -109.03393606799904
482.0 -136.3459528608236 -122.37598732754441 -136.01045029389172 -135.97969956520984 -97.9635318684234 -109.0623594309924
483.0 -136.30881704154024 -122.42010131851629 -136.0639566687418 -136.03344920604076 -97.9885746986971 -109.09072125354473
484.0 -136.7158288286102 -122.46406925511556 -136.11794604848575 -136.0873878829846 -98.01358078481039 -109.11905030643078
485.0 -136.15605481878657 -122.50456239298157 -136.17246909046133 -136.14152670049486 -98.03854844074468 -109.14735151831862
486.0 -136.49471839867397 -122.55019373734973 -136.22620945880414 -136.19518904046245 -98.06347517505954 -109.17563657299637
487.0 -136.79510877473413 -122.60535594193045 -136.28024650789322 -136.2490814645567 -98.08836224688665 -109.20388835508491
488.0 -136.44612362084257 -122.64350045076235 -136.3346711301391 -136.30328586401185 -98.11321002276087 -109.23206620864804
489.0 -136.60616395250273 -122.69984030483137 -136.38930745280578 -136.35767349227103 -98.13801845600395 -109.26018827848688
490.0 -136.73150905090205 -122.7335362730497 -136.4440495177976 -136.41181717183426 -98.16278255451968 -109.28828289582322
491.0 -136.56481296377234 -122.77119296025185 -136.49875003488265 -136.46536165411266 -98.18750100018465 -109.3163585327793
492.0 -137.0707453332638 -122.81524136576138 -136.55347188639087 -136.51864263887367 -98.21217679622428 -109.3444025535934
493.0 -136.77947675662847 -122.84388071315419 -136.6077459606367 -136.57194772855388 -98.23680932265304 -109.37243906073141
494.0 -136.74592230757636 -122.89133796606927 -136.66190852696616 -136.62536531451383 -98.26139838495892 -109.40046926827196
495.0 -137.05420680662527 -122.93948745400246 -136.71624596157764 -136.67886426303684 -98.28594354982819 -109.42849586647817
496.0 -136.7637037483973 -122.98925638449134 -136.7703220617404 -136.73224068090968 -98.31044013456716 -109.45652130544624
497.0 -136.85692354450072 -123.01280952455507 -136.8244148029032 -136.78565933804117 -98.33489065283315 -109.48455384340113
498.0 -137.38631476209724 -123.08174101502627 -136.8786611682892 -136.83920383370196 -98.35929940306738 -109.51257077871452
499.0 -136.89173877451108 -123.11177681681029 -136.93271247775672 -136.89286412750727 -98.38366948389604 -109.54056807758208
500.0 -137.12086885852653 -123.1609977775358 -136.98676297838807 -136.94659037447963 -98.40800278392977 -109.5685614584163
501.0 -137.29390945741204 -123.20966252484516 -137.04094351254622 -136.99983822158208 -98.43229996532139 -109.59651275330074
502.0 -136.9647537438564 -123.25522722592454 -137.09503795921907 -137.05296638358286 -98.45656016328985 -109.62439349434018
503.0 -137.29770411493533 -123.28710335847549 -137.14887977986035 -137.10612101547926 -98.48078302707742 -109.65224141852275
504.0 -137.53975298007214 -123.31823004255278 -137.19980670241046 -137.15933574836671 -98.50496604328454 -109.6800520528237
505.0 -137.2187875538799 -123.37042536374759 -137.25147641188155 -137.2126327225102 -98.52910923635378 -109.70782894327654
506.0 -137.6262056078965 -123.40729811168424 -137.30382040680882 -137.26590887732567 -98.55321173183657 -109.73557373069613
507.0 -137.34855807885896 -123.44725200826872 -137.3569310234068 -137.31927960092372 -98.57727211050485 -109.76326628149758
508.0 -137.07935581794123 -123.50485450652295 -137.4105830561585 -137.3727128439914 -98.60129144217156 -109.7908271122649
509.0 -137.8547789737511 -123.52994442831462 -137.464438872973 -137.42619182150338 -98.6252683206721 -109.81829472100316
510.0 -137.59974348942575 -123.59014285840186 -137.51648476463862 -137.4793074020672 -98.64920390107322 -109.84571360972046
511.0 -137.49159873802944 -123.64059087076954 -137.5666505012274 -137.5317325974177 -98.67310110090762 -109.87310050056145
512.0 -137.9347615174074 -123.67658069823919 -137.61694919020476 -137.58416676411747 -98.69695913071692 -109.90043655928353
513.0 -137.4421074080657 -123.71226906628296 -137.66759806276045 -137.63631223550783 -98.72077328020865 -109.92771707486204
514.0 -137.43291619120765 -123.76835203114265 -137.71812008462302 -137.68896766069471 -98.74454336369345 -109.95496440563258
515.0 -138.21955206186735 -123.78603193346808 -137.76901160130194 -137.74196629776117 -98.76827226296983 -109.98218208915549
516.0 -137.59647428320264 -123.8321735006929 -137.8198102781136 -137.79508328745015 -98.79196292043004 -110.00933802997974
517.0 -137.81486942465932 -123.87793473963714 -137.87169693126035 -137.84828822394527 -98.81561337971641 -110.03646258544946
518.0 -138.15955254131956 -123.92811135431671 -137.9247032239815 -137.90156515264147 -98.83922527114606 -110.06355706576386
519.0 -137.56532452296372 -123.95631176755379 -137.97833766425032 -137.95490715791334 -98.8628000773021 -110.09061513299038
520.0 -138.33757132023877 -124.0113212356698 -138.03129639651243 -138.0082566047273 -98.88633888000078 -110.11763737675876
521.0 -138.28395115169286 -124.04285863959043 -138.0827419952522 -138.06145775923167 -98.90983982832651 -110.14462458233058
522.0 -137.7784019146654 -124.0935210360062 -138.1339326567921 -138.11454965854603 -98.93330460050001 -110.17159767547994
523.0 -138.6624361913603 -124.12723897422383 -138.18503218911712 -138.1675706716467 -98.95673122460929 -110.19855580363912
524.0 -138.10325356335778 -124.18319854477653 -138.23569494374703 -138.22039729758694 -98.98011856157646 -110.22547162547562
525.0 -137.8128771160422 -124.22365135002539 -138.2865450556106 -138.27005585971287 -99.00347239847343 -110.25234866142091
526.0 -138.83261320591652 -124.26143075604384 -138.3373447553202 -138.318661581184 -99.02679280900847 -110.27918597488048
527.0 -138.2005804126396 -124.30386951191595 -138.38838773147813 -138.3677377930179 -99.05008141657076 -110.3060040645044
528.0 -138.1154628226671 -124.34322835113399 -138.43975908144722 -138.41766619698524 -99.07333637973927 -110.33278434181803
529.0 -139.40171030779365 -124.37842039632204 -138.49152548906468 -138.46841842120838 -99.09654812259058 -110.35951781675158
530.0 -138.1594364263828 -124.42603608079258 -138.5421935828664 -138.51981428282824 -99.11972755335371 -110.3861885999497
531.0 -138.32224273703798 -124.46622290664212 -138.59125802175433 -138.5716375224148 -99.14287493639978 -110.41276962730704
532.0 -139.34008340830707 -124.51674311466876 -138.6406376896919 -138.62359595995213 -99.16598948380688 -110.4392761328151
533.0 -138.24862660713453 -124.5425170537491 -138.69068600489499 -138.67570151708972 -99.18907092347517 -110.46572170488027
534.0 -138.5792302087043 -124.597513488921 -138.741192190304 -138.72778298495527 -99.21211578885422 -110.49211798473864
535.0 -139.51764052715137 -124.64038736893269 -138.7919896407242 -138.77882337004888 -99.23512291471883 -110.51847776794224
536.0 -138.840853840378 -124.68693265857075 -138.84310843044378 -138.82897709317854 -99.25809619460027 -110.54480733933154
537.0 -138.58639464860718 -124.72562949453186 -138.8946179491422 -138.87924711895468 -99.28103525095838 -110.57106105901822
538.0 -139.65954610894929 -124.75437200970052 -138.94655228049533 -138.92976781831666 -99.30394078709874 -110.59726183579448
539.0 -138.70877679574284 -124.79660871214625 -138.9987457873856 -138.98053426020076 -99.32680557996275 -110.62345788440643
540.0 -138.81673751089946 -124.83985599903535 -139.0501662736329 -139.0314633704781 -99.3496347014114 -110.6496381707359
541.0 -139.76110254163774 -124.89017111370953 -139.10064704082578 -139.08156254779104 -99.37242909735524 -110.6758024201777
542.0 -139.2421940179376 -124.9205219071129 -139.1508033763742 -139.13157228502197 -99.39518901906462 -110.70196575060251
543.0 -139.0252728578149 -124.95854811432892 -139.20104333954788 -139.18182646379927 -99.41791530426725 -110.7281331778529
544.0 -140.00023184035723 -125.00297700137222 -139.2513616294932 -139.23222857425517 -99.44060706780732 -110.75426909891169
545.0 -139.1049807649071 -125.0522110626581 -139.30158722383476 -139.2819150967428 -99.46326280220008 -110.78039025646171
546.0 -139.15735449417608 -125.09289861359852 -139.35095089413798 -139.331550654621 -99.48588636978226 -110.80647619867891
547.0 -139.8509900507325 -125.1454284881616 -139.40046053284019 -139.38143268231778 -99.50847336825662 -110.83256731108702
548.0 -139.83163912216037 -125.17483533635685 -139.45031997785355 -139.43154774552153 -99.5310222015305 -110.85867746379627
549.0 -139.28532786928238 -125.21996503214743 -139.50040567858983 -139.48196883358142 -99.55353323782647 -110.88479084246265
550.0 -140.06655744830925 -125.25320173976239 -139.55037624174017 -139.53263337749024 -99.57600743224407 -110.91090727919656
551.0 -139.82770235423277 -125.29509000873009 -139.600300945432 -139.58341935442547 -99.59844057530776 -110.93700292156583
552.0 -139.5178888405334 -125.32984419539852 -139.65046424213736 -139.63412431734574 -99.6208364937471 -110.96310384328731
553.0 -139.8740401121318 -125.3827370476518 -139.70086877774185 -139.68474250909534 -99.64319971153978 -110.98916716421914
554.0 -140.4137133667739 -125.41661848810635 -139.75144159399866 -139.73536633745823 -99.66552756498587 -111.01518820985828
555.0 -139.60363438730434 -125.46408646778778 -139.80195729467968 -139.7853267865216 -99.68782241640508 -111.04117366280312
556.0 -140.1610771652746 -125.50489567420406 -139.8522648094953 -139.83495515453794 -99.71008642360977 -111.06714425738951
557.0 -139.88518898730712 -125.53623025779386 -139.9023795020925 -139.88321719963176 -99.7323175138944 -111.09309453599886
558.0 -140.4955127060793 -125.58988618029215 -139.9525211606413 -139.93230172948404 -99.75451427747439 -111.11901532403807
559.0 -139.5252875997644 -125.63163983358992 -140.0026993793347 -139.98216742251628 -99.77667282476644 -111.1449061902877
560.0 -140.81866684434908 -125.67447023089241 -140.05262717179977 -140.0324520578432 -99.79878810968665 -111.17075424230849
561.0 -139.78333159777944 -125.71093865726044 -140.10247696331237 -140.08270935613592 -99.82086931047871 -111.1965461346226
562.0 -140.79663162133986 -125.75136719757194 -140.15210336500613 -140.1327339944507 -99.84291962044743 -111.22228851187158
563.0 -139.27513749985835 -125.7813181407842 -140.20177269215006 -140.18252453705017 -99.8649380773894 -111.24796720905842
564.0 -141.2655816244092 -125.83256601640839 -140.25150780730718 -140.23219744296864 -99.8869182058211 -111.27358293908958
565.0 -139.20997225341083 -125.86499608755928 -140.30115051516773 -140.2817812208171 -99.90886395227284 -111.29912662342393
566.0 -141.28752234623653 -125.90422689129207 -140.35065648216076 -140.3313447762521 -99.93077116870856 -111.32463428940065
567.0 -139.33742467369603 -125.93693182665446 -140.40026553547594 -140.38076971216665 -99.95263878516201 -111.35012720222646
568.0 -141.52731015384362 -126.00292877276846 -140.4498733000766 -140.43009973758905 -99.97447396082609 -111.37560598539488
569.0 -138.9430805433322 -126.0236707512968 -140.49936470115784 -140.47955421868744 -99.99627979312463 -111.4010866435302
570.0 -141.58355038951487 -126.07965755702828 -140.54878092581885 -140.52910638020137 -100.01805447333788 -111.42657697826795
571.0 -139.68125304373638 -126.12498532107777 -140.59828955828314 -140.57860216007302 -100.03980208429623 -111.45205831735348
572.0 -141.58674914732165 -126.1551795848279 -140.64777797997243 -140.62807699281842 -100.06152368054944 -111.47753639778495
573.0 -139.21897892161394 -126.19659125191225 -140.6973444626922 -140.67753875424043 -100.0832161031491 -111.50299577705574
574.0 -141.8463575408812 -126.22950065604348 -140.7469760466402 -140.72694258568822 -100.1048743182464 -111.52844701455246
575.0 -139.53477429738643 -126.25555426979179 -140.79662390300402 -140.77622600232527 -100.12650367954447 -111.55388309252982
576.0 -141.90423646251443 -126.31313939444318 -140.84625361637194 -140.82545853431287 -100.14810347328932 -111.57931608730429
577.0 -139.4331144708925 -126.35090123582341 -140.89585532649207 -140.87460320033475 -100.1696727433923 -111.6047434483624
578.0 -141.91524864005018 -126.38774628166821 -140.94542975046767 -140.923762573065 -100.19120674373326 -111.63015207105764
579.0 -139.8724937518177 -126.43090594929294 -140.99491734766698 -140.97293527760246 -100.21270700520145 -111.65547755604537
580.0 -141.89955559645662 -126.47761916250033 -141.04422465034762 -141.0221344574826 -100.23417849375029 -111.68076182811123
581.0 -139.8166358952124 -126.51286168145228 -141.09348806653955 -141.07067846134166 -100.25562257173098 -111.70604037298787
582.0 -142.04197373696607 -126.54549349591049 -141.14271915695215 -141.11858247522528 -100.27703852763075 -111.73129786911727
583.0 -139.81690121944237 -126.60538726238342 -141.1919251706374 -141.16545502622972 -100.29842343479524 -111.75652335066144
584.0 -142.29357109971926 -126.64133634746474 -141.24107066898463 -141.21252534350558 -100.31977300419291 -111.7817177828323
585.0 -140.14722634753207 -126.66937346438485 -141.29023304058427 -141.2598398734875 -100.3410877470806 -111.80683130726784
586.0 -142.3322796644947 -126.70887620735942 -141.33943246787203 -141.30657167666104 -100.36237281297254 -111.83191220175915
587.0 -140.02556069940528 -126.7448237670167 -141.38860842190303 -141.35433777998148 -100.38362970262853 -111.8569502992159
588.0 -142.3813736559798 -126.78596375463592 -141.43774464550265 -141.4030336619097 -100.40485874328496 -111.88193894513562
589.0 -139.95595712417455 -126.82482266892167 -141.48662854920263 -141.45224143214608 -100.42605491619022 -111.90687546594111
590.0 -142.4134995148494 -126.87255457608097 -141.53486209903463 -141.50127358795635 -100.4472077630594 -111.93177572753042
591.0 -140.44476391336212 -126.89680864610096 -141.5831632900276 -141.54997197607878 -100.46833042573593 -111.95659606446968
592.0 -142.58079307270478 -126.96565039302426 -141.6311056521855 -141.59842282675544 -100.48942139984497 -111.98133508886832
593.0 -140.6279287827271 -126.98182735457766 -141.67902001383277 -141.64621960228337 -100.51047758987166 -112.00601038956356
594.0 -142.6396994336403 -127.03197918220832 -141.72386813194495 -141.6939989293863 -100.53149764002777 -112.03061979373584
595.0 -140.44069796970047 -127.07022000339549 -141.76960578232143 -141.74180449548234 -100.55247332849422 -112.05515845208654
596.0 -142.88411329960445 -127.12040145249784 -141.81685890455915 -141.7890940876223 -100.57339383289529 -112.07966362890483
597.0 -140.19085732068564 -127.13391789548544 -141.86551888552367 -141.83570842340328 -100.59428055543765 -112.10414138708566
598.0 -142.68888857634863 -127.21368762925978 -141.9148296365987 -141.8827440780102 -100.61513689620256 -112.12858703346535
599.0 -140.71063757790822 -127.2006661670068 -141.96375862818485 -141.93008601794716 -100.63596612162841 -112.15302538205063
600.0 -142.80932607160128 -127.28050876879539 -142.01225647116772 -141.97749354495892 -100.65676790005381 -112.17746851124414
601.0 -140.8857510059745 -127.27411645747748 -142.06084258359428 -142.02493346427698 -100.6775444451479 -112.2019318170305
602.0 -143.0903086798174 -127.34264535880072 -142.10953985338793 -142.0724613515584 -100.69829347068637 -112.22642527277806
603.0 -140.52279623439674 -127.3826039576606 -142.1583139570703 -142.11989369250136 -100.71901334318073 -112.25094115584912
604.0 -143.03477598080096 -127.4457494468652 -142.2060060941963 -142.16740241035956 -100.73970816619841 -112.27545552325985
605.0 -140.92684225920934 -127.46042049368684 -142.2531853943187 -142.21500794045923 -100.76037526965686 -112.29997318999453
606.0 -142.91509127219183 -127.50757818427434 -142.3006004981656 -142.26268627645138 -100.78101152385712 -112.32448907157577
607.0 -141.2815043244218 -127.53174180985967 -142.34778718830032 -142.31006614991526 -100.80160872804936 -112.3489921681664
608.0 -143.2670299986684 -127.60806519383956 -142.3937240361254 -142.3573425404519 -100.8221565787997 -112.37347506566933
609.0 -141.09143350649933 -127.61061338122025 -142.44019745261576 -142.40471714731706 -100.8426748601019 -112.3979199811992
610.0 -143.33237961316573 -127.67141547526973 -142.48737159160535 -142.45204842975664 -100.86316449918729 -112.42233510329487
611.0 -140.87007347461375 -127.66254073849433 -142.53529094606142 -142.49923566104323 -100.88362233082115 -112.44675297321686
612.0 -143.35728575969472 -127.74802018373808 -142.58350818384162 -142.54639791968611 -100.90403672495174 -112.47117707788237
613.0 -141.28537424611 -127.77013275697803 -142.63134921369257 -142.59346922890947 -100.9244107596956 -112.49560435246593
614.0 -143.2938571917775 -127.8125596913722 -142.67832128823432 -142.64048077864825 -100.94474631111616 -112.52002068457189
615.0 -141.10176416686616 -127.85654736702324 -142.72512177714174 -142.6874802172267 -100.96504186783312 -112.54440882978393
616.0 -143.64488714236978 -127.9138902898937 -142.77215125217032 -142.73431403267307 -100.98530462057788 -112.56871739561089
617.0 -141.21548619110374 -127.93492141278543 -142.81935361236683 -142.78103672247582 -101.0055391703859 -112.59296687289519
618.0 -143.37561710597103 -127.97451833186841 -142.86625819421712 -142.8274544085436 -101.02574667379585 -112.61718828921087
619.0 -141.799808731954 -128.00345272836245 -142.91316833012922 -142.87313460073614 -101.04592881531089 -112.6414027315401
620.0 -143.65909970595527 -128.0812312535547 -142.9603743373208 -142.91915556464517 -101.06608595974822 -112.66561466735769
621.0 -141.4196614844871 -128.07941287025682 -143.0079346098333 -142.9644159298976 -101.08621984143807 -112.68982521888005
622.0 -143.73232276408453 -128.12071182199622 -143.05494981201733 -143.00983527516829 -101.10632829269571 -112.7140139286682
623.0 -141.39135850556866 -128.14361319393413 -143.1014546794975 -143.05589938285834 -101.12641253859238 -112.73818676430076
624.0 -143.7075028863611 -128.20230499352226 -143.14694666192662 -143.10257892697607 -101.1464648454 -112.76234917580906
625.0 -141.6397259211231 -128.23731170013633 -143.19231226613434 -143.14950709091818 -101.16647849796459 -112.78649690477133
626.0 -143.80810404923093 -128.2776267597845 -143.23799851197245 -143.19591686131616 -101.18645790528825 -112.81060569881222
627.0 -141.60771309642 -128.31337295562184 -143.28452677783832 -143.2426800889786 -101.20641365551572 -112.83465336161422
628.0 -144.00823843945318 -128.37280848689943 -143.3315000709547 -143.28963060669565 -101.22633973770158 -112.85865115111194
629.0 -141.88837014280213 -128.38383540170278 -143.37861853436888 -143.3364679983702 -101.24623563337146 -112.88260412883368
630.0 -143.80216166283614 -128.45444387174732 -143.42516415427397 -143.3827429187239 -101.26610360144181 -112.90651498455298
631.0 -142.28547039844133 -128.47508985450318 -143.4703088850127 -143.42843559150782 -101.28594580074235 -112.93039376572239
632.0 -144.12629418233462 -128.5163620283858 -143.51646196366352 -143.47408308471304 -101.30575674506755 -112.95424179860616
633.0 -141.88833821997267 -128.5364267737976 -143.5631940969044 -143.51965473935857 -101.32553427050985 -112.9780383018438
634.0 -144.14635568598715 -128.5577783254706 -143.61013708928306 -143.5653938476078 -101.34527114513776 -113.00178548433277
635.0 -141.75288063705176 -128.61739814845242 -143.65742317051402 -143.61172172114064 -101.3649622706643 -113.02549731844776
636.0 -144.08570166916468 -128.67518378746763 -143.70413843689724 -143.65831923660846 -101.38462604552133 -113.04918117205418
637.0 -142.19507408582695 -128.68395749517214 -143.75117977984382 -143.70478381572548 -101.40426360034596 -113.07286167578367
638.0 -144.25359291141203 -128.71936444474377 -143.79834949760013 -143.75123070621828 -101.42387623792547 -113.09652856573449
639.0 -142.10951111906135 -128.77690218629826 -143.84549465582543 -143.7975816402976 -101.44346451457292 -113.12015190239322
640.0 -144.36446547461333 -128.83294006542823 -143.89242278644892 -143.84381276936062 -101.46302653589035 -113.14370870598356
641.0 -141.80746280424262 -128.81468076729985 -143.93869485962813 -143.88963568753132 -101.48255926803196 -113.16724536702155
642.0 -144.16048641734437 -128.8974567679247 -143.98431424840354 -143.93539803632987 -101.50206671768944 -113.19079121162203
643.0 -142.46783500469616 -128.9240620992076 -144.03000377828093 -143.9813081813545 -101.52155149179137 -113.2143411061844
644.0 -144.44209176348167 -128.97048267183442 -144.075073785114 -144.0273374270486 -101.5410126769362 -113.23789492649432
645.0 -142.31126603768638 -128.98772460706058 -144.1201420424846 -144.0732824254454 -101.56044913310133 -113.26145621719918
646.0 -144.6022019908471 -129.01958961066632 -144.16535767000266 -144.11916820989796 -101.57986002940872 -113.28503276925865
647.0 -142.31692990547418 -129.05164568219595 -144.2108972050659 -144.1643714025697 -101.59924607909844 -113.3086304447121
648.0 -144.38947639979227 -129.10611112971054 -144.25686021848705 -144.2094977280723 -101.61860378364813 -113.33225102632811
649.0 -142.46164226431648 -129.13807272598626 -144.3031459824499 -144.25525129399597 -101.63793250889925 -113.35584515407241
650.0 -144.62910538716784 -129.18747729427167 -144.34945685005945 -144.30122218020972 -101.65723412543221 -113.3794024650521
651.0 -142.38030538381437 -129.2346044488751 -144.39560507244454 -144.34707519025955 -101.67650935390972 -113.40294163913487
652.0 -144.68852213567897 -129.2977100505184 -144.44184873505222 -144.39270373239518 -101.69575136612208 -113.42644057726395
653.0 -142.51536812713175 -129.27099283888123 -144.48806254013226 -144.43789259620405 -101.7149656463851 -113.44984252571928
654.0 -144.60137013054842 -129.3387564250898 -144.53405793419907 -144.48314072177175 -101.7341574391136 -113.47322207920087
655.0 -142.50215114541749 -129.3814680725241 -144.579863201706 -144.52851501945423 -101.75332789220172 -113.49658140069039
656.0 -144.78289719296677 -129.40239976643227 -144.62569668062383 -144.57397552968965 -101.77247640658855 -113.51993259971563
657.0 -142.76604388991285 -129.43697628688017 -144.67154055508556 -144.6194028553472 -101.79160247798984 -113.54327017519313
658.0 -144.87825082444073 -129.47623787407213 -144.7174316411825 -144.6647508025729 -101.81070495652584 -113.56658499331778
659.0 -142.66746169895504 -129.49846356488277 -144.76318220536393 -144.71008698069153 -101.82978032907673 -113.58989933715895
660.0 -144.8600137412069 -129.58419714294084 -144.80607067010868 -144.75540018360232 -101.8488310196345 -113.61321681660547
661.0 -142.74593080669703 -129.57475961309137 -144.84975176470434 -144.80058471458955 -101.8678540497345 -113.63653242469906
662.0 -144.85518724393185 -129.613364457398 -144.89498993716066 -144.84576117270765 -101.88684825670686 -113.65979956874216
663.0 -142.8851401853071 -129.67749002893098 -144.94142415453229 -144.89093243317382 -101.90580728361114 -113.68307850688154
664.0 -145.0345174111745 -129.74830591061507 -144.98819289850945 -144.93609177654554 -101.92473289047103 -113.7063602282155
665.0 -142.68817471548456 -129.74371982742107 -145.03392550070814 -144.98125030843116 -101.94362737759013 -113.72962805737872
666.0 -145.00522341818532 -129.7935679480236 -145.07905601794928 -145.02640969781535 -101.96248895244933 -113.75287656173381
667.0 -143.06304651266325 -129.82435268758132 -145.12414461105567 -145.07156606239118 -101.98131835951843 -113.77611317454246
668.0 -145.07546862842239 -129.87546773428397 -145.16932208702616 -145.1167185878652 -102.00012313546594 -113.79934128716855
669.0 -142.93398857320628 -129.84579299048613 -145.21458018239974 -145.16187375622226 -102.01890483360485 -113.82255947458083
670.0 -145.11653969436387 -129.9386644508195 -145.25919878465456 -145.2069593448619 -102.03766300365672 -113.84576519173842
671.0 -143.21733149743073 -129.9268988837459 -145.30345332344174 -145.2519517231691 -102.05640058477374 -113.86893943618851
672.0 -145.2293645859246 -130.0216283224631 -145.34806034271605 -145.29690287875135 -102.07511369417799 -113.89206593178943
673.0 -142.93430258859422 -130.0126977894548 -145.39323575770058 -145.34183750589716 -102.09379579058611 -113.91513235566578
674.0 -145.204920789214 -130.0910692817506 -145.43867530424296 -145.3867629566538 -102.11245571529736 -113.9381626406235
675.0 -143.173338369067 -130.1185519018442 -145.48393520455184 -145.42988221875132 -102.13109112776422 -113.96113823656401
676.0 -145.23456285684316 -130.18708151662568 -145.5289539573891 -145.47283952403527 -102.14970475517464 -113.9840762708746
677.0 -143.1679713619696 -130.1791287001859 -145.5739598261602 -145.517221355377 -102.16829979017449 -114.00698624304124
678.0 -145.38744073098349 -130.21381807581488 -145.61899790002326 -145.56261682464378 -102.18687563465389 -114.02985784258122
679.0 -143.20156088890036 -130.24965752521794 -145.6639065431752 -145.60841492122864 -102.20542763392672 -114.05270081424476
680.0 -145.37533618535906 -130.27361386353468 -145.7083305614496 -145.65386058636585 -102.22395494360946 -114.07553757328374
681.0 -143.24061668293692 -130.32079440831413 -145.75250798655355 -145.69868389349352 -102.24246067722768 -114.09835042090225
682.0 -145.41910974306884 -130.36223932050711 -145.79701299263812 -145.74301754612637 -102.26094433752736 -114.12104201596324
683.0 -143.22678778531042 -130.38795553499395 -145.84183238678798 -145.78740713725233 -102.27940397828286 -114.14371369842699
684.0 -145.50204735437836 -130.42150744426746 -145.88677521565972 -145.83163498651086 -102.29783690156417 -114.16639029979122
685.0 -143.47746070857266 -130.44950647134837 -145.93171731639492 -145.8760530179997 -102.31624185409751 -114.18906751762859
686.0 -145.53590133112627 -130.5018560448865 -145.97659482119698 -145.92016295628758 -102.33462601374212 -114.2117408742715
687.0 -143.6023527345808 -130.56745323112972 -146.02141345447382 -145.96440240772 -102.35299026925827 -114.23440526029498
688.0 -145.64199599816243 -130.57672654625316 -146.06621042215355 -146.00884650208553 -102.37133401249253 -114.25705380793401
689.0 -143.6088632071186 -130.62167051735184 -146.11099928145362 -146.05340433101645 -102.38965810671209 -114.2796997177686
690.0 -145.60657817066013 -130.6298679027258 -146.1556480762205 -146.09798139187222 -102.40795667740365 -114.30233967349763
691.0 -143.6348714898652 -130.7143239466109 -146.20007234751415 -146.1425061976102 -102.42622785937739 -114.32496930701105
692.0 -145.7421693004245 -130.72059480241475 -146.24438977717415 -146.1869534242366 -102.44446776832369 -114.34757201284107
693.0 -143.52363753848647 -130.73252706023646 -146.2887846968415 -146.23127884967735 -102.46267855668054 -114.37015547534361
694.0 -145.63872264234777 -130.77573448860653 -146.33331668201438 -146.27556192669783 -102.48086675067297 -114.39272030251888
695.0 -143.75033593405598 -130.79276018592063 -146.37786964036653 -146.3198101458463 -102.49902394792217 -114.41525975338222
696.0 -145.89594637096732 -130.84678406826635 -146.42233032032246 -146.36392827707644 -102.5171537688658 -114.43778830830897
697.0 -143.70306523527626 -130.8866493959473 -146.46647797927105 -146.40755525647018 -102.53526075066823 -114.46032112512931
698.0 -145.72469719183044 -130.94581150011658 -146.51076926233083 -146.4508752922016 -102.5533502878898 -114.4828611775619
699.0 -143.87596500737152 -130.97246773568148 -146.5552002750668 -146.4944410624558 -102.57142343724256 -114.5054023340731
700.0 -145.92153706720774 -131.0320972285751 -146.5996916409079 -146.53819996604972 -102.58947614661312 -114.52789389675075
701.0 -143.57504206836876 -131.02556387325345 -146.64368391773093 -146.58207317260798 -102.60750260563321 -114.55032511989893
702.0 -145.84607578412502 -131.06344125351555 -146.68752900328508 -146.62600399486638 -102.62550741539266 -114.57272816796765
703.0 -144.074323209082 -131.11713609052845 -146.7314031113815 -146.66999110407892 -102.64349632161839 -114.59508082468406
704.0 -145.9225573309214 -131.13569892842474 -146.77544395382506 -146.71402098687201 -102.66147001177664 -114.61741873686532
705.0 -144.03273978911847 -131.14693966816205 -146.81967154912556 -146.75807814120287 -102.6794290873751 -114.63974669276794
706.0 -146.08041088427595 -131.19636706822877 -146.86401911517694 -146.80210760819205 -102.69737319869735 -114.66204577577489
707.0 -143.8757895186468 -131.22269163707432 -146.90838909724508 -146.84617802487173 -102.71530218103338 -114.68429770975247
708.0 -145.94597801620276 -131.25614180108354 -146.95280925122196 -146.89027468227667 -102.73321399691169 -114.70652141404366
709.0 -144.15123406017645 -131.30151632994506 -146.99727605220187 -146.93439391975184 -102.75110615681278 -114.72870599954128
710.0 -146.11869085420744 -131.3727179899163 -147.04176401074923 -146.97853022251928 -102.76897702908384 -114.75086567978212
711.0 -144.28334991512375 -131.40314854245534 -147.08604078928067 -147.02267560925404 -102.78682581724334 -114.77301704968494
712.0 -146.1762598843797 -131.43841001622224 -147.12915872300715 -147.06682168715457 -102.80464321993215 -114.79516504427335
713.0 -143.85440677338548 -131.43064332988376 -147.17230943034372 -147.11095856341808 -102.82242675854258 -114.81727011724116
714.0 -146.10229010232865 -131.51871836563058 -147.21576073084978 -147.1550763452092 -102.8401855099234 -114.83933866982811
715.0 -144.2473967473248 -131.52011884770613 -147.25944754560055 -147.199158458505 -102.85791159568318 -114.86133962783107
716.0 -146.20670067770374 -131.55487353726875 -147.30326247530914 -147.24311769812613 -102.87560319760956 -114.88328421944058
717.0 -144.2932280342335 -131.54772094123598 -147.34713805669767 -147.28698483041936 -102.89327582886105 -114.90521760304263
718.0 -146.32867562004358 -131.61754732021652 -147.3872256544035 -147.3308421867844 -102.9109295196169 -114.92715582564612
719.0 -144.2877599717874 -131.61584270742463 -147.4282366269936 -147.37460330124424 -102.9285634046359 -114.94909338049945
720.0 -146.28513828633805 -131.70432584816155 -147.4709536875141 -147.41832119152355 -102.94617620742842 -114.97100674420183
721.0 -144.3099822838705 -131.69722302965604 -147.514880678052 -147.4609188718385 -102.96375709552831 -114.9928585430854
722.0 -146.37714680778376 -131.75162401738012 -147.55943051746894 -147.50273645408186 -102.98130840444513 -115.01463642276721
723.0 -144.26049538519814 -131.83702312688513 -147.60411178304994 -147.54476175482708 -102.99883725349106 -115.03631980987363
724.0 -146.35982216823828 -131.84775770691581 -147.64874158365635 -147.58601511810065 -103.01634694167123 -115.05795354969693
725.0 -144.28479776182164 -131.86266890286564 -147.6933768498484 -147.62486112113316 -103.03383562403204 -115.07957106964736
726.0 -146.455484166606 -131.9079353492953 -147.73806907325167 -147.66536323243963 -103.05130642499918 -115.10118393674917
727.0 -144.53626699848797 -131.9243138207813 -147.78169472462088 -147.70721510488605 -103.06876221977454 -115.12278789356179
728.0 -146.462208692896 -131.96294914525032 -147.82296213421492 -147.7492809843987 -103.08619954878384 -115.14439836004334
729.0 -144.45047655086412 -131.9716657255262 -147.8640317225889 -147.79167982263007 -103.10361553235458 -115.1660356630266
730.0 -146.49569536466748 -132.02357123220918 -147.90560331729995 -147.8343374572715 -103.12101560645047 -115.18769820000755
731.0 -144.6880391959793 -132.02657720962162 -147.94768085086028 -147.87705974440843 -103.13840323686529 -115.20938729535955
732.0 -146.54543180459152 -132.09977807874998 -147.99019948964934 -147.91969705150382 -103.15577702636553 -115.2310879854069
733.0 -144.44666327333795 -132.12334205905205 -148.0330356785607 -147.96200680769286 -103.17313224980316 -115.25279835721499
734.0 -146.63273937897776 -132.16424697007386 -148.07591182648042 -148.0037819607934 -103.19046660873546 -115.27453388201238
735.0 -144.92310031820605 -132.23735084001754 -148.11867065272847 -148.04410956431522 -103.20777531172433 -115.2962961018847
736.0 -146.620165210777 -132.27786903133492 -148.16019792851168 -148.08444699030537 -103.22506884472432 -115.31807561046355
737.0 -144.45590725811908 -132.24486976726786 -148.20055733914526 -148.1251019731477 -103.24234380529055 -115.33988514488925
738.0 -146.65373217376606 -132.31526465653138 -148.24039855059792 -148.16607399901466 -103.25960464732955 -115.3617287234445
739.0 -144.7876286295485 -132.33819665533392 -148.2804642320842 -148.20728536573372 -103.27685072313712 -115.38359710418973
740.0 -146.6345847320233 -132.41118855625768 -148.32073021594448 -148.24698379290123 -103.29407583696755 -115.4054714197515
741.0 -144.79152745129653 -132.33978019205196 -148.36057157858139 -148.2873754008245 -103.31128198349649 -115.42733434775164
742.0 -146.83914868156182 -132.44878888032002 -148.40010510031968 -148.32828854156557 -103.32847148664382 -115.4491144981141
743.0 -144.76297768210824 -132.42491465296177 -148.44016042428416 -148.36834510947958 -103.34564241345663 -115.47078403475004
744.0 -146.74980692029018 -132.51890958099094 -148.48078964135436 -148.40527171917702 -103.36279150324167 -115.49241758003785
745.0 -144.76838030922104 -132.52148839747542 -148.52179177628733 -148.4438144736605 -103.37991746160293 -115.51404004388422
746.0 -146.84655642454214 -132.6029186101133 -148.56264818895093 -148.48418636851588 -103.39702230897274 -115.53562772812823
747.0 -144.89487695317757 -132.62601349452848 -148.60273591178904 -148.52570508628804 -103.4141079751331 -115.55718471737373
748.0 -146.78093911480576 -132.70477117874884 -148.6424323308594 -148.56751249183577 -103.43117592084593 -115.57873470689769
749.0 -144.89023040242233 -132.62948519859853 -148.68201834269766 -148.6083333841033 -103.44822101129625 -115.60029123266384
750.0 -146.9444844850911 -132.739741852975 -148.72197622086856 -148.64812382591523 -103.46523525436268 -115.62184715093564
751.0 -145.00982708706024 -132.73521663984047 -148.76216058629686 -148.687840680923 -103.48221690822757 -115.64340291332326
752.0 -146.9336769543657 -132.79490214425434 -148.80249915591912 -148.72760533700549 -103.49916445659183 -115.66494736264414
753.0 -144.91764585225548 -132.78046680737407 -148.84290848515826 -148.76738391930795 -103.51608792239458 -115.68648393676825
754.0 -147.0653392200688 -132.846499405122 -148.88329428109225 -148.80680105321528 -103.5329924713607 -115.70802631985848
755.0 -145.08620163956547 -132.8229983616817 -148.92361315865708 -148.84576415544217 -103.54987286160592 -115.72958543205746
756.0 -146.92782695848578 -132.90682499869334 -148.96362381640466 -148.88490369188423 -103.56673923975607 -115.75116564419667
757.0 -145.04328099627978 -132.8979855500906 -149.0030389663384 -148.92376796629668 -103.58359161567294 -115.77273106058516
758.0 -147.0419834800853 -133.01000943429864 -149.04224699127215 -148.96279532887843 -103.60042843997104 -115.79426267040937
759.0 -145.23877045089472 -133.0202771039288 -149.08149802013898 -149.00190644189334 -103.61725195937478 -115.81578656382148
760.0 -147.1149086230815 -133.10019181626214 -149.11891234557703 -149.04086453922937 -103.63406398867276 -115.83731061507054
761.0 -144.81109703294788 -133.03722908467182 -149.15384081028813 -149.07982987462762 -103.65086139687062 -115.85883677676213
762.0 -147.08101689398302 -133.14575738592333 -149.19153749018517 -149.1188789865101 -103.66764207082554 -115.88037243490754
763.0 -145.39612589130886 -133.1288952174035 -149.2319835630746 -149.15797514413075 -103.68440619069453 -115.90190350635478
764.0 -147.03649882313957 -133.23174895217468 -149.2743027221878 -149.19697330411492 -103.70115110675314 -115.92339059543835
765.0 -145.33295687927557 -133.16782638324545 -149.31683882976742 -149.23599856246523 -103.71787479825157 -115.94479059505423
766.0 -147.25521650649398 -133.22860563382346 -149.3562304822814 -149.27510427551073 -103.73457092589001 -115.96607669100692
767.0 -145.2783021911092 -133.24537063046103 -149.39500056759996 -149.31417749186164 -103.75124212030357 -115.98726095593639
768.0 -147.21182035460936 -133.2812495188161 -149.4337344134841 -149.3531617628572 -103.76789634456095 -116.00837359987877
769.0 -145.43013295593082 -133.34530281833042 -149.47252427074451 -149.39215070750078 -103.78453225056298 -116.02947665892788
770.0 -147.32418913448274 -133.39310883351166 -149.5112345094922 -149.43101547911505 -103.80114185955833 -116.05057559618751
771.0 -145.4740600254376 -133.40902500255615 -149.5481256834736 -149.46962650310755 -103.8177217470928 -116.07167023952067
772.0 -147.25038179905278 -133.51264211096063 -149.58584413922526 -149.50808965444472 -103.83429086443421 -116.0927297541991
773.0 -145.32598209292797 -133.43528928852623 -149.6245394704637 -149.54639799149126 -103.85084932175614 -116.11375852255748
774.0 -147.31229104852164 -133.56031004660568 -149.66401121130303 -149.58459194530042 -103.86739211816271 -116.13476188257499
775.0 -145.47992496491287 -133.52921687877944 -149.70377158444015 -149.62273104723133 -103.88392101399106 -116.15571394403149
776.0 -147.33152441120777 -133.61294120602682 -149.7427800078506 -149.66085150588083 -103.90043601162515 -116.17665084896069
777.0 -145.4230633038261 -133.5237343027153 -149.78105992059184 -149.69889273351956 -103.91693657369457 -116.1975850529262
778.0 -147.35979732691413 -133.63419549076013 -149.81936077220212 -149.73697078105647 -103.93342011732175 -116.21851783585923
779.0 -145.8499679599999 -133.62748302044045 -149.8577653054631 -149.77507232954724 -103.94988521943014 -116.23946093851237
780.0 -147.47437744258696 -133.72600495294532 -149.8962607508216 -149.81315904687142 -103.96632953267121 -116.2604203364623
781.0 -145.2722008223708 -133.69210850314568 -149.93429883723752 -149.851250733775 -103.98276034380805 -116.28139937257257
782.0 -147.43084856444025 -133.82296446218425 -149.972479797429 -149.88933541468947 -103.99917720605762 -116.30240229337431
783.0 -145.54357405525062 -133.79185398192956 -150.01099205559254 -149.9273979187317 -104.01557299835775 -116.32339259259689
784.0 -147.33952825920954 -133.92930162495026 -150.04975818777993 -149.96542875423685 -104.03195168244922 -116.3443313067752
785.0 -145.83578747888296 -133.84852935725715 -150.08855063854628 -150.0033941908394 -104.0483071874269 -116.3651906329444
786.0 -147.67819976944733 -133.94211765558188 -150.12709025336156 -150.04126411146612 -104.06464525854317 -116.38601483892774
787.0 -145.4670179499867 -133.94969926835986 -150.1652544515235 -150.07910401584613 -104.0809700820296 -116.40681490651018
788.0 -147.51827842532657 -133.9927766672071 -150.20307178429735 -150.1168974458111 -104.0972820314013 -116.42759122251638
789.0 -145.79244459795484 -133.9275938648173 -150.24045030743918 -150.15465833322926 -104.11358632233599 -116.4483529744733
790.0 -147.60431228465495 -134.01248975063953 -150.27792762325103 -150.19238082336977 -104.12988443339636 -116.46911637523459
791.0 -145.76741526341405 -134.02474572212301 -150.31532241983516 -150.23007533957679 -104.14617196021979 -116.48988296258914
792.0 -147.6738415596016 -134.10211959108952 -150.35275015011462 -150.26761768706282 -104.16244588238128 -116.51062759494866
793.0 -145.73357693131194 -134.0849807073756 -150.39017145452829 -150.30437148860184 -104.17870963515344 -116.53137525142284
794.0 -147.59176270457712 -134.17219217962565 -150.427759724975 -150.34135066283025 -104.19496515401687 -116.55213355909393
795.0 -145.65314905708283 -134.23200643859911 -150.46556706324404 -150.37855958188987 -104.21121206798148 -116.57289636897087
796.0 -147.742097015196 -134.25039501143195 -150.5034174001703 -150.4159518401774 -104.2274415271234 -116.59367062339325
797.0 -145.6065424131852 -134.27784041756829 -150.54125660201538 -150.45344164109605 -104.24365194323103 -116.61444721647342
798.0 -147.60674374977037 -134.30640015139795 -150.579104083157 -150.49105702444766 -104.25985090866781 -116.63523172031994
799.0 -145.99290231228832 -134.37751369917467 -150.61653546930125 -150.52875745211287 -104.27603383926731 -116.656012235166
800.0 -147.92869118223396 -134.39980249568404 -150.6538383372143 -150.5665027180729 -104.29219263291452 -116.67676784564125
801.0 -145.59739499894437 -134.40421820013182 -150.69109088081203 -150.60425577198905 -104.30832325541657 -116.6975327095663
802.0 -147.61864182951484 -134.43175234387917 -150.72837494770852 -150.64197836987222 -104.32442685763824 -116.71831576531744
803.0 -146.31743836969815 -134.4883273610826 -150.76497619126306 -150.67962531563506 -104.34050805179473 -116.73911123955813
804.0 -147.9327718210382 -134.56738468530153 -150.80139923953487 -150.71695178133103 -104.35656921107076 -116.75987117667805
805.0 -145.8073768204804 -134.61435128886637 -150.8381135155451 -150.7541800932257 -104.37261898582722 -116.7805871599959
806.0 -147.8344050673149 -134.75693485626996 -150.87501246877895 -150.79137799655578 -104.38865710374579 -116.80131182087501
807.0 -146.11051538010793 -134.75027461292575 -150.91206827091162 -150.8285497102237 -104.40468139156985 -116.82204046946005
808.0 -147.840755181238 -134.88111336743518 -150.94919757030277 -150.86570573437078 -104.42068069982513 -116.84272238004922
809.0 -145.83100892619294 -134.81514533163366 -150.98631683068103 -150.9028262673558 -104.43664525381506 -116.86329408947148
810.0 -147.9530093524417 -134.91660937559007 -151.02356442153595 -150.9391282528722 -104.45259048936711 -116.88385986052728
811.0 -146.0454627898889 -134.83513464203358 -151.06091883108138 -150.97584120101095 -104.4685197768961 -116.90442622344119
812.0 -147.84783873234926 -135.02647489222525 -151.09835471661543 -151.01281916656188 -104.48442806941694 -116.92503515610548
813.0 -146.31586247100762 -134.78168406165275 -151.1358333051725 -151.04996280375198 -104.50031778530978 -116.9456870030802
814.0 -148.03486315659222 -135.11825028323005 -151.17307240889903 -151.08714049040586 -104.51618707142953 -116.96636844980205
815.0 -146.12990949727728 -134.74709121647396 -151.2101289842205 -151.12417951157332 -104.53203871836912 -116.9870577481946
816.0 -147.93457989965668 -135.17259277843013 -151.2472120564559 -151.1611047617003 -104.54787331672912 -117.00776657890327
817.0 -146.16802704947946 -134.67878041494586 -151.28422874491193 -151.19800039437968 -104.56369167752884 -117.02848317257568
818.0 -148.09583156816532 -135.2076940881947 -151.32115194182745 -151.23488561238585 -104.57949447659614 -117.0491794031374
819.0 -145.8503358900649 -134.7473490764288 -151.35793626568923 -151.27175948255208 -104.59528039842155 -117.06989098506439
820.0 -147.9917453489457 -135.2329080619336 -151.39463983220588 -151.30859080707052 -104.61105252739839 -117.09059634647473
821.0 -146.38400766844705 -134.7882379054721 -151.4313128561027 -151.345302519756 -104.62681192818472 -117.1112346502891
822.0 -148.06734601136816 -135.32421289960155 -151.46789941700416 -151.38205496212743 -104.64255397071508 -117.13187891084003
823.0 -146.33331645875916 -134.87697892193924 -151.50422929206118 -151.41883314424845 -104.65827821762164 -117.15253067983733
824.0 -148.21500648090964 -135.3418309261844 -151.54055834465532 -151.45560859520623 -104.6739918145205 -117.17315878846978
825.0 -146.26397583621002 -134.92673091730137 -151.57691752405776 -151.49235086674642 -104.68969389632804 -117.19372614227096
826.0 -148.04204193657063 -135.43632240630183 -151.61330374334105 -151.52904144275604 -104.70538226861038 -117.214275078864
827.0 -146.34292753963751 -134.98360362771206 -151.64886014952444 -151.56567664552313 -104.72105414158585 -117.2347921688489
828.0 -148.26884388601292 -135.44214424290737 -151.68444718045578 -151.6022607096274 -104.73671197808162 -117.255286413495
829.0 -146.38036282171268 -135.07023506488508 -151.72064815041102 -151.63878462546197 -104.7523591197062 -117.2757624099028
830.0 -148.19820183768826 -135.53892602426427 -151.75739127218586 -151.67525044410124 -104.76799511412142 -117.29622756289746
831.0 -146.4674452961788 -135.02504489309328 -151.79439763040375 -151.71168519253473 -104.7836206601403 -117.3166659681548
832.0 -148.3108698024141 -135.50475826723658 -151.83118926813475 -151.74810100258003 -104.79923832463132 -117.33710901956685
833.0 -146.23567248254636 -135.16922176443194 -151.86771515666783 -151.78450260954494 -104.81484490532011 -117.35755717915436
834.0 -148.16188924256923 -135.59201626148013 -151.9041894431102 -151.82089092561247 -104.83043842090977 -117.3780104695944
835.0 -146.50369350626352 -135.12806878357375 -151.94064474291937 -151.85726482019552 -104.8460133604935 -117.39846349969953
836.0 -148.3689431557624 -135.6148865716563 -151.9770646911231 -151.89362213915425 -104.86155965510488 -117.41890708804036
837.0 -146.2651590471515 -135.19931991351336 -152.01334684434568 -151.92996025226915 -104.877084706067 -117.43935751360084
838.0 -148.20598880382772 -135.63784606671413 -152.04928946104846 -151.96134432423656 -104.89259700688635 -117.45973197939463
839.0 -146.5455648710087 -135.25262636629964 -152.0853627031763 -151.99264172311337 -104.90809405783577 -117.48011112688826
840.0 -148.4080173870912 -135.7025703021862 -152.1148081583631 -152.02613326553268 -104.92357280490651 -117.5005037476368
841.0 -146.52056588821102 -135.23564418292509 -152.14563913695355 -152.061326597599 -104.93903271429741 -117.52090226947837
842.0 -148.42225506935466 -135.73360017525 -152.17907670584725 -152.0975612010827 -104.95447237030041 -117.54130824632733
843.0 -146.50971276303068 -135.39025634740764 -152.2145446327423 -152.13432717338574 -104.96989845585986 -117.56171203259855
844.0 -148.44590547948084 -135.77336838599626 -152.2511747748386 -152.17134644983207 -104.98531454077963 -117.58211321046443
845.0 -146.56186780496634 -135.37152845892308 -152.28817054930863 -152.20846377002653 -105.00072176532706 -117.60252980620095
846.0 -148.40731382439952 -135.8578538406174 -152.3252008883676 -152.24556847799482 -105.01611832633981 -117.62295744715585
847.0 -146.70364064624857 -135.3727230274039 -152.3621700524295 -152.28255456801435 -105.03150010253427 -117.64337257035693
848.0 -148.48009515146154 -135.81909856260518 -152.39907594588203 -152.31895507058002 -105.04686442883775 -117.66376765389886
849.0 -146.54646586782692 -135.4955411204934 -152.43596366742597 -152.35339867901556 -105.0622155519536 -117.68413836119281
850.0 -148.4584218478086 -135.946293909702 -152.4712117553295 -152.38797868834 -105.07755089774527 -117.70445820700624
851.0 -146.6286617320576 -135.3981352713545 -152.5047053844583 -152.42285114007421 -105.09287059080948 -117.72466002679701
852.0 -148.50366518389632 -135.91144786949843 -152.53896295693986 -152.45794030617103 -105.10817010050218 -117.74474698987169
853.0 -146.9000244422617 -135.58575903993128 -152.57391200284582 -152.49320715256917 -105.12345605537581 -117.76475126593907
854.0 -148.5866731544586 -136.0006656087168 -152.60931986819483 -152.52857225144436 -105.13873073801582 -117.7846410197341
855.0 -146.87669948590147 -135.49148747463934 -152.64485302076824 -152.56378251200456 -105.15399047653803 -117.8044965315807
856.0 -148.56672736445472 -136.0158483207553 -152.68032733181283 -152.59835825118387 -105.16921804045444 -117.82432574526524
857.0 -146.70308141866104 -135.63705591607305 -152.71560834060398 -152.6330746940039 -105.18439576628043 -117.84414344158216
858.0 -148.60564000913465 -136.04617330778228 -152.75064615792678 -152.66708206979354 -105.19955039906912 -117.8639566800807
859.0 -146.8435099476103 -135.71679432800124 -152.78540878238567 -152.7009703623567 -105.21469204028799 -117.88381117620156
860.0 -148.62753785263092 -136.0947460065852 -152.81855769846098 -152.73516043201602 -105.22981437407113 -117.90371035719205
861.0 -146.88315059180565 -135.70964261202218 -152.85166358787768 -152.76966321668337 -105.24492633277103 -117.92365087370254
862.0 -148.673190489963 -136.1312858412659 -152.88520155674678 -152.80446736336108 -105.260029796445 -117.94361930630603
863.0 -146.75167359024636 -135.73679288806613 -152.9192554672611 -152.83953686290508 -105.27512152721764 -117.96361716398893
864.0 -148.66080177500896 -136.1648188716332 -152.95381155432787 -152.874809808706 -105.29019952949568 -117.98362573724606
865.0 -147.04161876482794 -135.75340183933636 -152.98878019437024 -152.91017091559556 -105.30526382103831 -118.00361358601921
866.0 -148.6314494850871 -136.22736263549785 -153.02401139093104 -152.9454770163 -105.3203097342014 -118.02358392560564
867.0 -147.0658795906025 -135.78258183327486 -153.05758963394135 -152.9806179376576 -105.33534002637904 -118.04355197583132
868.0 -148.77874321573958 -136.22685389584788 -153.0913327137668 -153.01557909964853 -105.35035185157804 -118.06350864593978
869.0 -146.8829978585268 -135.8784928277098 -153.1253622330508 -153.05024010236647 -105.36535955439271 -118.08342451462917
870.0 -148.70131707509816 -136.2896978423152 -153.15946841772896 -153.08472236789413 -105.38036100137275 -118.10331300150723
871.0 -146.91880062723536 -135.85770313452744 -153.19345931236055 -153.11918766900024 -105.39535121291486 -118.12314463142681
872.0 -148.82916335808721 -136.32198728299343 -153.2279338110459 -153.15365416400513 -105.41032469259736 -118.14289495695215
873.0 -147.16682200388396 -135.8677523272086 -153.26284155295676 -153.1881888032945 -105.42529106239459 -118.16262856534658
874.0 -148.81010327191956 -136.35351911237433 -153.29809205826575 -153.2227453571062 -105.44024998173185 -118.1823737345767
875.0 -146.99270550473165 -135.9360840694907 -153.3335616222783 -153.25729033673457 -105.45520160086026 -118.20211480273602
876.0 -148.86808162023095 -136.40188193415523 -153.36907765435166 -153.29181003631066 -105.47014823387863 -118.22181386343844
877.0 -147.02787850465367 -136.00614287394663 -153.40383133308876 -153.32616365484998 -105.48508940500622 -118.24141613101608
878.0 -148.77714471374927 -136.42927402960987 -153.4379704083508 -153.3602798998208 -105.5000213977998 -118.26095612785666
879.0 -147.24048590942922 -136.0097071197121 -153.47173837772115 -153.3944081294371 -105.51494185064699 -118.28044687494042
880.0 -148.9650636269493 -136.45035148298302 -153.50515839820193 -153.4285731032039 -105.52984760910802 -118.29986771978078
881.0 -147.1560620274252 -136.05966874987138 -153.53870919769352 -153.4627797629027 -105.54474192922599 -118.31922900321737
882.0 -148.8271760196343 -136.5029925715254 -153.57238932724266 -153.4969468283958 -105.55962883330487 -118.33858025045993
883.0 -147.3539587517084 -136.0596529715278 -153.60618904536653 -153.53111807378843 -105.5745075886054 -118.35792313176756
884.0 -148.9755714667186 -136.53248157349725 -153.64010559281837 -153.5652688452851 -105.58936343572249 -118.3772644267964
885.0 -147.26466146593705 -136.13721103915248 -153.67411589769546 -153.59941497189172 -105.60420504507465 -118.3965852604583
886.0 -148.92203647177763 -136.5738918150418 -153.7080874282102 -153.63354170199713 -105.61902237471408 -118.41592719398989
887.0 -147.23009086566387 -136.11715694754753 -153.74152828679672 -153.66763353817674 -105.63382273237052 -118.43531250275831
888.0 -149.05349217062889 -136.60571824945617 -153.77490849074002 -153.70167361376306 -105.64860006173052 -118.45473196828058
889.0 -147.20301755672128 -136.21543079436387 -153.80828540844155 -153.73569293061786 -105.66336755945508 -118.47416745249903
890.0 -148.98007731560722 -136.6226734859649 -153.84168126651352 -153.7697013173919 -105.67813049590833 -118.493594843429
891.0 -147.22578700644098 -136.26222819133633 -153.8750614001921 -153.80368474723426 -105.69288603116334 -118.51288296258329
892.0 -149.04689223265493 -136.68722466238947 -153.90869685957648 -153.83765364560665 -105.70763369948699 -118.53217702479247
893.0 -147.406502179307 -136.23899207779903 -153.9425677828709 -153.8713792190246 -105.72237029569152 -118.55146535599148
894.0 -149.08696812883784 -136.68902082004416 -153.97661681560177 -153.9046818752067 -105.73709269636115 -118.57069813517377
895.0 -147.33362549123729 -136.3112685694815 -154.0107575135828 -153.93807246119948 -105.75180075964674 -118.58993049035304
896.0 -149.07360129928503 -136.74675595678963 -154.0448749601579 -153.9715918323682 -105.76649373625882 -118.60916913810215
897.0 -147.2776673310073 -136.3472849177325 -154.07868903531397 -154.00523517793104 -105.78116957916748 -118.62844020039545
898.0 -149.0474671450783 -136.75551092666865 -154.11223825907587 -154.03899763829872 -105.79583410242564 -118.647758025712
899.0 -147.3985363968524 -136.3920379103994 -154.1454675797582 -154.07287331832853 -105.81048833348503 -118.66707057876191
900.0 -149.19071821336496 -136.81473895808773 -154.17858967800834 -154.10683956654216 -105.82512806405147 -118.68632743667587
901.0 -147.57036274342488 -136.35783997327113 -154.2114105429572 -154.14084925888042 -105.8397486302559 -118.7055876607923
902.0 -149.1015794785314 -136.81954310775726 -154.2443755099196 -154.17487208454972 -105.8543546137287 -118.72484862156368
903.0 -147.54424728831916 -136.42244013046766 -154.27749728542338 -154.20885821791705 -105.86895489177195 -118.74412691049847
904.0 -149.28304049857877 -136.8766964008154 -154.3107479102041 -154.24246235492322 -105.88352016133891 -118.76343828613588
905.0 -147.3650945296565 -136.44292835338274 -154.34410375384294 -154.2760523007686 -105.89806249750464 -118.78277935847522
906.0 -149.12398913076206 -136.87666814253956 -154.3773928511809 -154.3087978138985 -105.91259548586407 -118.80214479253452
907.0 -147.59675358128862 -136.52583075392516 -154.41067914754575 -154.34010906476996 -105.92711735234522 -118.82152789557398
908.0 -149.27758778701875 -136.93664438385377 -154.44403910960008 -154.3724693791032 -105.94163071037633 -118.84092191000286
909.0 -147.53438438801066 -136.57234616478644 -154.47741301022856 -154.4056821049971 -105.9561370919917 -118.86029393373256
910.0 -149.1829956663165 -136.95967514348274 -154.51074222103915 -154.4394032759661 -105.97062962487088 -118.8796572796197
911.0 -147.51893993937796 -136.55083050480283 -154.5432805037488 -154.47332714072766 -105.98511373248833 -118.8989410201421
912.0 -149.31323713812154 -136.9819255975437 -154.5756645640208 -154.50727801357064 -105.99958825005547 -118.9182140349273
913.0 -147.58907682397626 -136.59214853053786 -154.60828740452246 -154.54113324006937 -106.01405267873092 -118.93748512251668
914.0 -149.30040594030692 -137.03110715676314 -154.64116226387515 -154.5748161354551 -106.02850416107043 -118.95674089176262
915.0 -147.65767695741553 -136.6155994168697 -154.67427147596408 -154.60846981111067 -106.04293313159894 -118.97595420263615
916.0 -149.40331723002052 -137.05186415359753 -154.70755206336338 -154.64198989359772 -106.05734577961621 -118.99515454393557
917.0 -147.55562002817481 -136.64082363035388 -154.74085385055002 -154.67471437686874 -106.0717384975226 -119.01436859135964
918.0 -149.24008400622566 -137.07152248479045 -154.7741423743877 -154.70755668766589 -106.0861118793114 -119.03346608002195
919.0 -147.74942861651584 -136.69718485306106 -154.80744125562177 -154.7405657316164 -106.10047241501022 -119.05255020913386
920.0 -149.45700085559756 -137.11859911458686 -154.84068843041382 -154.7737294946239 -106.11481949851103 -119.07165979773625
921.0 -147.47561451873534 -136.70966945416848 -154.8736027336019 -154.8070113478598 -106.12915228419887 -119.09073250431052
922.0 -149.25380807613178 -137.13632914757486 -154.90625314183254 -154.84034751540273 -106.14347344475027 -119.10978298055738
923.0 -147.98488260816097 -136.7774508148558 -154.93894976912992 -154.87369718235763 -106.15778532874427 -119.1287919294412
924.0 -149.60297826241873 -137.1935838988816 -154.97169446936869 -154.90697679273933 -106.17209022619423 -119.14782336459356
925.0 -147.4067031190914 -136.74539717738293 -155.00440713793006 -154.9402249806843 -106.18638785295781 -119.16689132665083
926.0 -149.31891008978266 -137.1748104506242 -155.0370978137538 -154.9732710077092 -106.20067653050958 -119.1859898979657
927.0 -147.86568535186694 -136.8665349374725 -155.0698143202842 -155.00602883854026 -106.21495546637422 -119.20512829373408
928.0 -149.49928284769362 -137.25245649926427 -155.1025465467475 -155.0387556673254 -106.22921526173394 -119.22429195264951
929.0 -147.76393421781415 -136.81456256628596 -155.13527034564464 -155.07145546994428 -106.24346549040376 -119.24347596520347
930.0 -149.4770789458933 -137.25074476772383 -155.16795945365038 -155.10423369268548 -106.25770843982488 -119.26267621301204
931.0 -147.64116511259363 -136.91204388228914 -155.20032954810628 -155.13708878462782 -106.27194341587334 -119.28188081961581
932.0 -149.45384302315625 -137.2994225559986 -155.23264820911768 -155.17001085315104 -106.28616837793905 -119.30107231013558
933.0 -147.87330669258955 -136.87747383945268 -155.26502879925454 -155.20294956166512 -106.30037634481849 -119.32021441708503
934.0 -149.617674967881 -137.3131894339338 -155.2974862858327 -155.23589820205154 -106.31456531122856 -119.33929569728612
935.0 -147.8439862416518 -136.97470840972238 -155.33001347981246 -155.2685508148951 -106.32873940261554 -119.35829211031852
936.0 -149.6098113357304 -137.34069980029506 -155.36259122202912 -155.30121176268764 -106.34289366644664 -119.37720205408277
937.0 -147.6894981636339 -136.92949520049973 -155.3951853437581 -155.3337929294008 -106.35703176366258 -119.39604789326117
938.0 -149.5426123762383 -137.37336496706027 -155.42759946778114 -155.36643872840986 -106.37115785458617 -119.41482379015372
939.0 -147.87749377809828 -137.01382148595755 -155.45967306479275 -155.39902350382005 -106.38527569791572 -119.43352017811257
940.0 -149.5714070864425 -137.38850239670376 -155.49167925048977 -155.43161238553841 -106.39938235347734 -119.4521703174311
941.0 -148.0912467312101 -137.07866334643558 -155.52372785533396 -155.46406265182998 -106.41347936692001 -119.4708148807802
942.0 -149.62901242912207 -137.45251962010337 -155.55583852374608 -155.4965851217387 -106.42756504308156 -119.48942077404254
943.0 -147.88780212713053 -137.04546496668146 -155.5880862751059 -155.52918550879545 -106.44163969577508 -119.50799193903343
944.0 -149.64788047500298 -137.449322483884 -155.62042167675583 -155.56185064817487 -106.45570794055963 -119.52657686597664
945.0 -147.8620219365885 -137.1143150184583 -155.65280059358344 -155.59448862033517 -106.46976939970503 -119.54518429815599
946.0 -149.67911577929718 -137.5018608943854 -155.68519090821079 -155.6270090537618 -106.48382212616482 -119.56379174973988
947.0 -147.8141048700795 -137.12463118638652 -155.71755854154912 -155.6594980816972 -106.49786543513245 -119.58231674905919
948.0 -149.72731980289302 -137.5246296428654 -155.7498556634022 -155.6919984260392 -106.51189306118646 -119.60079636648271
949.0 -148.23314048952744 -137.07195185636735 -155.78210600453218 -155.72449399648931 -106.52591058040387 -119.61931489519878
950.0 -149.68354002919122 -137.53884056380744 -155.81425542313175 -155.7569785946561 -106.53990971650474 -119.63787803371568
951.0 -147.96900098996832 -137.17255193840938 -155.84632605443448 -155.7894460840956 -106.55389177826873 -119.65649058597694
952.0 -149.74096225005528 -137.5763601918553 -155.87842038832346 -155.82189152498273 -106.56785608961397 -119.67511792032096
953.0 -148.1235646664371 -137.17362397333088 -155.9105416645237 -155.8543333680322 -106.58180282259309 -119.69372456528492
954.0 -149.6994865978927 -137.59058456189305 -155.9426779412945 -155.88674966703599 -106.59573733675329 -119.71235175388205
955.0 -148.2112557254882 -137.24046246742208 -155.9747359215019 -155.91908001851488 -106.60966198068212 -119.73099971232679
956.0 -149.9366507648582 -137.63998753535674 -156.00679567410216 -155.95135340125816 -106.62357691465958 -119.74962988191776
957.0 -147.71709506507636 -137.19784695738716 -156.03885583046988 -155.98353401238128 -106.63748279994181 -119.76826468467026
958.0 -149.61769783606726 -137.63424144073494 -156.07090197577867 -156.0156278086845 -106.65138409683462 -119.78690387317528
959.0 -148.36147882450598 -137.3233068549563 -156.10291084640517 -156.04767061547827 -106.66528117634257 -119.80555778316534
960.0 -149.91936490095384 -137.68956748588315 -156.13481335585732 -156.0796975664556 -106.67917389642267 -119.82422050517397
961.0 -147.8738729792486 -137.28340921669715 -156.1666022005549 -156.11171778757338 -106.69305807653187 -119.84286544383599
962.0 -149.75747995364333 -137.7134270460599 -156.1983117907711 -156.14373309870763 -106.70693622337072 -119.86144276562904
963.0 -148.21073952213308 -137.3388627736167 -156.2300029780744 -156.17575012366285 -106.72080815547018 -119.87988953075046
964.0 -149.90217560562422 -137.72944007114782 -156.26169510171377 -156.207772088496 -106.7346700083459 -119.8982511087032
965.0 -148.2036324200231 -137.3441220288427 -156.29339750715525 -156.23979107384338 -106.74852296661146 -119.91657800572185
966.0 -149.9256727655985 -137.76397887663651 -156.32511562829947 -156.27177818706744 -106.76236334810022 -119.93490818942087
967.0 -148.15507749158638 -137.36081522553002 -156.35669146295106 -156.30375810046843 -106.77618581040589 -119.95327497886565
968.0 -149.91061110158657 -137.78920820713944 -156.38805609789583 -156.3357397130424 -106.78999933639392 -119.97168256341342
969.0 -148.2717022871786 -137.421255262025 -156.41955161040738 -156.36771492502825 -106.80380855435557 -119.99012801953862
970.0 -149.92444982300665 -137.82216144667836 -156.45116304249115 -156.39966401014556 -106.81761155733614 -120.0086143571435
971.0 -148.29454545370297 -137.42919676855163 -156.48287172011567 -156.43158098988977 -106.8314074213877 -120.02715149692095
972.0 -149.99414921006738 -137.83185092011453 -156.51463852089216 -156.46345529748294 -106.84518908957565 -120.04573362605157
973.0 -148.21409854185933 -137.45322598574705 -156.5464246249683 -156.49522815241045 -106.85896161463766 -120.06434210129106
974.0 -149.91846706338808 -137.8658734427444 -156.5759124691154 -156.52699103387158 -106.87272640227408 -120.08296194991229
975.0 -148.40832480875127 -137.48415281815235 -156.6047715223184 -156.55875119506396 -106.88648115267682 -120.101590665628
976.0 -149.99553284920376 -137.90067236686787 -156.63519457984603 -156.59051293549982 -106.9002292657816 -120.12019203203786
977.0 -148.40857294942842 -137.51364195855385 -156.66691702719632 -156.62227282454265 -106.91396909257836 -120.13878434078799
978.0 -149.9976159364384 -137.90385448323136 -156.69919589371048 -156.65402601076642 -106.9277026431473 -120.15739546257514
979.0 -148.3558995323006 -137.57257609493988 -156.73157016358826 -156.68577003636665 -106.9414296777896 -120.17598484301949
980.0 -150.08562024614912 -137.95578900674917 -156.76381548980441 -156.7175016434864 -106.95514729863591 -120.19453980339564
981.0 -148.31510691647662 -137.5487726581053 -156.79595119502642 -156.74921498579027 -106.96885894033707 -120.21309148845415
982.0 -149.99421642400742 -137.95514838651042 -156.82803803254887 -156.780867259807 -106.98256565445615 -120.23167001384874
983.0 -148.41784194326698 -137.60959748322446 -156.86006297828845 -156.81244319204998 -106.99625188989494 -120.25025508861374
984.0 -150.1280624411397 -138.00982904059487 -156.89130213436997 -156.84375226097592 -107.0099270503222 -120.26881602368398
985.0 -148.45972385242993 -137.5525690956646 -156.92167828448734 -156.87484376157894 -107.02359197348167 -120.28735209091127
986.0 -150.08785300458524 -137.9908270980889 -156.95241444161388 -156.9060509447673 -107.03722178154452 -120.30589153741126
987.0 -148.34147849377658 -137.7179296736121 -156.98344845556673 -156.93738872979938 -107.05081975334076 -120.32444329309287
988.0 -150.08724744964871 -138.05412303436125 -157.01473116716244 -156.96883449224583 -107.06438818887227 -120.34301481393017
989.0 -148.4944648080585 -137.70299145096035 -157.04616404876106 -157.00038505182482 -107.07794418713814 -120.36158281541145
990.0 -150.14528249810147 -138.05625541536062 -157.07765388520102 -157.0320207429254 -107.09149408916277 -120.38013157924613
991.0 -148.44304992688683 -137.74942547746573 -157.1091427655985 -157.06371639176518 -107.10503828509329 -120.39867020704591
992.0 -150.14091429487073 -138.103947369326 -157.1406165827212 -157.09544000524463 -107.11857369755387 -120.41718482986211
993.0 -148.5182476305478 -137.68014599634526 -157.17209202122052 -157.12711980824562 -107.13210124227658 -120.43563896922711
994.0 -150.12020474454533 -138.10612460097138 -157.20301260037513 -157.15873170418095 -107.14562089296481 -120.45409439234228
995.0 -148.60941814391583 -137.74788057643764 -157.2336647248582 -157.19010184267543 -107.15913578140265 -120.47253209538104
996.0 -150.29180923112304 -138.1145988125025 -157.26427060997534 -157.22141440605438 -107.17263928072583 -120.49096682760229
997.0 -148.26300324971055 -137.7960201243689 -157.29502848080202 -157.25272377740094 -107.18613298707369 -120.50941953734295
998.0 -150.12344050296275 -138.1866144046191 -157.32592978467886 -157.28403040933506 -107.19961599410917 -120.52789115339566
999.0 -148.59176020915828 -137.75279182933667 -157.3570013314381 -157.31532445478774 -107.21308928323924 -120.5463557583657
1000.0 -150.3202612278516 -138.17514682368372 -157.38822543551305 -157.34660496786387 -107.22655039878475 -120.56483669758822


==> figures/ex3/dist_log.txt <==
n KT_Imp KT_Expl FBF_Imp FB_Imp FB_Expl FBF_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0 -11.400923187321014 2.2956699100302895 -0.8380192221587458 0.0 -3.0110390469352892 -1.7774348221481886
2.0 -15.87164146019827 1.2795251417049993 -2.648738039829409 -0.872613170485361 -5.838403761608645 -3.5623529651451276
3.0 -4.05673618590435 -2.507662254584167 -5.745091084820189 -2.6575039107457044 -8.382361779680975 -5.307410079574685
4.0 -3.9831091294316625 -10.709470130333889 -11.049875873505563 -5.626438197880482 -10.53520221842679 -6.999293139933036
5.0 -7.155149571222318 -14.761130999914084 -17.981753905930915 -10.529132480248677 -12.225774393131093 -8.620846924620169
6.0 -6.207056012894424 -10.601145621032565 -12.094148480212938 -17.68386336037791 -13.461406748940705 -10.151170104351477
7.0 -9.22207280094853 -7.449249115403679 -8.043186037461867 -13.594354561017516 -14.32255891406138 -11.566845759704453
8.0 -11.813168756911377 -5.251865390718836 -6.347407038178766 -9.184144906597314 -14.916517155573068 -12.844529545763294
9.0 -13.157919257083863 -3.480629279086088 -5.822899036221557 -7.151863921054281 -15.336504057117505 -13.965369923900031
10.0 -13.556125139300153 -1.8991148180828452 -5.9794880680175275 -6.399336149399144 -15.647749457329601 -14.919195481708122
11.0 -13.735198108408415 -0.4383152084976805 -6.871940946273266 -6.442535830736434 -15.890995576995186 -15.707352551083797
12.0 -14.071763711369654 0.6847707255478914 -8.64960237190147 -7.2438730532947115 -16.09046204175149 -16.34240634084272
13.0 -14.485614722245113 0.5353016047429532 -11.538376634903528 -8.879442055985848 -16.26037828392913 -16.845028507466292
14.0 -14.885409850174462 -0.5303430897742701 -15.808071906751175 -11.520212804973378 -16.40926831767351 -17.239161774526206
15.0 -15.223711933544488 -1.9351090784156653 -19.02793468391246 -15.434311753631622 -16.54246446523477 -17.548350596181184
16.0 -15.479064854753508 -3.853408374879802 -16.15340520186637 -19.52254851753724 -16.66336997187719 -17.793215510158895
17.0 -15.678770614683877 -6.288457177821938 -13.114030198546132 -18.13353963059177 -16.77426586113708 -17.990467983092646
18.0 -15.855208314610321 -9.491285446365751 -11.428975954616993 -14.960437485518385 -16.87681260110676 -18.152950516594544
19.0 -16.01890141876678 -13.481396989527958 -10.794928948215226 -13.02610191737016 -16.97227637987818 -18.290202220179296
20.0 -16.176807748907848 -15.281623594173748 -11.015508104355124 -12.176644691126358 -17.061687105071112 -18.409099051380956
21.0 -16.32998370697824 -12.577741392809425 -12.033940304867446 -12.181963761989703 -17.14583022459006 -18.51452681243533
22.0 -16.477335264806186 -9.540130695066235 -13.891807403798342 -12.94036402334788 -17.225344109646525 -18.609953075408335
23.0 -16.618583840013237 -7.279057903936961 -16.663471474060728 -14.437708726054941 -17.300726322502754 -18.697829910141664
24.0 -16.755186220023468 -5.6196986776340205 -19.9164937727675 -16.68886506387151 -17.372424243257573 -18.77987538208931
25.0 -16.887698474217967 -4.377248780720965 -20.901979278035228 -19.484901166349843 -17.4408350730314 -18.857315690502325
26.0 -17.016970226637177 -3.469043091386536 -18.826285780108297 -21.45776222609922 -17.5062740952724 -18.931029962204985
27.0 -17.14347952914091 -2.8934600243953894 -16.797720555644908 -20.807232883870338 -17.56901833222486 -19.001654844981953
28.0 -17.267573581762935 -2.6614212412879077 -15.640725885941539 -19.07715496144171 -17.62931144035929 -19.06965932327577
29.0 -17.38953028947638 -2.747338086203728 -15.299936534539004 -17.788713082144458 -17.687410696549666 -19.13539377560199
30.0 -17.50955104621803 -3.1058961326715684 -15.680808104421601 -17.19529140616811 -17.743489430534268 -19.1991246480286
31.0 -17.627699931045115 -3.6976592776928174 -16.732650490794228 -17.250308277697968 -17.797687835494884 -19.261068399449243
32.0 -17.744196363111374 -4.4995969028810325 -18.404707936923344 -17.88423502334862 -17.850146279778972 -19.321385120825227
33.0 -17.859207046941677 -5.537600085581299 -20.471547025723954 -19.01836607762106 -17.900993398974965 -19.380208479189257
34.0 -17.97285623406344 -6.831958638933199 -22.099708179878345 -20.492006375442244 -17.950341131747663 -19.43765302539847
35.0 -18.085142169949666 -8.451387136530458 -22.128041955100617 -21.913498400505222 -17.998292635198258 -19.493816054799154
36.0 -18.19618991985156 -10.45725864492615 -21.00207370252641 -22.651989461839005 -18.0449388282686 -19.548786586845686
37.0 -18.305964078913682 -12.885612904413808 -19.89161609102394 -22.451882867582253 -18.090362698915186 -19.60263400676349
38.0 -18.414568883068924 -15.455206825474734 -19.26045681325423 -21.79330924705502 -18.134640187627205 -19.65542036266254
39.0 -18.521973968426742 -16.810983563405507 -19.17633072523271 -21.210055034808416 -18.177841588480515 -19.70720277541721
40.0 -18.628180772625168 -15.666864268172045 -19.60372898752815 -20.937592417624963 -18.22003270292119 -19.758037522967168
41.0 -18.73323910826274 -13.491990110885709 -20.464098337514653 -21.022563775366795 -18.261269074855008 -19.807974876858932
42.0 -18.83721929534798 -11.513283569795066 -21.596206632493285 -21.42614734399608 -18.30161458063348 -19.85705491443393
43.0 -18.940009090525 -9.953792280577227 -22.674778393692485 -22.05213405104196 -18.34110585301467 -19.905317008875162
44.0 -19.04168514157299 -8.772767849817368 -23.254969477121143 -22.74368468373263 -18.379800332779514 -19.95279887148699
45.0 -19.142286343599526 -7.908809798842178 -23.155547983215786 -23.302056481964236 -18.417725351112807 -19.99953514131651
46.0 -19.24176212381365 -7.3169087502107075 -22.672997692198315 -23.574818315086247 -18.454918019500322 -20.045560927579782
47.0 -19.340078324685617 -6.969443864056133 -22.204086124076664 -23.561166727085165 -18.491413284914337 -20.090905978337908
48.0 -19.43734065604517 -6.846516421900931 -21.968620174633713 -23.396579184222578 -18.52724424217025 -20.13559737070355
49.0 -19.53344258431174 -6.934044328570144 -22.031213542711228 -23.237321630499565 -18.56244208118899 -20.179665652762814
50.0 -19.628486571554276 -7.22236835240601 -22.36780056625575 -23.183115638207145 -18.59703561384605 -20.223136154407555
51.0 -19.722484221476854 -7.713852195043699 -22.891903124205292 -23.26748870515849 -18.63105443381336 -20.26602360816228
52.0 -19.815511574228502 -8.416295105351368 -23.460197223083266 -23.473196602056838 -18.664518696940597 -20.3083490452812
53.0 -19.90741034814748 -9.346456754139055 -23.900723173755924 -23.748741837321763 -18.69744989996851 -20.350133445197095
54.0 -19.998434157509028 -10.525380562845225 -24.094294302566368 -24.025925947542678 -18.729869216904437 -20.39140083974257
55.0 -20.08844101839326 -11.979723108669909 -24.05331868148754 -24.24300736558818 -18.761797927153086 -20.4321663399925
56.0 -20.17754515247628 -13.720554721429547 -23.89818512664808 -24.36883474021664 -18.79325559977928 -20.47244515254289
57.0 -20.26567445582603 -15.675179143582966 -23.762518977324675 -24.41288735933473 -18.824260438913107 -20.51225249211891
58.0 -20.352883724554076 -17.483783505812443 -23.731084541241025 -24.413280882992616 -18.854829857521093 -20.551602732500896
59.0 -20.439186283690248 -18.298142498032917 -23.83012770488807 -24.413658004329175 -18.88498022648706 -20.590508761663703
60.0 -20.524623862330827 -17.611205332252574 -24.038566182274387 -24.445180348881422 -18.914726320258705 -20.628983241472692
61.0 -20.609109857457007 -16.11753945445152 -24.302488721125787 -24.519517271816316 -18.94408224217779 -20.667038814600307
62.0 -20.69276946067211 -14.579248663729235 -24.553503277018095 -24.630438835301923 -18.973061095251524 -20.70468673445577
63.0 -20.775572709110484 -13.274351429563666 -24.734045245670572 -24.760015065923962 -19.001675297227965 -20.741937507670897
64.0 -20.85754502275067 -12.247614989968248 -24.821563676038995 -24.88681031394354 -19.029936629609495 -20.7788014813377
65.0 -20.93871952764196 -11.481446205595496 -24.834923436469417 -24.993976622753785 -19.057856288817185 -20.815289131151403
66.0 -21.019140626805914 -10.950389763965877 -24.818047505169382 -25.07458371720101 -19.085445520094883 -20.851411456700983
67.0 -21.09870096919368 -10.631570565709117 -24.8152678355614 -25.13229392395062 -19.112714798789302 -20.887178634541527
68.0 -21.177486111062336 -10.509739103405478 -24.85441946124602 -25.177704418507567 -19.139675536473735 -20.9226020273155
69.0 -21.255510261636186 -10.571705872692084 -24.941640858276983 -25.22280226402941 -19.16633772999165 -20.957690670342334
70.0 -21.33268351608347 -10.811207359040534 -25.064387363507514 -25.276326249383402 -19.192707532818712 -20.992453313070047
71.0 -21.409132366204325 -11.22464528436051 -25.199116087581967 -25.34156688752998 -19.218793629795783 -21.026899116987753
72.0 -21.484799288203252 -11.813571290645037 -25.321237011986316 -25.41659931310012 -19.24460399636358 -21.061036039640165
73.0 -21.559728730927997 -12.580489684298502 -25.4144811260283 -25.496146043149565 -19.270146187824434 -21.094871821320403
74.0 -21.63400341024467 -13.530657762998818 -25.476055307318006 -25.574194136479804 -19.29542753175754 -21.128416318538754
75.0 -21.70745513281559 -14.657327459441944 -25.51538793871135 -25.646278769373673 -19.320455353332186 -21.161677249792938
76.0 -21.78030128087717 -15.93062779231854 -25.547930474325263 -25.710760612570105 -19.345236345643 -21.194658441371597
77.0 -21.85242991481055 -17.25382481746375 -25.58791207894536 -25.76878211659761 -19.369776892066383 -21.227366091720405
78.0 -21.923892404506265 -18.407945397747792 -25.643380446814344 -25.82325723305793 -19.394083531842842 -21.259806295145584
79.0 -21.994777546741062 -19.05549265726129 -25.714685956473158 -25.87740574808152 -19.41816249266466 -21.29198491764676
80.0 -22.06508936214126 -18.96749850384177 -25.796011065924596 -25.933578342892783 -19.44202143373119 -21.323908141822937
81.0 -22.1346970497641 -18.283997712279575 -25.878698414773464 -25.992629634122544 -19.465664801662893 -21.355582075441554
82.0 -22.203774095334992 -17.338393259644274 -25.95490037574898 -26.0540007602888 -19.489096374821262 -21.38701185977169
83.0 -22.272218746358927 -16.391728122081506 -26.0203911292245 -26.11623578818348 -19.512320862742076 -21.418202388505684
84.0 -22.340151909033374 -15.564245309202816 -26.075490044407672 -26.177712453554733 -19.535343224393934 -21.449158870718396
85.0 -22.407551102397765 -14.90230105069974 -26.124068558705314 -26.237258482911802 -19.558168238213966 -21.479885966574294
86.0 -22.47441590996847 -14.41293321225459 -26.17136147535177 -26.294467135102202 -19.580800459258235 -21.510388128570813
87.0 -22.540722802433308 -14.09501337459777 -26.22174287125132 -26.349672959896036 -19.603244901859995 -21.540669554922736
88.0 -22.60665504035242 -13.94040522268777 -26.277315525454256 -26.403671899717793 -19.62550585463681 -21.570735766062413
89.0 -22.67192944574093 -13.944772656546254 -26.3376294083653 -26.457334811854352 -19.64758743286124 -21.60059260968605
90.0 -22.736887897071973 -14.1009336219264 -26.400369516086016 -26.511284901884032 -19.66949341481394 -21.63024203859241
91.0 -22.80129250819542 -14.40655938946297 -26.462598049539206 -26.565747781319683 -19.691227484926586 -21.65968802338601
92.0 -22.86526441733971 -14.855426829614588 -26.521968425799308 -26.620573499182964 -19.712793178304178 -21.688934550498892
93.0 -22.928738655237147 -15.443064478043322 -26.577484259940665 -26.675383814052044 -19.73419597972056 -21.717985355603865
94.0 -22.991729521848562 -16.156501772439707 -26.629608765859437 -26.729758234012632 -19.755437869392978 -21.74684404394579
95.0 -23.053980198389773 -16.976403692945475 -26.679805482620225 -26.783399489313204 -19.77652234040163 -21.775514116678004
96.0 -23.115956357422714 -17.858124074557114 -26.72979385594254 -26.836214588256805 -19.797452785333803 -21.803998942364515
97.0 -23.17732856350982 -18.7286640041722 -26.780862951759378 -26.888301963484263 -19.81823232799235 -21.832301704410316
98.0 -23.23839630788091 -19.467045696589743 -26.8334911786831 -26.93987561350363 -19.838864061754574 -21.860425462053716
99.0 -23.29911981100864 -19.938602184894826 -26.887342072389234 -26.991164921810157 -19.859350999510127 -21.888373136256405
100.0 -23.359405663339068 -20.04786492889801 -26.941557827235908 -27.04233278118185 -19.879696096819583 -21.916147530137152
101.0 -23.419289046892185 -19.814913011425517 -26.99518605601691 -27.09343613450201 -19.89990209684702 -21.94375138893635
102.0 -23.47898101219801 -19.34963945018093 -27.0475528931787 -27.144434077961208 -19.919971564889597 -21.97118736279975
103.0 -23.538108460884807 -18.788312316849268 -27.098462466135246 -27.195227165211445 -19.93990696987066 -21.998458208531673
104.0 -23.597086375030948 -18.23182067231596 -27.14817542564016 -27.245707595253556 -19.959710675550802 -22.025566474922158
105.0 -23.655659273783982 -17.74411410711249 -27.197217229337713 -27.295801979974563 -19.979385106047317 -22.052514473071913
106.0 -23.71382581411885 -17.355710012077992 -27.246134971540847 -27.345492037172665 -19.998932486583932 -22.079304508475563
107.0 -23.77174824635138 -17.082377489722763 -27.295296851000124 -27.394808569838247 -20.018354983853396 -22.105938838919354
108.0 -23.829401961863915 -16.92766267783979 -27.34479636640838 -27.443811675278482 -20.037654900896612 -22.132419665108323
109.0 -23.886571511296346 -16.892550373129016 -27.39447589505489 -27.49256419727316 -20.056833937808886 -22.15874910738116
110.0 -23.943735839317384 -16.973174399865442 -27.44404116724563 -27.54111036886817 -20.075894152780116 -22.1849292079373
111.0 -24.00035549642805 -17.165698727369588 -27.49320118599585 -27.589466877171752 -20.09483757529949 -22.210962199985754
112.0 -24.05678666014014 -17.462234421645316 -27.541777667145094 -27.637624522521733 -20.113671018748867 -22.236853301302723
113.0 -24.11298466529146 -17.85359053986823 -27.58974839897931 -27.68555941577137 -20.13239216959375 -22.26260166487638
114.0 -24.16886378841411 -18.323536875953334 -27.63722663675429 -27.733245824091057 -20.151002348945735 -22.288208816145065
115.0 -24.224413864645122 -18.850813173892888 -27.684392543982312 -27.78066941857203 -20.169503742863085 -22.313676532509184
116.0 -24.279877207131566 -19.400500547217725 -27.73141569630755 -27.82782967439673 -20.187898225607515 -22.33900644552085
117.0 -24.33486533108548 -19.92980118406993 -27.778395083819916 -27.874737271172286 -20.206187530769178 -22.36420021592686
118.0 -24.389848235012334 -20.38185001687475 -27.8253386886934 -27.92140970443007 -20.22437327059548 -22.389259358923184
119.0 -24.44442208955966 -20.706319095991233 -27.87218118200979 -27.96786468559938 -20.24245700102106 -22.414185340602806
120.0 -24.498740529421713 -20.863848209788145 -27.91882448002511 -28.014115116203804 -20.26044023310022 -22.438979581565285
121.0 -24.55287254127716 -20.853585863333013 -27.965182037291903 -28.06016715283 -20.278324415993985 -22.46364356672106
122.0 -24.606785433670446 -20.700885521882107 -28.011209720765585 -28.10602097902182 -20.29611096167777 -22.4881789706374
123.0 -24.660266889415084 -20.457524163390612 -28.056915207881726 -28.151674253359747 -20.3138013589243 -22.512587833013722
124.0 -24.71369443622407 -20.17301970875506 -28.102345997821914 -28.197123835390833 -20.331398648383605 -22.53687167062054
125.0 -24.766537866550564 -19.893686334989717 -28.14756507041792 -28.242368433549387 -20.34890266880188 -22.561032022338814
126.0 -24.818984549642206 -19.649441234274786 -28.19262548855051 -28.287410823272875 -20.36631469191125 -22.58507149175104
127.0 -24.87114403348594 -19.463194958642557 -28.23755582522797 -28.332256896366378 -20.38363598542501 -22.608991771063103
128.0 -24.922955711134634 -19.345215644282558 -28.282354685473074 -28.376914437973475 -20.400867766659793 -22.632794401482425
129.0 -24.97459719544008 -19.303274258879703 -28.32699926774381 -28.421390832255334 -20.418011491525313 -22.65648096596612
130.0 -25.026179657387615 -19.336729069712607 -28.371460906979525 -28.465692529642546 -20.435068554621 -22.68005300095984
131.0 -25.077237520761017 -19.44529202781385 -28.415717405535034 -28.50982446589608 -20.452040090347406 -22.703512009049373
132.0 -25.128380875929984 -19.62114102649909 -28.459760777315275 -28.553788681926434 -20.468927284461422 -22.72685944283183
133.0 -25.17914909575085 -19.857791581415484 -28.503598843925822 -28.597585422510996 -20.485731365508077 -22.750096707869307
134.0 -25.229742088721522 -20.139865115432777 -28.547249796560944 -28.64121397540536 -20.50245327996111 -22.773225175266298
135.0 -25.2802650926755 -20.45365014758477 -28.59073383646242 -28.68467380081059 -20.519094019057626 -22.796246259005404
136.0 -25.330492292934565 -20.774843457838795 -28.634065690985572 -28.727965301540564 -20.53565455669669 -22.819161283730626
137.0 -25.380485178453963 -21.083241193582158 -28.677251560397593 -28.77109067151535 -20.55213581021633 -22.841971613624782
138.0 -25.430513327545164 -21.349525233321536 -28.720288485667012 -28.814052288801534 -20.56853859548674 -22.86467850014191
139.0 -25.48004625741538 -21.556373357538945 -28.763168665775932 -28.85685273909292 -20.58486370193136 -22.88728314556981
140.0 -25.529591810414118 -21.68416903422251 -28.805883380053015 -28.89949478010079 -20.601111915818798 -22.909786733380066
141.0 -25.578969733788355 -21.734120206086555 -28.848425758806016 -28.941980013545766 -20.61728402938559 -22.932190538489003
142.0 -25.628124699884623 -21.7089239770683 -28.890794409579144 -28.98430954661476 -20.633380827938712 -22.95449566570084
143.0 -25.677115848437108 -21.629924238215125 -28.932993268468206 -29.026484600986326 -20.64940309518282 -22.976703448324464
144.0 -25.726019161011596 -21.5140910081493 -28.975029836981044 -29.068506595454693 -20.66535164587485 -22.99881493844847
145.0 -25.774589102155893 -21.387234334414913 -29.01691259454183 -29.11037847020448 -20.681227647645414 -23.02083115548069
146.0 -25.82318560168236 -21.26505450778928 -29.05864815277652 -29.15210525092292 -20.697032025310488 -23.042753172937886
147.0 -25.871490069077687 -21.16591885411044 -29.100239957818083 -29.19368897667384 -20.712766218010348 -23.06458196809409
148.0 -25.919699823736856 -21.097823116187353 -29.14168860414477 -29.235131665859136 -20.728431223696692 -23.086318647720233
149.0 -25.96769836330161 -21.07001056600523 -29.182993166560195 -29.276435534092784 -20.744027921798125 -23.10796418205651
150.0 -26.015561967709047 -21.08326479515825 -29.22415222263533 -29.317602657523928 -20.759557160531664 -23.12951946418909
151.0 -26.063271415980367 -21.13963530264476 -29.265167085567402 -29.358635044780993 -20.77501977845975 -23.150985415164726
152.0 -26.110829271790372 -21.23443085940321 -29.306039127201142 -29.39953464674804 -20.79041661281829 -23.17236286079514
153.0 -26.158164619524538 -21.364202766967257 -29.346771627523406 -29.440303095240232 -20.805748428468664 -23.193652619505176
154.0 -26.20554668518725 -21.51969432661119 -29.38736890802163 -29.480941812570766 -20.821015965293284 -23.214855599306823
155.0 -26.25253610042796 -21.69302695826262 -29.42783504141978 -29.521452296587796 -20.836219970730237 -23.235972811749473
156.0 -26.299492340384013 -21.871659529964283 -29.468173581898643 -29.561835939924777 -20.851361191652305 -23.25700522728581
157.0 -26.346371063305945 -22.045391800437827 -29.508386549615086 -29.602094124883585 -20.866440329461945 -23.277953643848765
158.0 -26.3928695241178 -22.20152487684806 -29.548474817360425 -29.642228282310658 -20.881458523438855 -23.298818788881093
159.0 -26.439451290231744 -22.331869879526785 -29.588437741355303 -29.682239801117912 -20.896416294273234 -23.319601338591326
160.0 -26.48589203076197 -22.428520361895615 -29.62827441460234 -29.722129978710072 -20.911313946760345 -23.340302041983406
161.0 -26.53196141617002 -22.490021306253908 -29.66798427630323 -29.761900416831352 -20.926152126961423 -23.360921584465547
162.0 -26.578238927411743 -22.5166756609461 -29.70756765240481 -29.801552258080307 -20.94093148559432 -23.381460646184653
163.0 -26.624190095891528 -22.5146773322186 -29.747025649590036 -29.841086548809198 -20.95565270553786 -23.401920089197215
164.0 -26.66992279203184 -22.490865744857338 -29.786359891922146 -29.88050496254995 -20.970316458900346 -23.422300747831763
165.0 -26.715836136639695 -22.455171442428195 -29.825572812671346 -29.919809169724367 -20.984923387341787 -23.442603278100815
166.0 -26.761250709131517 -22.41599618433461 -29.864666102497928 -29.959000779258446 -20.999474118799803 -23.462828438360216
167.0 -26.80672625970926 -22.382297466752078 -29.903641185636076 -29.99808151248554 -21.01396925020626 -23.48297720611314
168.0 -26.852256125029278 -22.360156001273847 -29.942499893974443 -30.037052867847187 -21.02840937524149 -23.50305049561627
169.0 -26.89725692071503 -22.35509390873414 -29.981243309968853 -30.075915979257346 -21.04279513309926 -23.523049222343193
170.0 -26.94244995753463 -22.369409893059622 -30.019872281962957 -30.114671629217035 -21.057127451206753 -23.542974225415364
171.0 -26.9874858953784 -22.404824279401183 -30.058387791554075 -30.153320475150444 -21.071406675859233 -23.562826252455572
172.0 -27.032101867312267 -22.45992200758988 -30.096791007408076 -30.1918629738802 -21.08563315735292 -23.58260601096624
173.0 -27.076998601461764 -22.533151336031437 -30.135083259286883 -30.23029874362825 -21.09980739224987 -23.60231437780226
174.0 -27.121572151121587 -22.620123263642107 -30.173266090386782 -30.268627982247942 -21.113929867714575 -23.621952287721392
175.0 -27.165866857820717 -22.716984492361114 -30.21134169544817 -30.30685113713333 -21.128001062164735 -23.64152030487412
176.0 -27.21046206782658 -22.817655146511836 -30.24931216473079 -30.34497606440608 -21.142021448110015 -23.661018973072107
177.0 -27.254530076991912 -22.9174143511598 -30.28717881195697 -30.382997283621307 -21.155991626951955 -23.6804487891963
178.0 -27.29862031434855 -23.010314561277095 -30.324942201359917 -30.420915239281822 -21.16991251432723 -23.699810156271962
179.0 -27.342814750349124 -23.09271137825316 -30.362602549999597 -30.45873105079322 -21.183784726787195 -23.719103438064234
180.0 -27.386492271305393 -23.160621642303433 -30.400160336676564 -30.496445868166617 -21.197608260368153 -23.738328938187156
181.0 -27.430325827418013 -23.213278847741613 -30.437616342953987 -30.53406081261649 -21.211383617638457 -23.757487025235115
182.0 -27.474101604688226 -23.249905274952972 -30.474971554345384 -30.571577961996596 -21.22511129502941 -23.77657806142431
183.0 -27.51745567586476 -23.272872010165425 -30.512227028266267 -30.608998237335836 -21.238791745957045 -23.79560248012925
184.0 -27.561005631598828 -23.2841452321313 -30.549383739558525 -30.646322503069307 -21.252425411206893 -23.814560814144194
185.0 -27.604239053806406 -23.288159790220014 -30.586442631400427 -30.683551637665218 -21.26601272326583 -23.83345350636708
186.0 -27.64735068748859 -23.28809457855161 -30.62340454185748 -30.72068662496922 -21.279554114366896 -23.852280972713785
187.0 -27.690625087143115 -23.288579834368065 -30.660269788841177 -30.75772852042858 -21.293050060064825 -23.871043647265843
188.0 -27.73335600722512 -23.292311284336783 -30.69703838039638 -30.79467813825151 -21.306501018746854 -23.889741656283483
189.0 -27.776244374143587 -23.302778141476086 -30.73371048275127 -30.831536168066993 -21.31990738400691 -23.908375219270738
190.0 -27.819126833057048 -23.321182010756296 -30.77028684779247 -30.868303175961604 -21.33326963749251 -23.926945628686468
191.0 -27.86146839177126 -23.349222006306157 -30.806768634116487 -30.90497962073528 -21.346588182349503 -23.945453071612608
192.0 -27.904140797250705 -23.386232829790238 -30.84315715625522 -30.941565994279244 -21.359863355868104 -23.963897747449955
193.0 -27.946520759428488 -23.43223714606235 -30.879453632303083 -30.97806284819444 -21.373095483703626 -23.982279892740674
194.0 -27.98855521921686 -23.485106020422354 -30.915659118055665 -31.014470819407723 -21.38628492142827 -24.00059972938687
195.0 -28.030971065939912 -23.54356347624666 -30.95177444059488 -31.050790704895416 -21.39943200523838 -24.018857494859077
196.0 -28.07283011020992 -23.604627447881906 -30.987800453142714 -31.08702334832341 -21.41253705783103 -24.037053497536952
197.0 -28.11451766633923 -23.66649055178833 -31.023738137059567 -31.12316955870793 -21.425600389208583 -24.05518814398263
198.0 -28.156549414465832 -23.726132175219522 -31.059588338601387 -31.159230114674877 -21.43862233131894 -24.073262721924323
199.0 -28.197963486985557 -23.782142455776963 -31.095351555147637 -31.195205772657317 -21.451603261434776 -24.091280430766304
200.0 -28.2394331216801 -23.832353339430394 -31.13102812133116 -31.23109717627535 -21.464543656991584 -24.109241756772505
201.0 -28.28098682443342 -23.876345923896164 -31.166618525951534 -31.266904914589816 -21.477443946107748 -24.127147184607757
202.0 -28.321959522308212 -23.91327426204093 -31.202123225056894 -31.30262959041318 -21.49030450397959 -24.144997190785475
203.0 -28.3631227534036 -23.944051612609698 -31.237542690114466 -31.338271926691256 -21.50312569261976 -24.162792294435267
204.0 -28.404179230816247 -23.969057041477125 -31.27287749422003 -31.37383284841971 -21.515907864808604 -24.18053332030744
205.0 -28.444817735612382 -23.99011193634861 -31.308127903750712 -31.409313349150842 -21.528651368154677 -24.19822072461927
206.0 -28.48567927554795 -24.008277667481536 -31.343294147403707 -31.44471407113494 -21.541357334232984 -24.215854953914466
207.0 -28.52612596774316 -24.02581401256816 -31.378376721366177 -31.4800355034979 -21.554026134596747 -24.23343644841549
208.0 -28.56645996422963 -24.043726519751907 -31.413376153781527 -31.515277984057846 -21.566657337561224 -24.2509656435804
209.0 -28.606981400342626 -24.063873546977803 -31.448292491545313 -31.550441817491123 -21.57925127931529 -24.268442964588527
210.0 -28.64691849521411 -24.0868502982783 -31.483126861022527 -31.585527678639206 -21.591808265158075 -24.285868827238918
211.0 -28.686947326083647 -24.113827986292 -31.517881073766247 -31.62053677469195 -21.604328592271965 -24.303243645551717
212.0 -28.726944099484403 -24.144552470699292 -31.552556380956524 -31.655469258169507 -21.61681254969696 -24.320567828893726
213.0 -28.766479080752113 -24.179356616972626 -31.587153022978143 -31.69032502648385 -21.629260415504298 -24.337841779195774
214.0 -28.806343848456617 -24.21731046402971 -31.62167094987818 -31.725103537174718 -21.641672462176945 -24.355065902381234
215.0 -28.845786160022296 -24.258134245647668 -31.656110681376653 -31.759804464031212 -21.65404897663368 -24.372240647301236
216.0 -28.885047860286658 -24.30040375897834 -31.690479908661686 -31.7944279986941 -21.666390252454573 -24.389366487089525
217.0 -28.924541794067974 -24.34352394006289 -31.724780097337334 -31.828974845744767 -21.678696549525487 -24.40644380520409
218.0 -28.96345948821855 -24.38598145310893 -31.75900400322588 -31.86344596205581 -21.690968179371847 -24.42347297310676
219.0 -29.002469198164743 -24.42735791716729 -31.793151922107207 -31.897842336934357 -21.703205396436882 -24.44045433821415
220.0 -29.041648657213234 -24.46637038648158 -31.827229302614896 -31.932165088520428 -21.715408449938643 -24.457388156930886
221.0 -29.08009372909946 -24.502980181254554 -31.861237317295913 -31.966415535928654 -21.727577590192254 -24.474274693512807
222.0 -29.11895054105605 -24.536443485733898 -31.89517467682533 -32.00059510080714 -21.739713061456733 -24.491114263235453
223.0 -29.157611793794885 -24.567303584571597 -31.929042473582264 -32.034705101037986 -21.751815104191323 -24.50790718111797
224.0 -29.195740491783543 -24.595290717995013 -31.962842457566573 -32.068746774747915 -21.763883955564758 -24.524653820786458
225.0 -29.234439071471737 -24.621391396239233 -31.996574461041103 -32.10272216491934 -21.775919849378795 -24.541354494743036
226.0 -29.272664097983295 -24.645706298353034 -32.03023751268995 -32.13663319320657 -21.787923015281283 -24.558009521801104
227.0 -29.31058070173735 -24.669490344022996 -32.0638314814514 -32.17048098994252 -21.799893679150347 -24.57461921044686
228.0 -29.34898789397345 -24.692861420081428 -32.09735654736021 -32.20426597027756 -21.81183206449562 -24.591183856033176
229.0 -29.38656945771615 -24.716955576420148 -32.13081252163018 -32.23798803803438 -21.823738392175063 -24.607703752803175
230.0 -29.424441410272987 -24.741816701100717 -32.16419919434565 -32.271646732251625 -21.835612880364003 -24.6241791802912
231.0 -29.462511178786542 -24.76832080089981 -32.197516831477856 -32.30524146459017 -21.847455745641074 -24.640610412249654
232.0 -29.49981409494721 -24.79624188555089 -32.23076592700132 -32.338771683313496 -21.85926720396602 -24.656997704402976
233.0 -29.537512519028336 -24.826008708793005 -32.26394684935904 -32.37223688994647 -21.871047463984745 -24.67334133220411
234.0 -29.575211481698034 -24.857051731463102 -32.29706007997527 -32.40563667669051 -21.882796731993434 -24.689641590849337
235.0 -29.612181823894346 -24.889573991422694 -32.33010637328916 -32.43897074781065 -21.894515213615296 -24.705898666235576
236.0 -29.6498171784009 -24.922782229418257 -32.36308649174221 -32.4722389400839 -21.90620311232118 -24.72211278530572
237.0 -29.68695919860673 -24.956644148537848 -32.396001015918294 -32.50544122448239 -21.91786063647987 -24.738284144341712
238.0 -29.72373592416755 -24.990364706595848 -32.42885043874411 -32.53857771308125 -21.929487987688717 -24.754412942377538
239.0 -29.76129195796546 -25.023901123257446 -32.461635298342856 -32.57164867866935 -21.94108536404403 -24.770499394846578
240.0 -29.7979283050268 -25.05650375024022 -32.49435603107773 -32.60465454480824 -21.952652966831245 -24.786543662827714
241.0 -29.83453805025761 -25.088260874700442 -32.52701300028035 -32.6375958770368 -21.96419104940575 -24.802545880157197
242.0 -29.871825464351602 -25.11865452813497 -32.55960653859886 -32.670473373152234 -21.975699819224314 -24.818506242502853
243.0 -29.908075095060482 -25.147994301322306 -32.592138278256556 -32.703287862211155 -21.98717944779081 -24.834424898272168
244.0 -29.944791874897728 -25.176032271091945 -32.62460970534481 -32.73604020886911 -21.9986301458776 -24.8503037208431
245.0 -29.981532464243138 -25.203163632076052 -32.65702185400222 -32.76873120411497 -22.010052116312423 -24.86614294315927
246.0 -30.017619367760723 -25.22934348030803 -32.68937536674243 -32.80136156991275 -22.02144553458799 -24.881941020500502
247.0 -30.05431991863833 -25.255130297050368 -32.72167044713729 -32.83393179947669 -22.032810571808646 -24.897700239037995
248.0 -30.09057402375076 -25.28051165303446 -32.753906948202015 -32.8664422366524 -22.044147404336965 -24.913418970400663
249.0 -30.12645807385323 -25.30603962190048 -32.78608449057493 -32.89889298868607 -22.05545620556102 -24.929097132484372
250.0 -30.163012230417685 -25.331702429915076 -32.81820238250824 -32.93128404872254 -22.066737151748647 -24.944734968810774
251.0 -30.19863427569078 -25.35797131044378 -32.85025982181371 -32.96361532800115 -22.077990427062446 -24.9603326904106
252.0 -30.23459693319095 -25.384670698585214 -32.88225605979291 -32.99588671005192 -22.089216200595715 -24.97589039447826
253.0 -30.270802839594634 -25.412127427131814 -32.91419055532059 -33.028098260935515 -22.100414642664038 -24.991408242005015
254.0 -30.30623482227724 -25.44009527567618 -32.946063081288955 -33.06025009619201 -22.111585924325368 -25.00688643158004
255.0 -30.342150982218538 -25.46875073813991 -32.97787369357058 -33.09234233695598 -22.122730215045898 -25.022325194961972
256.0 -30.378125844520568 -25.497676873160025 -33.00962253919059 -33.124375141650304 -22.133847669638445 -25.037724686550437
257.0 -30.41313628993145 -25.526964620351546 -33.04130988464205 -33.15634862759021 -22.14493843276752 -25.05308501817453
258.0 -30.44908652189136 -25.55620094791521 -33.072936063139664 -33.18826287514416 -22.156002645510927 -25.068406400338567
259.0 -30.4844333369531 -25.585442627040855 -33.10450157588434 -33.22011796485962 -22.167040448562037 -25.083688977559856
260.0 -30.519331441524066 -25.61428885492611 -33.13600714814216 -33.251913992945354 -22.178051981142694 -25.098933549293147
261.0 -30.555160226850326 -25.64284627631285 -33.16745359318847 -33.2836511378007 -22.189037378384597 -25.114140672372226
262.0 -30.59000081334538 -25.67083021718743 -33.198841603392225 -33.31532977453826 -22.199997300824016 -25.12931037771759
263.0 -30.624976297675836 -25.69841364903709 -33.230171807233944 -33.346950314331856 -22.210932211181724 -25.144442672127955
264.0 -30.660637195284764 -25.725306832124694 -33.26144470640086 -33.3785131049465 -22.221841466351737 -25.159537575542004
265.0 -30.69506645085816 -25.751791539650757 -33.29266076769002 -33.41001849310029 -22.232725176879327 -25.174595116699365
266.0 -30.730112928575718 -25.777715603564403 -33.323820400749156 -33.44146678325414 -22.24358343214337 -25.189617518824225
267.0 -30.765343361363698 -25.80345154579166 -33.354923893799366 -33.472858212375144 -22.25441631972613 -25.20460508569245
268.0 -30.799580513500338 -25.828914067543288 -33.385971364940154 -33.50419295385815 -22.265223923130108 -25.219557979183524
269.0 -30.834552336807718 -25.854362048184875 -33.41696276849989 -33.53547114679741 -22.276006323766154 -25.23447626253139
270.0 -30.869354081856333 -25.879693568067665 -33.44789794069884 -33.56669291439003 -22.286763600711716 -25.249359915192272
271.0 -30.903427435398445 -25.905212698004 -33.47877666172013 -33.59785840759639 -22.29749583147108 -25.264208991732126
272.0 -30.938427311995707 -25.93083591401088 -33.509598726843976 -33.62896781820622 -22.308203163033507 -25.279023678307308
273.0 -30.972355229462877 -25.9568069385549 -33.540364091093615 -33.66002133147197 -22.31888586315125 -25.293804089486933
274.0 -31.006661863329484 -25.982917164737515 -33.571072847003464 -33.691019112343234 -22.329544014636436 -25.308550340645894
275.0 -31.04145682498619 -26.009296961459462 -33.60172520063169 -33.72196131317226 -22.340177700633763 -25.323262562320117
276.0 -31.075303629688445 -26.03571962020432 -33.63232148466137 -33.75284805141768 -22.350787004943914 -25.337940912741225
277.0 -31.1093204396725 -26.06236588591775 -33.66286268754764 -33.78367943620969 -22.361371995436656 -25.35258558706811
278.0 -31.14365755767515 -26.088963128085688 -33.69335064988932 -33.81445569722411 -22.371932756476227 -25.367196811489386
279.0 -31.17727243619366 -26.11561613876683 -33.72378086512405 -33.84517724326133 -22.382469377655504 -25.381775391652212
280.0 -31.211436048978825 -26.14208061416813 -33.754149188453 -33.875840374922554 -22.392981951698594 -25.39632167309156
281.0 -31.2450838696523 -26.168480980075174 -33.78445212372326 -33.906441779045615 -22.4034706363839 -25.410835805377605
282.0 -31.27846971554156 -26.194547786442463 -33.81468661018175 -33.93697851981239 -22.413935887765014 -25.4253179117277
283.0 -31.312240535041944 -26.220481642358372 -33.84485088218699 -33.96744854418162 -22.42437783197353 -25.439768127391986
284.0 -31.3450382173829 -26.246093649041676 -33.874945116840635 -33.99785018929755 -22.434796597331864 -25.45418663078399
285.0 -31.378249170363553 -26.271562649422386 -33.9049713274402 -34.02818374211725 -22.445192313844302 -25.468573587526695
286.0 -31.411721049134297 -26.296717071656115 -33.934932805699304 -34.05845090493959 -22.455565112790488 -25.482929162822145
287.0 -31.444355138534462 -26.32176664948657 -33.96483880241574 -34.0886575521471 -22.465915126150783 -25.497253567841987
288.0 -31.47770216911767 -26.3465815591642 -33.99469444388299 -34.11881361690155 -22.476242485965777 -25.511547004011454
289.0 -31.510666624108374 -26.371423855333237 -34.02450007507148 -34.14891968453208 -22.48654732974874 -25.525809680910942
290.0 -31.543014799370855 -26.396123181918874 -34.05425564928255 -34.17897620468 -22.496829789395516 -25.54004181442707
291.0 -31.576309569825373 -26.42091419466816 -34.083960854820894 -34.208983400191414 -22.507089996611143 -25.554243792405963
292.0 -31.608890302398148 -26.445636439392672 -34.11361523261613 -34.23894130575215 -22.517328083394222 -25.568415834067174
293.0 -31.641172193376555 -26.47051661222662 -34.14321850290008 -34.268849884617424 -22.527544179803968 -25.58255813834057
294.0 -31.67442084694844 -26.49534652991335 -34.17277117884738 -34.29870930272152 -22.53773841665027 -25.596670904905366
295.0 -31.70614423404032 -26.52034443244188 -34.20227305061748 -34.32851989628044 -22.547910924138662 -25.61075433941887
296.0 -31.73871771291321 -26.54530220555701 -34.23172432281562 -34.35828181491591 -22.558061864472414 -25.62480864831425
297.0 -31.771603395788617 -26.570396397977923 -34.261125888515245 -34.38799547233768 -22.568191386124795 -25.63883403346011
298.0 -31.803375484194603 -26.59537860481494 -34.290478360890965 -34.41766125909445 -22.57829965740236 -25.65283071327309
299.0 -31.835942955475346 -26.620431422232084 -34.319782105052326 -34.44727954091197 -22.588386811878657 -25.666798887689822
300.0 -31.868414072800668 -26.64534777615343 -34.349037417757394 -34.47685064737292 -22.59845297789177 -25.68073875107935
301.0 -31.899739512721208 -26.670290155180496 -34.37824460487604 -34.50637487002568 -22.608498287715065 -25.69465049659907
302.0 -31.932451139855146 -26.69503512488359 -34.40740392411293 -34.535852486402064 -22.618522869245265 -25.708534529865336
303.0 -31.964294674502053 -26.719768818733918 -34.43651567023055 -34.56528379750271 -22.628526841689332 -25.722391353479154
304.0 -31.995894773042618 -26.744259467994592 -34.46558036054104 -34.59466922171059 -22.6385103197852 -25.736221180370244
305.0 -32.02829226149067 -26.768707327364027 -34.49459854706133 -34.62400931763018 -22.648473421555195 -25.750024262890815
306.0 -32.05976768819994 -26.792961673505967 -34.52357072023527 -34.65330458521982 -22.65841626023321 -25.763800857611038
307.0 -32.091449155545995 -26.81720009461617 -34.552497282229155 -34.682555351283014 -22.66833894585409 -25.777551133496033
308.0 -32.12365469702226 -26.841266580058864 -34.5813785658944 -34.71176180425475 -22.6782415853148 -25.79127525107915
309.0 -32.15483377598613 -26.86534304746789 -34.61021482526694 -34.740924074632204 -22.688124283436274 -25.804973369564358
310.0 -32.18666304527618 -26.88924352347145 -34.63900625249901 -34.770042252273264 -22.697987151336015 -25.818645646979327
311.0 -32.218433042470394 -26.91319756430943 -34.6677529051473 -34.79911638206785 -22.707830326006935 -25.832292229968804
312.0 -32.249548136042364 -26.93704693445023 -34.696454841349556 -34.82814649081312 -22.717653922167102 -25.84591325175742
313.0 -32.2813961910263 -26.960994858595505 -34.725112176239456 -34.85713264448033 -22.727458048032204 -25.859508841724907
314.0 -32.312506419252955 -26.984864638907204 -34.7537252397395 -34.88607499032719 -22.73724279972614 -25.87307912613039
315.0 -32.34359676585107 -27.008814313000013 -34.78229475662463 -34.91497371647631 -22.7470082739835 -25.886624229692828
316.0 -32.37562903016478 -27.032647251022777 -34.81082135261057 -34.94382899414687 -22.75675461999198 -25.90014427723333
317.0 -32.40594668231336 -27.056600414689285 -34.839305340427586 -34.972641062206314 -22.76648203416312 -25.913639395153076
318.0 -32.43740477264201 -27.080411226836336 -34.86774686442689 -35.0014101669979 -22.776190626631752 -25.92710971483477
319.0 -32.468864257417195 -27.10431798422136 -34.896146043234864 -35.03013660180785 -22.78588041949559 -25.94055537709113
320.0 -32.49915653493408 -27.128107701102557 -34.92450302419869 -35.058820554365425 -22.795551508681218 -25.953976523609068
321.0 -32.530808050277415 -27.151905758159785 -34.95281775731243 -35.08746205501598 -22.80520398744882 -25.967373294950185
322.0 -32.56206943400513 -27.175566479352135 -34.981090220701475 -35.11606106168238 -22.814837946562182 -25.980745832250555
323.0 -32.59222012640626 -27.199271792353304 -35.00932047707487 -35.14461758240117 -22.824453474606564 -25.994094278223635
324.0 -32.62395013953637 -27.222785285391666 -35.037508676735555 -35.17313171570605 -22.834050657489684 -26.00741879084628
325.0 -32.6541249873993 -27.2463518059157 -35.06565525754545 -35.20160363206369 -22.843629580357884 -26.02071950760312
326.0 -32.68460832465998 -27.269767112843354 -35.093760614832675 -35.23003351304435 -22.85319033438421 -26.033996548207924
327.0 -32.71633766699243 -27.293199409655866 -35.12182507396114 -35.25842151764912 -22.86273302784584 -26.04725004614702
328.0 -32.74610415557878 -27.31645726284047 -35.149848905805825 -35.286767806150436 -22.872257739023652 -26.060480138816253
329.0 -32.77685333399567 -27.339747719976558 -35.177832231490925 -35.31507339087816 -22.881764540789323 -26.0736870956988
330.0 -32.80825573414907 -27.36289884545879 -35.20577512248628 -35.343338402986035 -22.89125350868138 -26.086871648309483
331.0 -32.83775057389112 -27.386153524067502 -35.23367765786836 -35.37156298822009 -22.90072472008586 -26.100033931361942
332.0 -32.86865176856501 -27.409260366961643 -35.26153995659223 -35.399747335133924 -22.91017827423604 -26.113174063601903
333.0 -32.89929676916748 -27.432430223917454 -35.289362180223904 -35.42789160628812 -22.91961424001345 -26.126292157233458
334.0 -32.92880729835401 -27.455463721289412 -35.3171445428253 -35.455996049183526 -22.92903268088219 -26.13938831902933
335.0 -32.960032512449196 -27.478582598541973 -35.34488730298962 -35.484060810868 -22.938433663651644 -26.15246265167501
336.0 -32.9900838818003 -27.50160108324787 -35.37259073126515 -35.512086048828245 -22.94781725508183 -26.165515254967417
337.0 -33.01957429052089 -27.524704208209208 -35.40025506934714 -35.54007188862218 -22.95718352193561 -26.17854622699508
338.0 -33.05078145737852 -27.54769539550638 -35.42788050206438 -35.568018446663544 -22.966532547930967 -26.191555681484687
339.0 -33.080183481252455 -27.57076424747858 -35.455467149373455 -35.59592582120441 -22.975864414471054 -26.20454374689155
340.0 -33.11018811824055 -27.593666953933095 -35.4830150811415 -35.62379409884858 -22.98517919019528 -26.217510536863443
341.0 -33.14109167921042 -27.616631374534016 -35.51052435130118 -35.65162336722671 -22.99447694523696 -26.230456190721412
342.0 -33.170427733765145 -27.639456793362577 -35.53799502565726 -35.67941371330146 -23.00375775556466 -26.243380812097147
343.0 -33.20057226380083 -27.662385023318716 -35.56542719359614 -35.70716522737706 -23.01302170312256 -26.256284526380725
344.0 -33.2308971277138 -27.685146707577402 -35.5928209657866 -35.734878021224546 -23.022268855893188 -26.269167457648678
345.0 -33.25998083825276 -27.70792392523362 -35.620176464494634 -35.76255217501981 -23.03149928231307 -26.28202973723574
346.0 -33.290551599269115 -27.730573942805236 -35.64749379066803 -35.790187841038886 -23.040713069573705 -26.29487148743462
347.0 -33.32006423046999 -27.753280856986304 -35.67477303753725 -35.81778513991165 -23.04991036050818 -26.307692831149033
348.0 -33.34936855979823 -27.7758443324133 -35.70201430323733 -35.84534418301531 -23.059091252899243 -26.32049389387735
349.0 -33.379820013991576 -27.798465457791238 -35.7292176171299 -35.872865058868236 -23.06825582318169 -26.33327481415666
350.0 -33.40881901255899 -27.820972856435926 -35.756383053872185 -35.900347828024316 -23.0774041418759 -26.34603571863906
351.0 -33.438462979390266 -27.843517205922726 -35.78351070083235 -35.927792527301726 -23.08653627779711 -26.358776734368323
352.0 -33.46878161779868 -27.86593877916333 -35.81060064875955 -35.955199184476626 -23.095652294114096 -26.371497982005785
353.0 -33.4972318282223 -27.888391028642182 -35.83765302434084 -35.98256783760747 -23.104752254359546 -26.38419957865215
354.0 -33.527261422381414 -27.91073448087382 -35.86466799088988 -36.00989885388857 -23.113836221342382 -26.39688163796956
355.0 -33.557167104632214 -27.93315332303173 -35.891645692027204 -36.03719157364648 -23.122904257631962 -26.409544268274384
356.0 -33.58569067635145 -27.955473189418537 -35.91858621782987 -36.06444647821318 -23.131956424498107 -26.422187581123747
357.0 -33.61590637449662 -27.977836217947406 -35.945489610466204 -36.09166400161371 -23.140992782305094 -26.434811685492228
358.0 -33.64476858150059 -28.000074095466907 -35.972355873369516 -36.11884453878467 -23.150013390524364 -26.447416687172073
359.0 -33.67348643383271 -28.0223864662957 -35.999185273968834 -36.14598827563012 -23.159018345399332 -26.460002737789573
360.0 -33.703894853317315 -28.04457167107604 -36.025977635923795 -36.17309541967004 -23.168007761665123 -26.47256997439586
361.0 -33.73192735192945 -28.066804396194716 -36.0527325288927 -36.20016618718827 -23.176981695104768 -26.485118497754208
362.0 -33.761064029085695 -28.088974100929622 -36.079450416687905 -36.22720073189906 -23.185940208252227 -26.497648408422876
363.0 -33.79120530090509 -28.111159112144144 -36.10613150186222 -36.25419921122742 -23.19488337845211 -26.510159812426878
364.0 -33.81923606291406 -28.133198684936353 -36.13277622041488 -36.28116192418132 -23.203811282347363 -26.522652812832344
365.0 -33.84865760018561 -28.155298070688236 -36.15938463518329 -36.30808897091348 -23.21272397999193 -26.53512752137152
366.0 -33.87808663215653 -28.1773199173832 -36.18595684654959 -36.33498058507048 -23.221621521728363 -26.547584035902076
367.0 -33.90585823500374 -28.199364095678014 -36.21249315781576 -36.361836927122866 -23.230503956036866 -26.560022447043387
368.0 -33.9357024887626 -28.221288738544615 -36.238993648735736 -36.38865815733972 -23.23937133556198 -26.57244285476206
369.0 -33.96436886777698 -28.243243918252098 -36.26545847392135 -36.41544440482648 -23.248223707478203 -26.58484535229959
370.0 -33.99250179962762 -28.26511247252459 -36.29188791206606 -36.44219575619338 -23.25706112168205 -26.59723004213533
371.0 -34.02245942883276 -28.287024009753026 -36.31828225696279 -36.46891226692455 -23.265883616754934 -26.609597030747683
372.0 -34.0504731088805 -28.308822227450033 -36.34464150916944 -36.49559399565768 -23.27469121845518 -26.62194642289964
373.0 -34.078709200199654 -28.330658874906163 -36.37096590613805 -36.522241021053254 -23.283483943364818 -26.634278315345853
374.0 -34.1083420692907 -28.352423211751912 -36.397255593305424 -36.54885343419384 -23.29226186368676 -26.646592786962323
375.0 -34.135990886715504 -28.37421848571963 -36.423510644575444 -36.575431322804846 -23.30102501108177 -26.658889917014324
376.0 -34.16491549316037 -28.395911356504648 -36.44973115310049 -36.60197476294762 -23.309773416419915 -26.671169768580167
377.0 -34.19407054931311 -28.41762430045673 -36.475917234840686 -36.62848382390336 -23.318507112471124 -26.68343241004548
378.0 -34.22151493507811 -28.43929150615365 -36.50206891248924 -36.65495856368401 -23.327226139436693 -26.695677918013622
379.0 -34.250668465846346 -28.460999649474743 -36.52818617857114 -36.68139902725563 -23.335930543982414 -26.707906350691317
380.0 -34.27897699548793 -28.482593507712693 -36.55426906054272 -36.70780525790536 -23.344620383156375 -26.72011776471438
381.0 -34.30657180356132 -28.50420381449127 -36.580317674149086 -36.73417730720739 -23.35329572742648 -26.732312197826943
382.0 -34.336030288173276 -28.5257595335758 -36.606332199253494 -36.76051525812201 -23.36195665483817 -26.744489727117315
383.0 -34.363274740487256 -28.54732291045162 -36.632312766790044 -36.786819213218116 -23.37060326145073 -26.756650464203524
384.0 -34.391719090889964 -28.568825101392083 -36.65825943442494 -36.81308927060116 -23.379235664628297 -26.768794516344375
385.0 -34.420578067141584 -28.59034062582969 -36.68417222017283 -36.83932549521388 -23.38785396441494 -26.780921950394386
386.0 -34.44755564166968 -28.611798766867366 -36.7100511699064 -36.865527922643835 -23.396458257733116 -26.793032842412817
387.0 -34.47627253342084 -28.63325799706768 -36.735896349704284 -36.89169656682009 -23.40504864755522 -26.805127273580062
388.0 -34.50505446974249 -28.65462114634127 -36.761707815576614 -36.91783143236582 -23.41362522087218 -26.81720532647073
389.0 -34.53196083250754 -28.675992071572495 -36.78748560086917 -36.94393252679503 -23.42218805311372 -26.829267080009664
390.0 -34.561115401511685 -28.69730490406787 -36.813229739598825 -36.96999989167659 -23.430737247658328 -26.84131261075165
391.0 -34.58876657854008 -28.718616280829426 -36.83894032148992 -36.996033680578535 -23.439272946105845 -26.853341994238704
392.0 -34.61599594883748 -28.739838747135664 -36.8646174724161 -37.02203389769012 -23.44779519880964 -26.865355302882307
393.0 -34.645040643195664 -28.761080577163092 -36.89026131215322 -37.048000592223495 -23.45630405274896 -26.877352606491787
394.0 -34.671553362761045 -28.782295081306955 -36.91587191996431 -37.07393376920255 -23.46479955142778 -26.88933397296726
395.0 -34.699332712654055 -28.803496130053546 -36.941449343260714 -37.09983335054908 -23.47328173847123 -26.90129955813962
396.0 -34.7284267611026 -28.824609210434488 -36.96699360385723 -37.12569921108215 -23.48175065686561 -26.91324957271195
397.0 -34.75462334105242 -28.845749361363048 -36.992504788992406 -37.15153121167331 -23.49020635135315 -26.92518386007186
398.0 -34.782629253179415 -28.866836554206394 -37.01798275541229 -37.177329266718964 -23.4986488643202 -26.937102464093904
399.0 -34.81146110280545 -28.887934402940495 -37.043427731214635 -37.203093344264715 -23.507078238474882 -26.949005454992623
400.0 -34.83773206556432 -28.908997104034402 -37.06883992827008 -37.22882349713019 -23.515494519727014 -26.960892919021354
401.0 -34.8661380810856 -28.930021330986307 -37.09421930125119 -37.254519860289776 -23.523897751789974 -26.972764909752623
402.0 -34.893715016804975 -28.951011728824362 -37.119565731166944 -37.28018271150838 -23.532287977484327 -26.984621477644648
403.0 -34.920141581456676 -28.971992608079105 -37.144879480538 -37.305812420725694 -23.540665241507877 -26.996462669887123
404.0 -34.94917747561046 -28.992900314219977 -37.17016111065486 -37.33140934876533 -23.549029588768594 -27.008288530508974
405.0 -34.97546053471593 -29.013857709928285 -37.1954110860544 -37.35697415036008 -23.557381062671713 -27.02009910060663
406.0 -35.00271290432503 -29.034724935826137 -37.22062969437102 -37.382507445918314 -23.565719707352205 -27.03189441860517
407.0 -35.031306879814856 -29.05560391295208 -37.24581703034508 -37.40800970482621 -23.57404556724 -27.04367452069972
408.0 -35.05758043700743 -29.076428896400948 -37.270973001005736 -37.433481230942235 -23.58235868808883 -27.05543943816498
409.0 -35.0848776317899 -29.09725869272043 -37.29609740491184 -37.45892206712391 -23.590659114840697 -27.067189205767363
410.0 -35.11280249104434 -29.118059106775455 -37.32119037134885 -37.48433206095208 -23.5989468921812 -27.078923857340065
411.0 -35.13894773488976 -29.138848010224226 -37.34625181228428 -37.50971097202744 -23.607222068003594 -27.090643425990585
412.0 -35.16739095944761 -29.159549412581406 -37.3712817794181 -37.535058592178856 -23.61548468573574 -27.102347944584334
413.0 -35.19439054247494 -29.18028055427287 -37.39628048359803 -37.56037482759282 -23.623734791236586 -27.11403744606595
414.0 -35.22088070184263 -29.200987801487738 -37.42124820978692 -37.58565971293355 -23.631972429171654 -27.125711964485376
415.0 -35.248821595188545 -29.22169409102571 -37.44618520929638 -37.61091342365693 -23.640197643678313 -27.13737153584878
416.0 -35.27498862304296 -29.242326628958345 -37.471091727074125 -37.636136227806226 -23.648410480895574 -27.149016202954105
417.0 -35.30202261806623 -29.2629687004774 -37.49596807766282 -37.66132822700334 -23.656610987603912 -27.16064605735335
418.0 -35.33006407699708 -29.283553628029367 -37.52081442674738 -37.68648944217163 -23.664799203273994 -27.17226118434596
419.0 -35.35593515219246 -29.304144410064143 -37.545630764750406 -37.71161981024358 -23.672975169011337 -27.183861632488973
420.0 -35.38385662301713 -29.32470175756444 -37.5704169807674 -37.73671920760324 -23.68113891461894 -27.195447450022662
421.0 -35.41077866752365 -29.345225634634357 -37.595172927692374 -37.7617875305704 -23.689290437306756 -27.20701868494695
422.0 -35.436666610427906 -29.365720235835433 -37.61989863027536 -37.78682475650654 -23.69742973527132 -27.21857538481043
423.0 -35.46494616809931 -29.38622152222881 -37.644594016160475 -37.81183166778768 -23.705556807845547 -27.23011759454371
424.0 -35.49106625939754 -29.40668509782519 -37.669259046786735 -37.836810709791926 -23.71367165580238 -27.241645355873434
425.0 -35.517187361368215 -29.427139925277686 -37.69389368704062 -37.8617637818933 -23.72177428162798 -27.253158711639433
426.0 -35.54538373038714 -29.447542076226352 -37.718497873510316 -37.88669214005437 -23.729864689750734 -27.2646577459801
427.0 -35.57010759745194 -29.46795324013919 -37.74307152320337 -37.91159633797931 -23.73794289285452 -27.276142585893673
428.0 -35.59735424115517 -29.488319488217954 -37.767614563241786 -37.93647624955945 -23.746008909811543 -27.287613279794847
429.0 -35.62526620739163 -29.50870832526181 -37.79212697169223 -37.96133117178134 -23.75406275101181 -27.29906987621306
430.0 -35.65022160764412 -29.529042524265996 -37.81660879403698 -37.986159992989236 -23.76210442922913 -27.310512426891126
431.0 -35.677677251213076 -29.549336688699363 -37.841062268637906 -38.01096138280491 -23.770133960729268 -27.321940980824117
432.0 -35.70471062705738 -29.5696120258441 -37.865489886738196 -38.03573397505026 -23.778151377511172 -27.333355583314912
433.0 -35.729502639881446 -29.589869495659052 -37.889893459390144 -38.06047648148525 -23.78615670983905 -27.344756293124455
434.0 -35.75793652399278 -29.610111959734677 -37.91427406264631 -38.08518778323219 -23.794149983999095 -27.35614316743492
435.0 -35.78386101722434 -29.630370942383884 -37.93863195360407 -38.10986699689924 -23.80213160319823 -27.36751624223246
436.0 -35.80946027777984 -29.6505196151025 -37.962966670653216 -38.134513516969 -23.810101645195495 -27.378875551631175
437.0 -35.83761803692143 -29.670698512302522 -37.98727716972775 -38.15912703264965 -23.818060144356778 -27.390221126924907
438.0 -35.8620797627752 -29.690846071870993 -38.01156202535614 -38.18370751943377 -23.826007136400655 -27.40155300257849
439.0 -35.88866358678732 -29.711019959130635 -38.03581962131893 -38.208255207475766 -23.83394268393253 -27.412871208538903
440.0 -35.916413456800846 -29.731127760788354 -38.06004832834309 -38.232770529100705 -23.841866821884317 -27.424175773205892
441.0 -35.94075907221712 -29.751204742710552 -38.084246642845436 -38.25725405477816 -23.849779588019928 -27.43546672552382
442.0 -35.967812694559925 -29.771289839435468 -38.10841329222459 -38.28170642090628 -23.85768101231964 -27.44674409292265
443.0 -35.994800404143454 -29.791354961786617 -38.13254730616342 -38.30612826422151 -23.865571124284557 -27.458007901490777
444.0 -36.01960853603896 -29.811387923275056 -38.156648065536885 -38.33052014479742 -23.87344995209801 -27.469258168404423
445.0 -36.047075723091446 -29.83140904270149 -38.18071532618498 -38.354882492297165 -23.881317432149523 -27.480495260646087
446.0 -36.07265675454957 -29.851390343953398 -38.20474921698476 -38.37921556583477 -23.889173498552964 -27.49171978347937
447.0 -36.09771677970565 -29.871382625555473 -38.22875020540924 -38.40351944263402 -23.897018088170327 -27.50293178550916
448.0 -36.125624800382084 -29.891313234841597 -38.252719031786896 -38.42779402473625 -23.904851140649406 -27.514131308398113
449.0 -36.15014290493728 -29.91122833749502 -38.27665662093737 -38.45203907294666 -23.91267259836454 -27.525318390633654
450.0 -36.17641302115986 -29.931127190497175 -38.300563982175355 -38.47625425466644 -23.920482484785385 -27.53649309272358
451.0 -36.203507806984085 -29.95103663610346 -38.32444209226499 -38.500439190876776 -23.928280823777605 -27.547655465103468
452.0 -36.22751762893905 -29.970909651570693 -38.34829178647722 -38.524593494786814 -23.93606763043294 -27.558805539698263
453.0 -36.25449346222541 -29.99076973176654 -38.37211365126622 -38.548716804700966 -23.94384285662694 -27.56994335694703
454.0 -36.2809748852875 -30.010596115435053 -38.39590796454382 -38.57280880786434 -23.95160645689802 -27.581068973099704
455.0 -36.30533107098238 -30.03039611121757 -38.41967468998491 -38.59686925446648 -23.959358388943993 -27.592182441703873
456.0 -36.3329495348284 -30.05018115180178 -38.44341351504012 -38.620897983017805 -23.967098614252308 -27.60328381908884
457.0 -36.35774957173978 -30.069955428598 -38.46712391964333 -38.64489492313177 -23.97482740975711 -27.614373150943962
458.0 -36.382250016023896 -30.08972347243204 -38.49080525881138 -38.66886002257496 -23.98254572698417 -27.62545052344364
459.0 -36.409975866118565 -30.109477657629405 -38.514456842205014 -38.69279327967916 -23.990253596390122 -27.636516002808253
460.0 -36.433810649674285 -30.12919142588276 -38.538078002338835 -38.716694730804456 -23.997951046068295 -27.647569645724076
461.0 -36.45974054235117 -30.148875182764996 -38.56166814376798 -38.74056443645445 -24.005638103399704 -27.658611504999225
462.0 -36.48726454851035 -30.168547507029693 -38.585226776564966 -38.76440249967109 -24.013314796434425 -27.6696416344782
463.0 -36.51038644293741 -30.188209122595516 -38.60875354104917 -38.78820899640319 -24.020981154404673 -27.680660078700534
464.0 -36.53677498974484 -30.20782924335753 -38.63224821876183 -38.811983972944184 -24.028637208144957 -27.69166687760544
465.0 -36.563711358922 -30.227469072440762 -38.65571073168916 -38.835727454663214 -24.036282989927123 -27.70266207047589
466.0 -36.586789281454564 -30.24708317935451 -38.679141132347155 -38.85943944613424 -24.04391853362524 -27.7136456941991
467.0 -36.61422448394474 -30.26665580653588 -38.702539617135436 -38.88311992923502 -24.051543879968484 -27.724617782386183
468.0 -36.63941348760226 -30.286215314462904 -38.72590650774574 -38.906768864500755 -24.059159068679033 -27.735578365369435
469.0 -36.66271590178046 -30.305768047698493 -38.74924210713632 -38.93038619869378 -24.06676413627806 -27.746527510288914
470.0 -36.69037517252151 -30.32528851971744 -38.77254671080816 -38.95397188470571 -24.07435912007304 -27.757465248908822
471.0 -36.71391505286211 -30.34483111971943 -38.79582059036551 -38.97752586697216 -24.081944057692 -27.768391608030605
472.0 -36.73893944668238 -30.36429959021251 -38.819063965858255 -39.001048101220015 -24.089518986901748 -27.77930661400426
473.0 -36.76632110301231 -30.38376613828885 -38.84227698509724 -39.02453856530196 -24.09708394903127 -27.790210294626206
474.0 -36.78983588155545 -30.403217000947926 -38.86545971775624 -39.0479992377072 -24.104638989994914 -27.801102676679275
475.0 -36.81526677359215 -30.422655994571492 -38.88861215357727 -39.07143394520898 -24.1121841473204 -27.81198378793404
476.0 -36.84192848061983 -30.442086962433216 -38.91173421191829 -39.09484400836086 -24.11971947789256 -27.822853764191244
477.0 -36.86489885580861 -30.46150230579379 -38.93482576730422 -39.11822897152771 -24.127245026417032 -27.83371267864532
478.0 -36.891586703614216 -30.480866036716318 -38.95788665210287 -39.14158743869177 -24.13476082849671 -27.844560557764353
479.0 -36.916787604507455 -30.50022710189603 -38.98091670148608 -39.1649178086844 -24.14226692338425 -27.85539743415224
480.0 -36.94021207095446 -30.51954877709963 -39.00391576633909 -39.18821871095783 -24.149763353213856 -27.866223343332432
481.0 -36.96667621196252 -30.538884980898942 -39.02688373126029 -39.21148930268139 -24.157250151241676 -27.8770383242327
482.0 -36.990487664780154 -30.55821802110739 -39.04982105074818 -39.23472938634486 -24.164727350200703 -27.887842428907422
483.0 -37.01516452043034 -30.577527599229896 -39.072732255170386 -39.25793895253959 -24.172194982202676 -27.89863570496848
484.0 -37.042270844737665 -30.596779720109968 -39.09562053079741 -39.281119799259216 -24.179653078848204 -27.909418201591542
485.0 -37.06497893651693 -30.616014671129676 -39.11848580471829 -39.30427289167909 -24.187101672116945 -27.92018997028795
486.0 -37.089979036845854 -30.63522844967556 -39.14132624686832 -39.32739672273537 -24.194540795287487 -27.930951061708306
487.0 -37.116148791765994 -30.654478145600052 -39.164139350321946 -39.350490077100986 -24.201970480080167 -27.941701538651028
488.0 -37.13885234413989 -30.673694450019894 -39.18692312099733 -39.37355215386472 -24.209390748016133 -27.952441455858068
489.0 -37.16486196662394 -30.692901147146227 -39.209676373157144 -39.39658262245731 -24.216801638472553 -27.963170863487402
490.0 -37.18979071154954 -30.712063099006805 -39.23239870938901 -39.41958160952122 -24.224203188933924 -27.973889803705724
491.0 -37.213009044336275 -30.73120366027981 -39.255090104101676 -39.442549611898755 -24.23159543384056 -27.98459832483765
492.0 -37.23984691055942 -30.750315251004892 -39.27775452665866 -39.465487358170684 -24.238978407445693 -27.995296473216303
493.0 -37.26271133145246 -30.76941565979705 -39.30039110922208 -39.48839610452491 -24.24635214358659 -28.005984292841454
494.0 -37.28629283064325 -30.788530211104348 -39.322997568540146 -39.51127707421691 -24.25371667450196 -28.01666182576467
495.0 -37.313208206831945 -30.807643201628373 -39.34557202571875 -39.53413112816948 -24.261072034625094 -28.027329111501583
496.0 -37.33564831415277 -30.826699026905025 -39.36811338845778 -39.556958753006356 -24.26841825724969 -28.03798618719037
497.0 -37.360282695148 -30.84570545143372 -39.390621436232266 -39.579760115001655 -24.275755377276692 -28.048633087728284
498.0 -37.38614681509215 -30.864724232770957 -39.413096698669605 -39.602535159985294 -24.283083426027243 -28.059269846251
499.0 -37.408327448984814 -30.883761946928125 -39.435540094582706 -39.62528368338397 -24.290402435969384 -28.06989650405642
500.0 -37.43428042842086 -30.9027575857154 -39.45795266397214 -39.648005407383415 -24.29771243958713 -28.080513099839195
501.0 -37.45893091041492 -30.921772533121228 -39.48033535177458 -39.67070003702444 -24.30501346979078 -28.09111966393328
502.0 -37.48144390746858 -30.940729617999008 -39.50268954013475 -39.69336728630137 -24.312305560973897 -28.101716226003973
503.0 -37.50717336309662 -30.959665837026368 -39.52501632945898 -39.716006885351554 -24.31958874811281 -28.11230281531199
504.0 -37.530988719777184 -30.97855621334826 -39.54731650631032 -39.738618575898535 -24.326863066974337 -28.122879460888683
505.0 -37.553405426560914 -30.997484224784596 -39.56959092411382 -39.761202104822736 -24.334128552577603 -28.133446191637045
506.0 -37.58020444300375 -31.01638764826444 -39.59184027984016 -39.78375722287695 -24.3413852369987 -28.1440030363487
507.0 -37.602454111244164 -31.035282246073244 -39.614064826444576 -39.80628369037166 -24.348633146023417 -28.154550040700247
508.0 -37.62630926145356 -31.05414612853665 -39.63626437374439 -39.828781288624754 -24.355872307434314 -28.165087274465325
509.0 -37.651688052128954 -31.0729542504978 -39.65843844493656 -39.851249834128275 -24.36310274806552 -28.17561478467581
510.0 -37.67354608649204 -31.09176595856826 -39.68058641968966 -39.87368919502814 -24.370324495263446 -28.186132638688296
511.0 -37.697994550368136 -31.110630909385 -39.70270800918611 -39.89609932238857 -24.37753757633301 -28.196640896329207
512.0 -37.72286343179351 -31.129420854323865 -39.72480362172823 -39.918480196325845 -24.38474201924006 -28.207139612307593
513.0 -37.74503914307252 -31.14819404089062 -39.746873853151264 -39.940831834820735 -24.39193785254187 -28.217628838143906
514.0 -37.769538278391664 -31.166973391258928 -39.76891925793712 -39.96315428865434 -24.39912510722828 -28.228108622258148
515.0 -37.793498921027336 -31.185703118343866 -39.790940048353264 -39.98544761300958 -24.40630384055148 -28.23857900683539
516.0 -37.816122036165915 -31.204407315888005 -39.81293596921948 -40.00771187242053 -24.413474086928765 -28.24904002792801
517.0 -37.841009450079355 -31.22313340637115 -39.83490635402637 -40.029947118115025 -24.420635873205498 -28.25949172354635
518.0 -37.86297741902924 -31.24185589891955 -39.85685028942627 -40.052153369873196 -24.42778922654533 -28.269934124028268
519.0 -37.88703256137891 -31.26055407738491 -39.878766981839746 -40.074330614472956 -24.434934171126187 -28.280367258218714
520.0 -37.911846037187004 -31.279201876439792 -39.90065606409904 -40.096478819938355 -24.44207073087739 -28.29079115387678
521.0 -37.932430047841244 -31.297835723938373 -39.922517722524155 -40.11859795495812 -24.44919892972489 -28.301205856756944
522.0 -37.9572797962423 -31.31644754581157 -39.94435259239909 -40.140688003051665 -24.45631878897683 -28.311611436445972
523.0 -37.980880991991015 -31.335080048420213 -39.96616153437856 -40.16274896778319 -24.46343032877655 -28.32200790111868
524.0 -38.00147028042243 -31.353704695456685 -39.98794533624901 -40.18478087099237 -24.470533568301512 -28.332395255865677
525.0 -38.024525824474985 -31.372310436017937 -40.00970454548729 -40.20678389791088 -24.477628525768726 -28.342773503361403
526.0 -38.048080929621605 -31.39086086239759 -40.03143942010007 -40.22875898414747 -24.48471521853062 -28.353142645030474
527.0 -38.06900736912055 -31.40939702470621 -40.053149970713804 -40.250707441661504 -24.491793663264975 -28.36350268389929
528.0 -38.092490599936184 -31.4279348297079 -40.07483606131099 -40.272630410334244 -24.498863878416664 -28.373853623998393
529.0 -38.1147248562434 -31.446469669448078 -40.09649752709127 -40.294528519401204 -24.505925883872802 -28.38419546611904
530.0 -38.13731044964356 -31.464997298761638 -40.11813426969988 -40.31640178419786 -24.512979697744292 -28.394528212065584
531.0 -38.15938277623412 -31.483519038462457 -40.139746307697905 -40.3382497329202 -24.520025338515943 -28.40485186568564
532.0 -38.18163889270673 -31.501970614680594 -40.161333772413855 -40.36007167943991 -24.52706282481746 -28.41516643337851
533.0 -38.2031491682985 -31.52037795511388 -40.18289677385417 -40.381867015448634 -24.534092175565977 -28.425471931786895
534.0 -38.2253383907334 -31.53880911957204 -40.2044353329632 -40.40363541229642 -24.541113410074345 -28.435768380723303
535.0 -38.246484035796485 -31.557264977413592 -40.22594935730837 -40.42537688083843 -24.548126548140402 -28.446055802962427
536.0 -38.26676043025764 -31.575712156733353 -40.247438673791365 -40.44709169918703 -24.555131611706678 -28.456334223815176
537.0 -38.289034417719044 -31.594102141871836 -40.26890307857997 -40.46878026415389 -24.562128623647325 -28.466603670510025
538.0 -38.31088987277102 -31.612440716082308 -40.29034239697882 -40.49044293623305 -24.56911760794344 -28.476864173907078
539.0 -38.331361730945474 -31.630788236897804 -40.31175653328093 -40.512079935291624 -24.57609858849792 -28.487115771700225
540.0 -38.352754683855686 -31.649121246868614 -40.33314550514851 -40.53369131335905 -24.583071589817777 -28.497358513000822
541.0 -38.37390246090041 -31.667500668647214 -40.354509440730304 -40.555277009083966 -24.590036634341033 -28.507592432104808
542.0 -38.39432036469876 -31.68582271121544 -40.375848543145516 -40.57683690628215 -24.59699373851572 -28.517817564290112
543.0 -38.41452719432774 -31.704107755092082 -40.397163034539375 -40.5983709044743 -24.603942921088024 -28.528033945400203
544.0 -38.43580128101767 -31.722371347101074 -40.41845310722771 -40.61987896476324 -24.610884202884165 -28.53824161145284
545.0 -38.45562954901083 -31.740615464608915 -40.43971889463997 -40.64136112088892 -24.617817600497432 -28.54844087622082
546.0 -38.47547265548299 -31.75887634468005 -40.46096047285119 -40.662817458014175 -24.624743129793785 -28.558632932667702
547.0 -38.49706967304449 -31.7771531705213 -40.48217789247987 -40.6842480741071 -24.631660821086655 -28.568816503848375
548.0 -38.51597405686626 -31.79538557521681 -40.503371153862695 -40.7056530446864 -24.63857070426608 -28.578991502304795
549.0 -38.53576225565827 -31.813600367597456 -40.524540195956284 -40.72703240581032 -24.6454727947661 -28.58915798466175
550.0 -38.55664033500719 -31.831781416081174 -40.54568493074782 -40.74838615901874 -24.652367107837936 -28.599315986094787
551.0 -38.57565666562596 -31.849938476601913 -40.56680525866178 -40.76971428986292 -24.659253667226714 -28.609465536126244
552.0 -38.59349529178314 -31.868109984440167 -40.58790108312082 -40.79101679024621 -24.666132503950415 -28.61960666417856
553.0 -38.61547393309143 -31.886281200956677 -40.60897230919728 -40.81229367568685 -24.673003604388164 -28.62973940121006
554.0 -38.6343035625281 -31.904442795231628 -40.630018848594545 -40.833544992347406 -24.67986698016854 -28.639863811147247
555.0 -38.653914190582405 -31.922585698808806 -40.65104063028133 -40.854770812986686 -24.686722642134917 -28.649979958195427
556.0 -38.672800242486126 -31.940690483716168 -40.67203761509356 -40.875971224708785 -24.693570601603533 -28.660087867347876
557.0 -38.69462788958897 -31.95871744437111 -40.693009803519054 -40.89714636159094 -24.70041087617431 -28.670187559986896
558.0 -38.71109337568803 -31.976772086876167 -40.713957235681775 -40.918296419809906 -24.707243475610284 -28.68027905387159
559.0 -38.733717694307394 -31.99488328424537 -40.734879985094956 -40.93942150281368 -24.71406840842802 -28.690362364673287
560.0 -38.750934120877524 -32.01293030597303 -40.75577815078 -40.96052161289508 -24.72088567664262 -28.70043750575563
561.0 -38.77232521767402 -32.03095861758935 -40.77665184758466 -40.98159672179281 -24.727695282150698 -28.710504488308697
562.0 -38.78769940563936 -32.04896971134152 -40.79750122083047 -41.002646818226545 -24.734497226851783 -28.720563321481688
563.0 -38.81302518669197 -32.06691708249081 -40.81832642449827 -41.02367190657871 -24.741291512771237 -28.73061401216522
564.0 -38.82785575078053 -32.08492108533748 -40.83912758458883 -41.044671989028046 -24.74807814220906 -28.740656564861233
565.0 -38.851621525947024 -32.10291639529897 -40.8599047887906 -41.065647060160046 -24.75485711752288 -28.750690981564592
566.0 -38.86629982681081 -32.12085605655452 -40.88065808653205 -41.0865971144286 -24.7616284401837 -28.76071731161843
567.0 -38.89040751709176 -32.13879842906338 -40.901387494552175 -41.10752215315874 -24.768392093589387 -28.770735556383325
568.0 -38.904175801416116 -32.15672654810675 -40.92209300502492 -41.128422187095794 -24.775148062202426 -28.7807457111036
569.0 -38.929900332044895 -32.174608749643504 -40.942774593523254 -41.149297239966586 -24.78189633536712 -28.790747768037328
570.0 -38.944408256790105 -32.192485366801186 -40.96343222608965 -41.1701473156105 -24.78863690406375 -28.80074171667077
571.0 -38.96734238968827 -32.210414968268694 -40.98406586454801 -41.19097242919011 -24.79536977766378 -28.8107275440191
572.0 -38.9806543191509 -32.22829277240538 -41.004675469948765 -41.2117725949754 -24.802094957719834 -28.820705235032076
573.0 -39.00552404299831 -32.246158799139685 -41.02526100431781 -41.232547830094035 -24.808812434362125 -28.83067477307907
574.0 -39.01835176429777 -32.26394399600485 -41.04582243190198 -41.25329815523933 -24.81552219979658 -28.84063614105953
575.0 -39.04250419046856 -32.28170821911281 -41.066359720823996 -41.27402359294794 -24.82222425729094 -28.850589434637406
576.0 -39.055041163948815 -32.29953377225348 -41.08687284556008 -41.29472416696859 -24.828918653347255 -28.860534826060018
577.0 -39.078843790307175 -32.31734025419481 -41.107361800971276 -41.31539990093589 -24.835605393425553 -28.87047230298856
578.0 -39.09159644555311 -32.33513432906066 -41.12782659385406 -41.336050817101075 -24.842285797212437 -28.880401853416448
579.0 -39.11490053923422 -32.35291021345857 -41.148267214883845 -41.35667693534252 -24.848958780832735 -28.890323466374248
580.0 -39.12748925965487 -32.370656462020435 -41.168683693447115 -41.37727827266947 -24.85562425182042 -28.900237132566602
581.0 -39.14967513102547 -32.388334585616676 -41.18907605934404 -41.39785484844354 -24.862282239031224 -28.9101428448257
582.0 -39.16228265237582 -32.40601137014487 -41.20944434275351 -41.41840675298959 -24.86893278449928 -28.92004059851116
583.0 -39.1850268836614 -32.423742550239155 -41.22978857310049 -41.438934481398306 -24.875575898299456 -28.929930391831927
584.0 -39.19664861605811 -32.44145357137873 -41.25010878013411 -41.459438026198534 -24.882211590794647 -28.93981222610494
585.0 -39.21704913389608 -32.45912848469502 -41.27040498629693 -41.479917685147846 -24.888839877105553 -28.949686105283313
586.0 -39.229547296953044 -32.47678452671634 -41.290677207 -41.500373654818894 -24.895460774958373 -28.959552039129683
587.0 -39.251862659675965 -32.49440755171852 -41.31092545119063 -41.52080606888998 -24.902074375180536 -28.969410048643596
588.0 -39.26300320397499 -32.51202246708488 -41.33114972263542 -41.5412149640993 -24.908681507318864 -28.979260150707983
589.0 -39.284782677505284 -32.529679728489924 -41.351350020720275 -41.56160031371728 -24.915281316991965 -28.989102376460245
590.0 -39.29681730608725 -32.54727566582351 -41.371526349898886 -41.58196209775073 -24.92187392424539 -28.998936746755554
591.0 -39.317771945492 -32.564847755157174 -41.39167878785845 -41.6023003449791 -24.928459616830224 -29.008763285097345
592.0 -39.32923019578689 -32.58239184489313 -41.411808033924196 -41.62261513121572 -24.93503841125843 -29.01858202057788
593.0 -39.34856169616763 -32.599915329932635 -41.43191372066213 -41.64290655586029 -24.94161032405401 -29.0283930335039
594.0 -39.35997455985299 -32.61744701844108 -41.45199600608521 -41.663174720280736 -24.948175369156207 -29.038196357367518
595.0 -39.38049661833474 -32.63498766201805 -41.4720553876007 -41.683419715416576 -24.95473353862904 -29.047992028104495
596.0 -39.391296677075914 -32.65253356075128 -41.49209210456043 -41.70364161787002 -24.96128480704524 -29.05778008404478
597.0 -39.4120778253812 -32.67003142496427 -41.51210618399473 -41.72384048541688 -24.967829152088697 -29.067560565440367
598.0 -39.423118686623745 -32.68749020266918 -41.532097619835994 -41.74401633315491 -24.97436655086204 -29.07733351392091
599.0 -39.44257876319171 -32.70490926442358 -41.552066397223825 -41.76416915275408 -24.980896979470337 -29.087098991491324
600.0 -39.45329919336888 -32.72236819148379 -41.572012513970634 -41.784298955774766 -24.987420414536032 -29.096857040753576
601.0 -39.473046413635615 -32.739808503903795 -41.591935969894934 -41.80440573615531 -24.993936833143536 -29.106607776043525
602.0 -39.483669034321494 -32.75725584813394 -41.611836756020544 -41.824489470592795 -25.000446212840476 -29.116351234398593
603.0 -39.50418475398238 -32.774665983321015 -41.631714867917424 -41.84455014660712 -25.006948534818953 -29.12608745140499
604.0 -39.51440025167458 -32.79203921390235 -41.65157035103272 -41.86458776756689 -25.01344378347463 -29.135816460568872
605.0 -39.53282405965599 -32.80938194747188 -41.67140330729075 -41.88460235592711 -25.019931941636557 -29.14553829281101
606.0 -39.54362144831506 -32.82671796596508 -41.69121386286867 -41.90459395394272 -25.026412992828135 -29.155252976301995
607.0 -39.56187800350124 -32.84409398380879 -41.711002126153254 -41.92456262111824 -25.032886921968878 -29.164960536508033
608.0 -39.571909774784416 -32.861468532869424 -41.73076819370367 -41.94450842907408 -25.039353721000104 -29.174660996838924
609.0 -39.589597206197794 -32.87878038681747 -41.75051218319166 -41.96443145541644 -25.045813394549686 -29.184354377455612
610.0 -39.59950797459359 -32.89605662755421 -41.770234159909904 -41.9843317780993 -25.052265925698865 -29.194040696339286
611.0 -39.618787041965916 -32.91330330042511 -41.789934117066345 -42.00420947115978 -25.05871129660502 -29.203719969545226
612.0 -39.628922648602995 -32.93057103822213 -41.80961202681155 -42.02406460030726 -25.065150141582023 -29.21339221154929
613.0 -39.646234077102555 -32.947849627991815 -41.82926790732215 -42.043897221169644 -25.071582605603957 -29.223057435401742
614.0 -39.65594729277666 -32.9650933468586 -41.848901833049545 -42.06370737963547 -25.07800867462613 -29.232715652981398
615.0 -39.67472046862452 -32.98231000866824 -41.86851389491367 -42.08349511246403 -25.08442833480688 -29.24236687836466
616.0 -39.68380851783581 -32.99950477019424 -41.888104161541655 -42.1032604484055 -25.090841573491225 -29.252011124265948
617.0 -39.7018145610179 -33.01667320729451 -41.90767267197056 -42.12300340969438 -25.097248400086833 -29.261648402186488
618.0 -39.71168950514727 -33.03382078348023 -41.92721944852276 -42.14272404864868 -25.103648807137112 -29.27127872298723
619.0 -39.72854614867534 -33.051017996456096 -41.94674450367888 -42.16242242529077 -25.110042785959706 -29.280902096925065
620.0 -39.737947689475284 -33.06821127944946 -41.966247838668515 -42.182098594866524 -25.116430330698904 -29.290518533655483
621.0 -39.7547499169642 -33.08534393289784 -41.98572944436587 -42.201752604696175 -25.122811443207887 -29.30012804220613
622.0 -39.76383977633047 -33.102399864122546 -42.00518931614553 -42.221384539473505 -25.12918612241888 -29.309730630946902
623.0 -39.7817037520011 -33.11946876213247 -42.024627485206665 -42.240994487927466 -25.13555436944111 -29.319326307553904
624.0 -39.79056914002998 -33.1365886545452 -42.044044030403604 -42.260582507825305 -25.141916185907558 -29.328915079022686
625.0 -39.807201452484506 -33.15370444754017 -42.0634390381212 -42.280148618023034 -25.148271577496196 -29.338496954105416
626.0 -39.81641732431556 -33.170773084077275 -42.08281256218791 -42.299692810741185 -25.154620549012602 -29.348071940258077
627.0 -39.83362015477505 -33.187805458001705 -42.10216459002975 -42.31921503337924 -25.160963102407962 -29.35764004348201
628.0 -39.841905159582 -33.204827124886705 -42.121495044116706 -42.33871521387109 -25.167299264361105 -29.36720127064063
629.0 -39.85740027857829 -33.22176197088303 -42.1408038266363 -42.35819327465086 -25.173629066355254 -29.376755652238785
630.0 -39.86678589035336 -33.238787725323164 -42.160090841400795 -42.37764914830755 -25.179952508667842 -29.386303190715836
631.0 -39.881752512110864 -33.25582313771767 -42.17935604880802 -42.39708279504622 -25.186269591561977 -29.395843901364703
632.0 -39.89083616018659 -33.27284112093692 -42.19859948750975 -42.4164942013054 -25.192580345814793 -29.40537781838116
633.0 -39.90628155530802 -33.28979278219414 -42.21782115145669 -42.43588337596979 -25.19888484016155 -29.4149049480461
634.0 -39.91479988548561 -33.30666388667241 -42.237021006238535 -42.45525034487968 -25.205183075863516 -29.424425293879057
635.0 -39.931842846599096 -33.32357902680048 -42.25619901668628 -42.47459513791941 -25.211475107359504 -29.433938869865194
636.0 -39.94059341118017 -33.34054171919251 -42.2753551806651 -42.49391778943465 -25.217761108114473 -29.44344569154779
637.0 -39.9558554031588 -33.357460434266834 -42.294489511840744 -42.513218346337325 -25.224041075462758 -29.45294577534203
638.0 -39.96402334507422 -33.37432840409812 -42.31360201930363 -42.53249686836721 -25.230315016533055 -29.462439138684214
639.0 -39.980021122094584 -33.39120938175401 -42.33269270690985 -42.55175342988125 -25.236582929488087 -29.47192580020712
640.0 -39.98811184256251 -33.408037868964996 -42.35176159830395 -42.5709881162609 -25.242844814925203 -29.48140577973611
641.0 -40.00431301130651 -33.42480865778771 -42.37080875318605 -42.59020101826124 -25.249100676295555 -29.49087909825268
642.0 -40.012390306443905 -33.44167798129313 -42.38983426310047 -42.60939222540969 -25.25535051360595 -29.500345778579735
643.0 -40.02745748239478 -33.45853249144045 -42.40883823164047 -42.62856182001493 -25.261594327889746 -29.509805847418416
644.0 -40.03555560196399 -33.4754208893729 -42.42782076187546 -42.6477098731657 -25.26783211873676 -29.519259329220773
645.0 -40.0504082795524 -33.49220896561354 -42.446781960889346 -42.66683644337837 -25.274063886176044 -29.528706248399633
646.0 -40.05803284092678 -33.50892508921728 -42.46572193035179 -42.68594157770788 -25.280289630652014 -29.53814662981046
647.0 -40.072928764603624 -33.525630987472994 -42.48464074832025 -42.7050253208339 -25.286509358495138 -29.54758049851324
648.0 -40.08125911431137 -33.54237903793663 -42.50353846889129 -42.72408773239805 -25.29272308811262 -29.55700787951873
649.0 -40.09584942926823 -33.55919342284204 -42.52241511508322 -42.74312885017747 -25.29893082119036 -29.56642879762517
650.0 -40.103466239364955 -33.57592623119703 -42.541270690925316 -42.76214868128917 -25.3051325598588 -29.575843277198686
651.0 -40.1184621025099 -33.59263630700379 -42.560105190472946 -42.781147228813346 -25.311328306775557 -29.585251342015518
652.0 -40.12602793190502 -33.60930785287354 -42.57891861039209 -42.80012451775039 -25.317518064927405 -29.594653015104853
653.0 -40.1401929797754 -33.625895157308996 -42.597710954500805 -42.819080596106325 -25.323701839647708 -29.604048318829946
654.0 -40.147869299953584 -33.64261217263912 -42.61648223948668 -42.838015520510346 -25.329879669188 -29.613437275386993
655.0 -40.163203182463164 -33.65933187863654 -42.63523249342 -42.85692934427307 -25.33605158283505 -29.622819908285003
656.0 -40.17058781636928 -33.67596824666266 -42.65396175569498 -42.87582211478889 -25.342217587612247 -29.632196239877395
657.0 -40.18457167591067 -33.69258929630011 -42.67267007220556 -42.894693876369665 -25.348377691545245 -29.64156629190289
658.0 -40.19215214610653 -33.709167632021206 -42.69135749291388 -42.91354467305068 -25.354531903686805 -29.650930085747742
659.0 -40.206515922778436 -33.725718127348756 -42.71002406798318 -42.93237454960761 -25.36068023412746 -29.66028764224975
660.0 -40.21398023027239 -33.74236213096306 -42.72866988091457 -42.951183551717634 -25.366822693991118 -29.669638984203708
661.0 -40.227787596620715 -33.75896096265711 -42.74729517123845 -42.9699717261424 -25.372959298167167 -29.67898413092485
662.0 -40.235243840725346 -33.77547231120515 -42.76590015614376 -42.988739120807324 -25.3790900602092 -29.68832310058439
663.0 -40.24925701676433 -33.79202227836669 -42.784484848194936 -43.007485784372854 -25.385214994151983 -29.697655910496454
664.0 -40.256266335649556 -33.808551757977796 -42.80304915874994 -43.02621176534836 -25.391334116302243 -29.706982577002815
665.0 -40.27049159774965 -33.825025994074544 -42.821593075539816 -43.044917111198615 -25.397447443792064 -29.716303115405353
666.0 -40.27770910605521 -33.84153369755717 -42.84011670535352 -43.06360186916257 -25.403555003547865 -29.725617540103663
667.0 -40.29154018290566 -33.858117016895314 -42.85862017112102 -43.08226608397105 -25.40965682254666 -29.734925865360395
668.0 -40.29883810787908 -33.87459410810855 -42.8771035238288 -43.10090979860082 -25.41575291294704 -29.744228102789915
669.0 -40.312682718657825 -33.89100221069812 -42.89556675575251 -43.119533055063954 -25.421843294976156 -29.753524263148783
670.0 -40.31938523631151 -33.907449452272 -42.91400986913908 -43.13813589477149 -25.427927984859686 -29.762814356377973
671.0 -40.33232968593781 -33.92377970309559 -42.93243290548057 -43.1567183588499 -25.43400699164836 -29.77209839158246
672.0 -40.33952423149018 -33.940237252311526 -42.950835919239324 -43.17528048838277 -25.440080325327298 -29.781376377944436
673.0 -40.353335492633136 -33.956697142070915 -42.969218945463005 -43.19382232456236 -25.44614800233999 -29.790648325366654
674.0 -40.35987409693825 -33.973130893163756 -42.98758200098906 -43.21234390875094 -25.45221003690824 -29.79991424417741
675.0 -40.37378802514716 -33.98948559077573 -43.00592510863875 -43.2308453127314 -25.458266441198397 -29.80917414504775
676.0 -40.38064649501645 -34.00579701216231 -43.02424831540455 -43.2493267577869 -25.464317226422363 -29.818428038899793
677.0 -40.39381435003218 -34.02209216368113 -43.042551677669564 -43.26778841918859 -25.470362404166874 -29.827675936622214
678.0 -40.40037096318315 -34.03842284522204 -43.06083524735946 -43.286230322179556 -25.47640198849471 -29.836917848760702
679.0 -40.41343996409943 -34.05485020141288 -43.07909906922142 -43.30465243803859 -25.482435996094228 -29.846153785206795
680.0 -40.42004441380872 -34.07116385220516 -43.09734318605993 -43.323054775621756 -25.48846444412156 -29.85538375493562
681.0 -40.43319168693367 -34.08744417431366 -43.1155676541802 -43.34143739675728 -25.49448735035053 -29.86460776580943
682.0 -40.43961740154926 -34.10371347973017 -43.133772522772055 -43.359800376519814 -25.50050473431728 -29.873825824734617
683.0 -40.45326932068606 -34.11992112061532 -43.151957830400875 -43.3781437679177 -25.506516615930835 -29.883037937734002
684.0 -40.459617282955136 -34.13623710957308 -43.170123607822774 -43.39646760438508 -25.512523014235743 -29.892244100657486
685.0 -40.47232997434851 -34.15249769791828 -43.1882698829991 -43.41477191445428 -25.518523947704978 -29.901444311194382
686.0 -40.47906497528588 -34.1687342828653 -43.20639668561395 -43.43305673122523 -25.524519435514797 -29.910638578786475
687.0 -40.49157747698522 -34.18494285889915 -43.22450404796424 -43.45132209085524 -25.530509498226273 -29.91982691245784
688.0 -40.49795330732393 -34.20108231485165 -43.24259200364868 -43.4695680285551 -25.536494156671083 -29.929009321495794
689.0 -40.50995412995087 -34.217252897527516 -43.26066058685305 -43.48779457794635 -25.542473431788405 -29.938185815523145
690.0 -40.51657747361627 -34.23345400408761 -43.27870983299498 -43.50600177318644 -25.54844734421227 -29.947356404457523
691.0 -40.52891271527053 -34.24973415649727 -43.29673977932206 -43.52418965078595 -25.55441602506916 -29.956521098719403
692.0 -40.53519767582705 -34.26589820123646 -43.31475046457796 -43.542358250150954 -25.560379580330927 -29.96567990907846
693.0 -40.54770321277594 -34.281982279886954 -43.332741928617686 -43.56050761680273 -25.566338032170517 -29.97483284865636
694.0 -40.553863740248985 -34.29813473266094 -43.35071421237191 -43.57863779206277 -25.572291401511237 -29.9839799355701
695.0 -40.56612829670652 -34.31416596328911 -43.36866735711417 -43.59674881696711 -25.578239708124023 -29.993121185640994
696.0 -40.572414738494736 -34.33026942337315 -43.38660140384084 -43.6148407334425 -25.58418297072712 -30.002256613584557
697.0 -40.58449514668044 -34.346442536564 -43.40451639469017 -43.63291358534147 -25.59012120707682 -30.011386234238095
698.0 -40.59079680198049 -34.36251147180681 -43.42241237175082 -43.65096741728267 -25.59605443633478 -30.020510062565336
699.0 -40.60284962314839 -34.37857148218099 -43.440289370841455 -43.66900226195674 -25.601982678583894 -30.029628113167504
700.0 -40.60872450561469 -34.394601431744476 -43.45814742491271 -43.68701813699499 -25.607905948866815 -30.038740400217044
701.0 -40.6212512289035 -34.410581047138365 -43.47598656773542 -43.70501505393112 -25.613824261871365 -30.047846936902648
702.0 -40.62713991635002 -34.426620052261356 -43.49380683958246 -43.72299301689707 -25.61973763370731 -30.05694773536534
703.0 -40.63866547435975 -34.442724327086374 -43.511608285016514 -43.7409520364496 -25.625646078033984 -30.06604280651484
704.0 -40.64470575563704 -34.45872237819631 -43.529390947386545 -43.75889213522254 -25.631549606913744 -30.07513215986346
705.0 -40.656405452248876 -34.474695456835384 -43.547154865960955 -43.776813350207846 -25.637448235891398 -30.084215803442248
706.0 -40.66209242474354 -34.49062801314935 -43.564900079257185 -43.79471573222947 -25.643341978583866 -30.09329374381057
707.0 -40.67403165607292 -34.50655376976188 -43.582626615578846 -43.81259934347196 -25.64923084453102 -30.10236598644976
708.0 -40.68007765181713 -34.522515431646845 -43.600334499153846 -43.83046425400643 -25.65511484251293 -30.111432536053698
709.0 -40.69186381118399 -34.53856025322965 -43.61802375305751 -43.848310538214875 -25.66099398058691 -30.12049339768993
710.0 -40.69771390416004 -34.55444740849683 -43.63569440302313 -43.866138271768875 -25.66686826613312 -30.12954857688556
711.0 -40.70828732303391 -34.57037810118748 -43.65334647909709 -43.88394752940704 -25.67273770613391 -30.138598103162014
712.0 -40.7141272730951 -34.58621187274116 -43.67098001878584 -43.901738383374635 -25.67860230763745 -30.14764199968589
713.0 -40.7259768737351 -34.60199686990083 -43.6885950740017 -43.91951090222915 -25.68446207582791 -30.15668027636925
714.0 -40.73165583982685 -34.6179741697906 -43.70619169741211 -43.93726514981153 -25.690317015251093 -30.16571294504482
715.0 -40.74303377070954 -34.6339401435859 -43.72376991179272 -43.955001184562036 -25.696167129966994 -30.174740019104025
716.0 -40.74884525476274 -34.64971182330861 -43.74132970727097 -43.97271905884857 -25.70201242359645 -30.183761512656226
717.0 -40.75997988217841 -34.665550425102374 -43.758871060744156 -43.990418818864256 -25.707852899368095 -30.19277744127511
718.0 -40.76542785695888 -34.681335568534365 -43.77639399871305 -44.008100505338405 -25.71368856039414 -30.201787821449674
719.0 -40.776511208833156 -34.69705585613446 -43.79389871626962 -44.02576415447554 -25.719519410132882 -30.210792666479236
720.0 -40.782220428582 -34.712957842633855 -43.81138534796263 -44.04340979902254 -25.72534545077474 -30.219791999923803
721.0 -40.79343566063319 -34.72881939908086 -43.82885381709833 -44.06103747475611 -25.731166684897175 -30.22878585718146
722.0 -40.799038392008455 -34.74454882855732 -43.84630397671053 -44.07864719137392 -25.736983122188782 -30.23777424804035
723.0 -40.81009668882933 -34.760304049970316 -43.86373574054507 -44.09623891067835 -25.742794766636912 -30.24675718177238
724.0 -40.81540930281473 -34.776008076039105 -43.881149116983906 -44.113812580535594 -25.748601624371346 -30.255734667625095
725.0 -40.82643447690618 -34.79165570980208 -43.89854415823667 -44.13136825198979 -25.75440370088282 -30.264706714874585
726.0 -40.83184469979609 -34.80745589863923 -43.915920903006395 -44.148905956109246 -25.760201002010543 -30.273673332503623
727.0 -40.842476384647625 -34.82322997970567 -43.93327938498713 -44.16642562738002 -25.765993533862975 -30.282634529008043
728.0 -40.847891054382785 -34.83892642932368 -43.95061967758682 -44.18392714169308 -25.771781302960207 -30.291590312607944
729.0 -40.85864850659232 -34.854587375431095 -43.967941869180066 -44.201410399863754 -25.777564316979845 -30.30054069112935
730.0 -40.86404591962061 -34.87026844012364 -43.985245966967454 -44.218875355947986 -25.78334258300285 -30.309485672101935
731.0 -40.87455525233466 -34.88587578163777 -44.00253195376452 -44.236322004675095 -25.7891161075852 -30.31842526225095
732.0 -40.879928511061514 -34.901623151868094 -44.01979978679498 -44.2537503660141 -25.79488489737883 -30.327359468347716
733.0 -40.890742109099065 -34.917327283518034 -44.037049453789606 -44.27116049098615 -25.800648964973938 -30.33628829545925
734.0 -40.8959737732831 -34.93295045606813 -44.05428096773547 -44.288552461535076 -25.806408319188215 -30.345211747645134
735.0 -40.905862076196094 -34.94858143658948 -44.07149439420656 -44.305926383800255 -25.812162965810185 -30.354129828197543
736.0 -40.911341374069856 -34.96416107175603 -44.088689847285195 -44.32328238423038 -25.817912910393602 -30.363042539760304
737.0 -40.922279940048234 -34.97966430186729 -44.10586750744123 -44.340620593853984 -25.823658158253487 -30.37194986619273
738.0 -40.927506017910076 -34.99530181895367 -44.123027602386564 -44.35794113595175 -25.829398714462613 -30.380851790154104
739.0 -40.93770206385359 -35.01096214632429 -44.14017032760529 -44.37524412040888 -25.835134583867067 -30.389748321119757
740.0 -40.94302515872097 -35.02651999810725 -44.157295829545234 -44.392529659574194 -25.84086577111671 -30.398639470109874
741.0 -40.9531927682687 -35.041996549243265 -44.17440422038052 -44.40979787640724 -25.84659228070816 -30.40752524748086
742.0 -40.95822528956681 -35.057525954673764 -44.1914956001262 -44.42704886895329 -25.852314118268755 -30.416405664041406
743.0 -40.96848892035864 -35.07297180482362 -44.20857004653112 -44.44428271307351 -25.858031289451677 -30.425280732198367
744.0 -40.97367103962192 -35.08857457696005 -44.22562759369324 -44.46149960241676 -25.863743798335825 -30.434150465996638
745.0 -40.98423520059268 -35.10416983330208 -44.24266824480931 -44.47869976070031 -25.869451649167686 -30.44301488109763
746.0 -40.98923928615578 -35.11966837952285 -44.25969199645926 -44.495883241445554 -25.875154846468497 -30.45187399472002
747.0 -40.99922556378526 -35.13507696492332 -44.27669885640466 -44.513049974053374 -25.880853395113654 -30.460727825573038
748.0 -41.004368199368784 -35.15045138357918 -44.29368883919285 -44.5301999093985 -25.886547300875733 -30.469576393657455
749.0 -41.014493420349694 -35.165768648264596 -44.310661959770115 -44.547333084137286 -25.89223658280746 -30.478419720023815
750.0 -41.01932143537168 -35.18129987096648 -44.32761822926787 -44.56444958428243 -25.897921246913008 -30.48725782650566
751.0 -41.02918932943496 -35.196897901379465 -44.344557659352624 -44.58154948826106 -25.903601364391484 -30.496090735411492
752.0 -41.03408125262415 -35.21225641287429 -44.361480266511826 -44.59863284692738 -25.909277097588067 -30.50491846920542
753.0 -41.044112304999885 -35.22757604786795 -44.37838607656916 -44.61569969653475 -25.9149484486411 -30.513741050200206
754.0 -41.04896082599347 -35.2429407660203 -44.395275124875 -44.632750075417 -25.920615419758985 -30.522558500262598
755.0 -41.05855035942574 -35.258219190917046 -44.412147456437495 -44.64978402894843 -25.926278014749734 -30.531370840538926
756.0 -41.0635406690963 -35.2736541137468 -44.429003124603014 -44.666801606663576 -25.931936237102068 -30.5401780912121
757.0 -41.07341422354725 -35.28905153780109 -44.445842190040864 -44.6838028605773 -25.937590090644274 -30.548980271296365
758.0 -41.07828267310844 -35.30431321814064 -44.46266471685223 -44.700787845789705 -25.943239581102574 -30.557777400961985
759.0 -41.08789657691197 -35.319594598140654 -44.47947076793998 -44.7177566204778 -25.948884714756083 -30.566569500661707
760.0 -41.09281878065731 -35.334851346413124 -44.496260400273755 -44.73470924348934 -25.954525498021024 -30.575356617832202
761.0 -41.103361597821284 -35.350056725821695 -44.51303377646842 -44.75164577071604 -25.960161938232083 -30.58413882114879
762.0 -41.10801385499809 -35.36544339896394 -44.52979122306508 -44.76856625231296 -25.96579404365371 -30.592916121064345
763.0 -41.11735854203279 -35.380775110059716 -44.54653280340172 -44.78547073179246 -25.971421824469182 -30.601688527493287
764.0 -41.12240664581786 -35.39602639935097 -44.56325833387105 -44.80235924665129 -25.977045291731255 -30.610456046765737
765.0 -41.13190145123848 -35.411144844022445 -44.57996762900348 -44.81923182965793 -25.98266446067268 -30.61921868393
766.0 -41.13653925580551 -35.426290970286665 -44.59666071341065 -44.83608851018238 -25.98827934400755 -30.62797644317756
767.0 -41.145996423736634 -35.44145621627684 -44.61333777173788 -44.85292931536894 -25.99388995526716 -30.636729328719817
768.0 -41.15077221645084 -35.45669946869172 -44.62999897425454 -44.869754271153475 -25.999496308700856 -30.64547734397732
769.0 -41.160112006074755 -35.47190762191072 -44.64664439682557 -44.88656340313579 -26.005098419155736 -30.654220492242786
770.0 -41.164850228003814 -35.48705158031514 -44.663274064840415 -44.903356737294416 -26.010696302260946 -30.662958776811855
771.0 -41.17375238177093 -35.50214215084693 -44.67988802491506 -44.920134440869674 -26.016289974808377 -30.67169220108707
772.0 -41.17844941357784 -35.517266059398025 -44.69648634530621 -44.936896491368216 -26.02187945499237 -30.68042076866682
773.0 -41.18801325512745 -35.53218491662535 -44.71306907607741 -44.953642919443546 -26.027464766596232 -30.68914448340802
774.0 -41.19265152233662 -35.54734856316851 -44.72963623009118 -44.97037378537711 -26.03304592689196 -30.697863349444987
775.0 -41.202040453933854 -35.562513261357054 -44.74618781044668 -44.98708915376711 -26.038622953739367 -30.706577371271216
776.0 -41.20666078156858 -35.57758249701153 -44.76272384366115 -45.003789088482485 -26.04419586464377 -30.715286555018334
777.0 -41.21596930523542 -35.592543891977414 -44.77924438534532 -45.02047364873142 -26.049764675718272 -30.723990905239926
778.0 -41.220527129776634 -35.60745922718751 -44.79574949845974 -45.03714288846675 -26.055329405449402 -30.73269042653463
779.0 -41.22899086702658 -35.62241419945248 -44.81223923412389 -45.05379685763369 -26.060890073395186 -30.74138512344396
780.0 -41.23382822160438 -35.63743590365164 -44.82871362842041 -45.07043560405375 -26.06644670321287 -30.75007500037135
781.0 -41.24325082159105 -35.65249444231036 -44.84517271019623 -45.08705917512748 -26.07199931699205 -30.75876005999495
782.0 -41.247636797884326 -35.667388282232764 -44.86161650499237 -45.10366761895575 -26.077547943686888 -30.76744030780049
783.0 -41.25711356497122 -35.68229448977588 -44.87804503381411 -45.120260984816476 -26.083092614683014 -30.776115749016945
784.0 -41.261728735454916 -35.697164090950615 -44.894458312224884 -45.13683932313275 -26.088633350966838 -30.784786387865548
785.0 -41.27042450403488 -35.71194055157511 -44.91085635495522 -45.1534031026994 -26.094170174153447 -30.793453285357003
786.0 -41.274843959675 -35.72680000559362 -44.92723918221883 -45.169952544700635 -26.099703124577076 -30.802116417131646
787.0 -41.284160606935956 -35.741807978388294 -44.943606822726224 -45.18648766746173 -26.105232222702277 -30.810774824111256
788.0 -41.288503814850955 -35.75656373861669 -44.9599593114383 -45.203008481518616 -26.110757485990295 -30.81942846006761
789.0 -41.297424791932436 -35.77119749209652 -44.97629668670272 -45.21951499389871 -26.11627893064042 -30.82807736075837
790.0 -41.30201060682249 -35.78588834359006 -44.992618988711385 -45.23600721299562 -26.12179657223221 -30.836721539096427
791.0 -41.31088915468564 -35.80052672453028 -45.00892625574827 -45.25248515218284 -26.1273104256791 -30.84536100538478
792.0 -41.31519260263385 -35.81533233754449 -45.02521866016504 -45.26894883147472 -26.13282050525413 -30.853995770503666
793.0 -41.32374529577881 -35.830018214377255 -45.04149638460304 -45.28539828026627 -26.138326824526956 -30.862625845820737
794.0 -41.32816095543606 -35.84455314266862 -45.05775917431628 -45.30183353067832 -26.143829396346074 -30.87125124219552
795.0 -41.3371079157001 -35.8590009223703 -45.07400696018853 -45.31825461095643 -26.149328232324013 -30.879871970633875
796.0 -41.341131935818794 -35.87339583641191 -45.09023996041254 -45.33466154105345 -26.15482334393681 -30.88848804205261
797.0 -41.35025912011212 -35.88762276996202 -45.10645846247833 -45.35105433251245 -26.160314742105083 -30.897099466493696
798.0 -41.354563010345444 -35.90197823414193 -45.12266239618381 -45.36743299135782 -26.165802437095714 -30.905706253600727
799.0 -41.36310179070971 -35.91636366015435 -45.13885201385345 -45.38379752250154 -26.171286439315274 -30.91430841256086
800.0 -41.36739715836474 -35.930503105947786 -45.155027575572575 -45.40014793446439 -26.176766759723815 -30.922905953180035
801.0 -41.37651495746944 -35.944109936010925 -45.171189140536335 -45.41648424329041 -26.182243409246063 -30.93149888523793
802.0 -41.38059203375072 -35.957636331621465 -45.187336588270554 -45.4328064747216 -26.18771639834655 -30.94008721816277
803.0 -41.38863524373328 -35.97058050523812 -45.203469819978004 -45.449114664254495 -26.193185737058236 -30.94867095967066
804.0 -41.39307477902558 -35.98332305563112 -45.219588917986435 -45.46540885539413 -26.198651434997593 -30.957250117233272
805.0 -41.40169133802205 -35.99549095154529 -45.235693982865676 -45.48168909687532 -26.20411350140245 -30.965824698032197
806.0 -41.40567619615156 -36.00642415301954 -45.25178505590145 -45.49795543967562 -26.20957194511093 -30.97439470926218
807.0 -41.413778673331976 -36.018037368697264 -45.26786218439349 -45.514207934414216 -26.215026774476648 -30.982960158173146
808.0 -41.4180586903055 -36.02765274502839 -45.283925461601974 -45.530446629423096 -26.22047799733643 -30.991521051882778
809.0 -41.42694922614414 -36.038131507696065 -45.2999749484259 -45.54667156953287 -26.225925623383016 -31.000077397438076
810.0 -41.43086379574635 -36.047601728759744 -45.3160106702239 -45.56288279838122 -26.231369659594126 -31.008629201720712
811.0 -41.43937159200679 -36.05874016745731 -45.33203264855848 -45.579080358654586 -26.236810113011263 -31.017176471447826
812.0 -41.443738463999196 -36.066962702150846 -45.34804092641505 -45.59526428389459 -26.242246989852124 -31.025719213133186
813.0 -41.45181800953944 -36.07902758146771 -45.364035538718156 -45.611434598777805 -26.24768029513524 -31.03425743310467
814.0 -41.45591336583698 -36.08633385153398 -45.38001652089158 -45.627591324558445 -26.253110033446063 -31.042791137441487
815.0 -41.46419274297604 -36.09932514921527 -45.395983913265745 -45.64373448263076 -26.258536208719946 -31.05132033203681
816.0 -41.46822498006851 -36.10546105121692 -45.41193776763501 -45.659864094422424 -26.26395882416626 -31.059845022643277
817.0 -41.476547334142914 -36.11969009551322 -45.42787812917364 -45.67598018008577 -26.26937788228556 -31.068365214936865
818.0 -41.48048269512307 -36.12551449650751 -45.443805041695306 -45.692082758269564 -26.274793384911884 -31.076880914679034
819.0 -41.48945053708353 -36.13844680290956 -45.459718544374226 -45.70817184707073 -26.280205333270928 -31.085392127939983
820.0 -41.49331584419698 -36.14435890452624 -45.47561867538094 -45.72424746510376 -26.28561372808068 -31.093898861284845
821.0 -41.501475036590634 -36.157893446909085 -45.491505462652746 -45.7403096320127 -26.291018569603462 -31.10240112201887
822.0 -41.50551916172783 -36.16351714166476 -45.507378928980785 -45.756358368526946 -26.29641985769124 -31.110898918516867
823.0 -41.51384613010922 -36.1763410491794 -45.52323908989443 -45.77239369642379 -26.30181759303001 -31.119392260218895
824.0 -41.5177269560545 -36.18195941431889 -45.53908595916111 -45.788415638549786 -26.30721177617126 -31.127881157567273
825.0 -41.525785540396924 -36.19506930497053 -45.55491954659492 -45.80442421882368 -26.312602407393534 -31.13636562190544
826.0 -41.52987146196851 -36.200516326829856 -45.57073986419417 -45.82041946212612 -26.317989486742622 -31.144845665341535
827.0 -41.53821501454644 -36.21309195864843 -45.5865469260955 -45.8364013940833 -26.323373014078445 -31.153321300582757
828.0 -41.54204130396525 -36.21861300473488 -45.60234075734996 -45.8523700408164 -26.328752989126613 -31.161792540747534
829.0 -41.54967645182673 -36.23059937028407 -45.61812138630096 -45.86832542871068 -26.334129411528096 -31.170259399163392
830.0 -41.55369898330643 -36.2361287842859 -45.63388883684246 -45.88426758421299 -26.33950228210501 -31.178721889158737
831.0 -41.561532866747946 -36.24896098324677 -45.6496431292787 -45.90019653364611 -26.34487160170416 -31.18718002385886
832.0 -41.56527232567133 -36.254431789920716 -45.66538428845102 -45.91611230303671 -26.35023737123072 -31.195633815987755
833.0 -41.5735664254835 -36.265946514953356 -45.68111234491425 -45.932014917966114 -26.355599594551045 -31.204083277692543
834.0 -41.57740693832289 -36.27159217672506 -45.69682733211732 -45.947904403454956 -26.360958271098212 -31.212528420387194
835.0 -41.585236051887016 -36.28336421631939 -45.71252928034497 -45.963780783886506 -26.36631340117018 -31.22096925462578
836.0 -41.58901917695698 -36.28856184098335 -45.72821821710807 -45.9796440829666 -26.37166498643272 -31.22940579024414
837.0 -41.59707359737253 -36.30110468387023 -45.74389416837774 -45.99549432371621 -26.377013029524456 -31.23783803595419
838.0 -41.60077139782543 -36.30649866529229 -45.75955716120036 -46.01133160631086 -26.382357534301164 -31.246265999386576
839.0 -41.608739107232765 -36.3179491408203 -45.775207222014004 -46.027156354724866 -26.387698507693187 -31.254689687414672
840.0 -41.612546801776624 -36.32334521189327 -45.79084443651345 -46.04296899585301 -26.393035956954773 -31.26310910801976
841.0 -41.62029414217279 -36.3358331317409 -45.80646920375229 -46.05876974410854 -26.39836989443017 -31.271524269297124
842.0 -41.62399454079423 -36.34091457060675 -45.82208201570194 -46.07455861802236 -26.40370033102057 -31.27993517572618
843.0 -41.63181664835078 -36.351834652871204 -45.83768311787885 -46.09033552760668 -26.409027285603766 -31.28834183404942
844.0 -41.6355170288055 -36.35743382782998 -45.853272509101984 -46.106100335253146 -26.414350771739276 -31.296744248753395
845.0 -41.643276330148765 -36.36935376042117 -45.868850084405786 -46.12185289489416 -26.419670797892305 -31.305142423175482
846.0 -41.64698675873939 -36.374318986157434 -45.88441571941071 -46.137593095881485 -26.424987372664347 -31.313536360210655
847.0 -41.65453818100026 -36.38610770909258 -45.89996926099055 -46.153320906066966 -26.43030050477751 -31.321926062372146
848.0 -41.658335204803905 -36.391350146288026 -45.91551053692029 -46.169036389241484 -26.435610203060573 -31.330311531840938
849.0 -41.666107668563946 -36.40270292454915 -45.93103943403971 -46.18473968601816 -26.440916476442386 -31.338692770504572
850.0 -41.669650188459286 -36.40755023368895 -45.946555980183355 -46.20043097139967 -26.446219335081615 -31.347069779987212
851.0 -41.677665094507034 -36.41954831793608 -45.96206034645451 -46.2161104121898 -26.451518788652493 -31.355442561672998
852.0 -41.68137017750256 -36.42423637730631 -45.97755277083675 -46.23177814028904 -26.45681485521246 -31.363811117246453
853.0 -41.688527583351856 -36.43487841177877 -45.9930334696423 -46.24743424500344 -26.462107546469866 -31.372175448514614
854.0 -41.692242141425126 -36.440048816686634 -46.00850259434161 -46.263078779582905 -26.467396870859325 -31.38053555690349
855.0 -41.69965545254773 -36.4521266628733 -46.02396023400778 -46.27871177439122 -26.472682837569717 -31.388891444904694
856.0 -41.70330817593886 -36.45665603728423 -46.03940643469194 -46.2943332509475 -26.477965455206682 -31.3972431161765
857.0 -41.71082751321996 -36.46785489793818 -46.05484121488581 -46.30994322857799 -26.483244730232425 -31.405590575386874
858.0 -41.71444746301293 -36.472772579442044 -46.070264579087876 -46.3255417309375 -26.48852066958507 -31.41393382802452
859.0 -41.72179935986588 -36.48285501942057 -46.085676533838495 -46.341128785745795 -26.49379328060846 -31.422272880172436
860.0 -41.72534102883756 -36.48809900168438 -46.10107710140553 -46.35670442117246 -26.499062571026116 -31.43060773825086
861.0 -41.73260944080525 -36.49889037916337 -46.116466321434906 -46.372268661896435 -26.50432854969805 -31.438938408770426
862.0 -41.736103105410685 -36.50360757727333 -46.131844239797616 -46.38782152730003 -26.509591226213377 -31.447264898093962
863.0 -41.74385560607887 -36.51412956487791 -46.14721089319702 -46.40336315960509 -26.51485061031937 -31.455587212275994
864.0 -41.74741515251168 -36.5191743630635 -46.1625663005039 -46.4188937346927 -26.52010671184641 -31.46390535694419
865.0 -41.754634071057524 -36.53019935380846 -46.17791046408043 -46.43441327923652 -26.525359540627754 -31.472219337238133
866.0 -41.75824493986228 -36.53463494100441 -46.19324337803729 -46.44992182704519 -26.530609106421604 -31.48052915784021
867.0 -41.765355273326904 -36.54572941334794 -46.208565041514106 -46.46541942357636 -26.5358554189741 -31.488834823068412
868.0 -41.76883346367478 -36.55032026236258 -46.22387548272732 -46.48090611672782 -26.541098487790237 -31.49713633702899
869.0 -41.776009669457615 -36.56067245665755 -46.239174754557396 -46.49638195392551 -26.546338322115695 -31.505433703761643
870.0 -41.77948787077398 -36.56542284908835 -46.254462913474654 -46.511846982630644 -26.5515749309401 -31.513726929046918
871.0 -41.78698719168318 -36.576204272352285 -46.26974000690893 -46.527301248193645 -26.55680832292534 -31.52201603871697
872.0 -41.79032818780029 -36.58059213251484 -46.28500606872424 -46.54274479254997 -26.56203850644946 -31.53030105668983
873.0 -41.79716539932636 -36.59158060677934 -46.30026111862695 -46.558177653821474 -26.567265489649188 -31.538581986400395
874.0 -41.8007707209032 -36.5959880000807 -46.31550516530843 -46.573599866650326 -26.572489280443325 -31.546858832318044
875.0 -41.8081091019864 -36.60648969546087 -46.330738214466905 -46.58901146295613 -26.577709886568623 -31.555131600097234
876.0 -41.81140730514905 -36.61088528757355 -46.34596027990712 -46.604412472798906 -26.58292731561639 -31.563400296703232
877.0 -41.818574298329835 -36.62067340798969 -46.36117139166642 -46.61980292511598 -26.58814157506784 -31.57166493056301
878.0 -41.82207589533243 -36.62530609420373 -46.37637159684446 -46.6351830313051 -26.593352671855286 -31.579925511612466
879.0 -41.82898788801599 -36.63553269154334 -46.391560954089215 -46.65055282359246 -26.598560613274053 -31.588182049485823
880.0 -41.83230259540138 -36.639903050591286 -46.40673979573977 -46.66591233125054 -26.603765406777924 -31.596434560085665
881.0 -41.83897569966667 -36.649777984222105 -46.42190818909847 -46.68126158340165 -26.60896705979349 -31.6046830630185
882.0 -41.84249208455903 -36.65415714118887 -46.43706618940642 -46.69660060912289 -26.614165598605013 -31.61292758064959
883.0 -41.8493843664119 -36.66441320574238 -46.45221384218487 -46.71192943761534 -26.619361043223225 -31.62116813700981
884.0 -41.85281214675484 -36.66873651033487 -46.46735118406342 -46.72724809832655 -26.62455342464981 -31.62940475669549
885.0 -41.8596837451409 -36.67854052331658 -46.48247824458132 -46.74255662105669 -26.6297427498247 -31.6376374640374
886.0 -41.86315950755356 -36.682882297377795 -46.497595049729476 -46.75785503602542 -26.634929025611175 -31.64586628210167
887.0 -41.87009989509584 -36.6932443070045 -46.51270178455143 -46.77314337386845 -26.64011226773347 -31.654091231683303
888.0 -41.873520444686434 -36.697202001249856 -46.52779848872772 -46.788421665554154 -26.645292484519985 -31.662312330555192
889.0 -41.880411706775895 -36.70677056585497 -46.54288518981364 -46.803689942235295 -26.650469683485504 -31.67052959291615
890.0 -41.88379810764631 -36.71112837004624 -46.557961914691475 -46.81894823506742 -26.65564386989542 -31.67874302902698
891.0 -41.89092362218916 -36.72063273272802 -46.57302868871093 -46.83419657502897 -26.660815048682736 -31.686952646224324
892.0 -41.894136508538686 -36.724768053928386 -46.588085535415985 -46.84943499277186 -26.665983224392903 -31.695158448824362
893.0 -41.900732332536876 -36.734551289960024 -46.60313247736538 -46.86466351864062 -26.671148401141217 -31.70336043803794
894.0 -41.90409810407261 -36.738722980450675 -46.61816953737209 -46.879882184469636 -26.676310582591668 -31.711558612528936
895.0 -41.91099631069175 -36.74831540164578 -46.63319674005058 -46.89509102376932 -26.68146977299269 -31.719752968551287
896.0 -41.91421300495294 -36.75234546288751 -46.64821411291336 -46.91029006978921 -26.686625975267905 -31.72794350718101
897.0 -41.92105483007575 -36.76155799520996 -46.663221686907185 -46.925479353947146 -26.69177919188566 -31.736130238020905
898.0 -41.924347088642826 -36.76590540778807 -46.678219496006705 -46.94065890516175 -26.696929425062272 -31.74431314992448
899.0 -41.931134387184905 -36.77517516323887 -46.69320757617552 -46.95582875011461 -26.70207667666643 -31.75249224658185
900.0 -41.93428631446827 -36.7792749008345 -46.70818596389351 -46.97098891415054 -26.707220948216957 -31.760667522743162
901.0 -41.940587082775934 -36.7890186329665 -46.72315469514963 -46.98613942237263 -26.71236224087634 -31.768838971816216
902.0 -41.944085496088945 -36.79302853355691 -46.73811380452364 -47.00128030051576 -26.71750055549691 -31.777006586659784
903.0 -41.950728284587164 -36.80242191452055 -46.75306332332758 -47.016411575346844 -26.72263589264346 -31.785170359691264
904.0 -41.95392531942174 -36.80635479108656 -46.76800327994968 -47.031533274563856 -26.727768256779814 -31.793330283382595
905.0 -41.96057993617714 -36.815913085874236 -46.78293370008272 -47.04664542635027 -26.73289764752347 -31.80148635067261
906.0 -41.963892097708886 -36.81972671936408 -46.79785460746619 -47.061748060634294 -26.73802406426095 -31.809638555388233
907.0 -41.970406734580195 -36.828622374266395 -46.81276602488413 -47.07684123550208 -26.743147506923982 -31.817786892659203
908.0 -41.97355780853621 -36.83259529172318 -46.827667975135284 -47.0919250220005 -26.748267972736407 -31.825931359301972
909.0 -41.980005509879305 -36.841307938795055 -46.842560481811255 -47.10699947232358 -26.753385464915965 -31.834071957074237
910.0 -41.983316561548634 -36.8454154885646 -46.857443569680726 -47.12206461881173 -26.758499985169408 -31.84220870287019
911.0 -41.99000937629162 -36.854391725823255 -46.872317265034916 -47.13712048628378 -26.76361153379578 -31.85034160175268
912.0 -41.99308016251624 -36.85827747571485 -46.887181597471255 -47.152167098660385 -26.768720111092726 -31.85847066092965
913.0 -41.99940144540435 -36.86736266962668 -46.90203659952215 -47.16720447867043 -26.773825717369924 -31.866595889531546
914.0 -42.002656641657516 -36.87133572952723 -46.91688230408364 -47.18223264746456 -26.778928352988633 -31.874717298253266
915.0 -42.00920700989755 -36.88017861843961 -46.931718742564414 -47.19725162722541 -26.78402801866341 -31.882834898878038
916.0 -42.012254014496776 -36.88397242326815 -46.946545943870326 -47.21226144445511 -26.789124715186695 -31.8909487037118
917.0 -42.01872152756111 -36.89297950476839 -46.961363934544806 -47.227262130834205 -26.79421844438684 -31.89905872498653
918.0 -42.021961463210815 -36.89673527225581 -46.97617273968285 -47.242253721144614 -26.799309208605035 -31.907164974753478
919.0 -42.02831634328412 -36.90557517553313 -46.99097238414501 -47.257236249990996 -26.804397010317054 -31.915267464137877
920.0 -42.03133623705536 -36.909289031502816 -47.0057628935444 -47.272209749265414 -26.809481852206876 -31.923366204017277
921.0 -42.03795213413535 -36.91801345001737 -47.02054429463284 -47.287174247227895 -26.814563741344088 -31.931461204040815
922.0 -42.04104142799317 -36.92180355233595 -47.035316615014494 -47.30212976902236 -26.819642682759234 -31.93955247220856
923.0 -42.04704317526148 -36.93034783771661 -47.05007988238023 -47.31707633798415 -26.82471867939592 -31.947640015425797
924.0 -42.05022591453095 -36.934084254907745 -47.064834123653505 -47.33201397708888 -26.829791734039347 -31.955723838587915
925.0 -42.056770801754084 -36.942870419123565 -47.07957936439264 -47.34694271006289 -26.83486184959197 -31.96380394500052
926.0 -42.05980648805284 -36.94653803097638 -47.09431562865497 -47.361862561892266 -26.839929029167024 -31.971880336806507
927.0 -42.066041588851704 -36.954746538986 -47.1090429393043 -47.376773558703434 -26.844993275527766 -31.979953015349135
928.0 -42.06924320245478 -36.95852449810683 -47.12376131860411 -47.39167572720202 -26.850054592095063 -31.988021981627355
929.0 -42.075530226597635 -36.967000361124114 -47.13847078886174 -47.40656909397693 -26.855112982240442 -31.996087236805792
930.0 -42.07854312572487 -36.970624287735404 -47.15317137291998 -47.42145368496169 -26.860168449270798 -32.00414878273995
931.0 -42.08528150999022 -36.978937061357314 -47.167863094372365 -47.43632952522142 -26.865220996418483 -32.0122066224766
932.0 -42.08826211649552 -36.982720731311765 -47.182545977493135 -47.45119663907236 -26.870270626837677 -32.02026088835743
933.0 -42.09459963061249 -36.99121062065939 -47.1972200469688 -47.466055050416884 -26.875317343611282 -32.02831158538216
934.0 -42.09761521086661 -36.99487454011253 -47.2118853275684 -47.480904783125304 -26.880361188851744 -32.036358702433326
935.0 -42.10367778788907 -37.00276083392851 -47.22654184387943 -47.49574586151297 -26.88540222160887 -32.04440223508306
936.0 -42.10668741319462 -37.006592738571776 -47.24118962018102 -47.51057831001166 -26.89044035244077 -32.052442199459314
937.0 -42.11318565298912 -37.014995580777736 -47.255828680457995 -47.52540215317924 -26.895475584709956 -32.0604786067996
938.0 -42.11609093197686 -37.018520475804586 -47.27045904891166 -47.54021741550648 -26.900507921936743 -32.06851145305982
939.0 -42.12246163776331 -37.026747907985104 -47.28508079890193 -47.55502412133558 -26.905537367811565 -32.076540734635216
940.0 -42.125417161812855 -37.03045204520901 -47.29969400288957 -47.569822295042734 -26.910563925389003 -32.08456644971398
941.0 -42.13131219676805 -37.038153390929494 -47.314298714355346 -47.58461196728378 -26.915587599115625 -32.09258861047084
942.0 -42.13447049756759 -37.041876093691414 -47.32889496883834 -47.599393165365534 -26.92060839364475 -32.10060722895939
943.0 -42.14076126925892 -37.050124545646966 -47.343482785060765 -47.61416591336512 -26.925626313870495 -32.1086223165348
944.0 -42.14367360169109 -37.053647532164284 -47.35806217254445 -47.628930233180704 -26.93064136494207 -32.116633883455556
945.0 -42.15001504322558 -37.06150084925749 -47.372633137134855 -47.6436861457217 -26.93565355227596 -32.12464193849528
946.0 -42.153008005263416 -37.06518218252991 -47.38719568650065 -47.65843367176359 -26.940662881566247 -32.132646488627245
947.0 -42.15955145419902 -37.07308554828669 -47.40174983212681 -47.67317283235477 -26.94566935879436 -32.140647538915104
948.0 -42.162441654024285 -37.076623572809616 -47.416295589854876 -47.687903648887236 -26.950672990238157 -32.14864509274836
949.0 -42.16808737157807 -37.08501258498228 -47.43083297816447 -47.70262614300175 -26.95567378247992 -32.15663915182649
950.0 -42.17113785331868 -37.08839462972445 -47.445362016165895 -47.717340336467984 -26.96067174241545 -32.164629716207415
951.0 -42.17738887041363 -37.0963832297845 -47.45988272131047 -47.73204625112143 -26.965666877270106 -32.172616784400546
952.0 -42.180171049691694 -37.09984143044739 -47.474395108151086 -47.746743908877356 -26.970659201047347 -32.180600353515715
953.0 -42.18604227207323 -37.1078811187985 -47.488899187913034 -47.76143333179316 -26.975648729727535 -32.18858041947672
954.0 -42.18910181700969 -37.11136827961491 -47.503394969287456 -47.776114542127075 -26.980635470931635 -32.196556977293696
955.0 -42.19489346930659 -37.119250783956865 -47.51788245977467 -47.79078756234846 -26.985619432548233 -32.204530021387214
956.0 -42.197681884797134 -37.12258424141345 -47.53236166747422 -47.805452425915135 -26.990600622714474 -32.212499545998135
957.0 -42.204070637212894 -37.130717571537986 -47.54683260262709 -47.820109145745306 -26.995579049791388 -32.22046554474136
958.0 -42.20685512128681 -37.13408047425246 -47.56129527881451 -47.83475772056136 -27.000554722333927 -32.22842801470218
959.0 -42.21263070749021 -37.141665382358035 -47.57574971344109 -47.8493982038306 -27.005527649056592 -32.236386954641596
960.0 -42.21555835581158 -37.145135059736646 -47.59019592766055 -47.86403062689632 -27.010497838795327 -32.24434236218474
961.0 -42.221703376258134 -37.15277969811654 -47.604633945692285 -47.87865501752296 -27.015465300465962 -32.25229424144073
962.0 -42.22457332161006 -37.15614272087008 -47.61906379382687 -47.893271401485116 -27.020430043020628 -32.26024259310657
963.0 -42.230634631919166 -37.16386370702635 -47.63348549919614 -47.90787980310982 -27.025392075403182 -32.26818741947157
964.0 -42.23342355755156 -37.1672359286857 -47.647899088612284 -47.92248024578473 -27.030351419021663 -32.276128724539795
965.0 -42.23923603054576 -37.17502919186034 -47.66230458757028 -47.937072752446156 -27.035308101581176 -32.284066513977734
966.0 -42.242142350765796 -37.178381711156916 -47.67670201963729 -47.95165734596007 -27.040262131945845 -32.29200079491383
967.0 -42.248086940135465 -37.186231692608295 -47.69109140622505 -47.96623404934478 -27.04521352078649 -32.29993157585603
968.0 -42.2508305870415 -37.18943597671063 -47.705472767050495 -47.98080288583468 -27.050162276509283 -32.30785886640354
969.0 -42.256678391052056 -37.196918786201906 -47.71984612058172 -47.9953638788211 -27.05510840761725 -32.315782676966826
970.0 -42.25951010539945 -37.20022788724667 -47.734211483685264 -48.00991705172255 -27.060051921844313 -32.32370301848764
971.0 -42.265338300802675 -37.20788859452038 -47.748568872789086 -48.02446242783599 -27.0649928269062 -32.331619907259096
972.0 -42.26817368207638 -37.211078011317994 -47.76291830450714 -48.03900003020936 -27.069931130979793 -32.33953336570296
973.0 -42.274058109082695 -37.21877284006587 -47.777259796506534 -48.05352988155949 -27.074866840935186 -32.347443404962945
974.0 -42.27678625966976 -37.222025453750064 -47.79159337016273 -48.068052004243775 -27.079799963314898 -32.355350035672714
975.0 -42.282497713723785 -37.22946503729488 -47.805919082945 -48.08256642028104 -27.08473050429607 -32.363253267732595
976.0 -42.28528144047104 -37.23259819129436 -47.82023701606386 -48.097073151408615 -27.08965846969461 -32.37115311023346
977.0 -42.290833835432295 -37.239929321479266 -47.83454721389909 -48.11157221915897 -27.0945838681263 -32.37904957142266
978.0 -42.29362736514206 -37.24331331352251 -47.84884969251444 -48.12606364493887 -27.09950670671813 -32.386942658667785
979.0 -42.299561941180386 -37.25056166033636 -47.86314446161195 -48.14054745009738 -27.104426990966715 -32.39483237847936
980.0 -42.30227450258666 -37.25379988086282 -47.87743154373118 -48.15502365597346 -27.109344725516355 -32.402718736647095
981.0 -42.30798894466123 -37.26114801177757 -47.891710962672995 -48.16949228391916 -27.11425991367431 -32.41060173836761
982.0 -42.3107420480056 -37.264364063426754 -47.90598273559216 -48.18395335529965 -27.11917255850566 -32.41848138833959
983.0 -42.3165264492258 -37.271678446152116 -47.920246875148536 -48.198406891474654 -27.124082663402017 -32.42635769092496
984.0 -42.31926281477695 -37.27479190831014 -47.934503402337015 -48.212852913863 -27.128990231674685 -32.43423065030865
985.0 -42.32481121892168 -37.28246117559556 -47.9487523505641 -48.227291443582786 -27.133895266194422 -32.4421002706489
986.0 -42.32768607342463 -37.285519995371146 -47.96299376073059 -48.24172250074406 -27.138797769012605 -32.449966556220836
987.0 -42.33361669212631 -37.292474824378495 -47.97722767120063 -48.25614610463835 -27.143697742721145 -32.45782951153747
988.0 -42.33624039239512 -37.29579051688106 -47.991454113118344 -48.27056227363745 -27.14859518974688 -32.46568914144342
989.0 -42.34186384335452 -37.302625384246035 -48.005673110132456 -48.284971025379605 -27.153490111563414 -32.473545451175795
990.0 -42.344647782901596 -37.305956136903056 -48.01988468092276 -48.299372377226774 -27.15838250894254 -32.481398446388305
991.0 -42.350524950845916 -37.31272417284221 -48.03408884061507 -48.313766346846904 -27.163272385321726 -32.489248133137345
992.0 -42.35318707128797 -37.316053026688046 -48.04828560241539 -48.32815295273843 -27.168159744035233 -32.497094517830746
993.0 -42.35876223010144 -37.32338433511528 -48.06247497928168 -48.34253221454627 -27.173044584518703 -32.504937607142836
994.0 -42.361495913920365 -37.32635662304227 -48.076656985944666 -48.35690415309875 -27.17792690596238 -32.51277740790303
995.0 -42.366978489066646 -37.33373018532928 -48.09083163939953 -48.37126879018636 -27.182806706340237 -32.52061392695946
996.0 -42.36956362597385 -37.336888264943255 -48.10499895801888 -48.3856261481714 -27.187683983409862 -32.52844717102751
997.0 -42.37534146860671 -37.34360835413649 -48.119158959669164 -48.399976249545766 -27.192558734468708 -32.536277146537415
998.0 -42.377931780842346 -37.346672981876246 -48.13331166047914 -48.414319116541044 -27.197430956246286 -32.5441038594621
999.0 -42.38343122733017 -37.35406046748779 -48.14745707453842 -48.42865477085586 -27.202300644862156 -32.55192731518385
1000.0 -42.385990537820916 -37.35705056276508 -48.161595214663535 -48.44298323351951 -27.207167795776854 -32.55974751837374


==> figures/ex3/dist_log_time.txt <==
time_KT_Imp KT_Imp time_KT_Expl KT_Expl time_FB_Imp FB_Imp time_FB_Expl FB_Expl time_FBF_Imp FBF_Imp time_FBF_Expl FBF_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.1380469799041748 -11.49803521696285 0.11059784889221191 2.212193924452216 0.1075887680053711 0.0 0.14208984375 -3.0115700646594146 0.06340146064758301 -0.8381388859555994 0.13911080360412598 -1.7777046356004822
0.32213687896728516 -15.99939280365583 0.27739715576171875 1.1958772869917556 0.27916979789733887 -0.8727383148024066 0.2827794551849365 -5.839916611893158 0.17666268348693848 -2.6492043465613717 0.32202911376953125 -3.5630443007226633
0.5261802673339844 -4.1427784867986395 0.45340609550476074 -2.5924117438333614 0.4364619255065918 -2.6579732354891012 0.4328923225402832 -8.385518093240124 0.3081200122833252 -5.746622211192455 0.5045452117919922 -5.308723227621275
0.7288858890533447 -4.068109143078537 0.6331400871276855 -10.805235968223219 0.6197798252105713 -5.627918266043329 0.5526564121246338 -10.540751922074287 0.43586087226867676 -11.056479265030884 0.6727287769317627 -7.001511246606028
0.9198384284973145 -7.242734745758447 0.8083314895629883 -14.877991254610258 0.7902853488922119 -10.534960936671151 0.6639754772186279 -12.23425894741348 0.5633513927459717 -18.01787810828561 0.8443055152893066 -8.6243493872501
1.1113648414611816 -6.29455643097454 0.9769320487976074 -10.697195037984724 0.9778423309326172 -17.717962784715134 0.7801403999328613 -13.472913168820202 0.6708266735076904 -12.103005219316607 1.037078857421875 -10.156431531212535
1.2837495803833008 -9.298431930329492 1.1625361442565918 -7.538603163084715 1.1646223068237305 -13.607288115779564 0.9145545959472656 -14.33677186560567 0.7787458896636963 -8.046330746204177 1.2210693359375 -11.574425725532503
1.4405879974365234 -11.908030037637731 1.3479008674621582 -5.338707771370572 1.3320276737213135 -9.188570499774466 1.0305891036987305 -14.932967164452293 0.8984506130218506 -6.349352063066759 1.4248228073120117 -12.855007149034197
1.6669902801513672 -13.262905634485687 1.5839629173278809 -3.566191775891009 1.5164527893066406 -7.154360461888178 1.1573710441589355 -15.354762371281765 1.0302133560180664 -5.8246722839939675 1.5847980976104736 -13.979244230087357
1.85853910446167 -13.664549871434398 1.7482213973999023 -1.9838987007069708 1.7024569511413574 -6.4013985445801955 1.2874250411987305 -15.66749449080902 1.1521141529083252 -5.981391322466106 1.7831687927246094 -14.936797914708118
2.0558130741119385 -13.83895551739217 1.9227790832519531 -0.522578655445257 1.866234540939331 -6.444643755110943 1.4190571308135986 -15.912005016582366 1.2725603580474854 -6.874377852174871 1.9670417308807373 -15.728784820686528
2.253523588180542 -14.177682603837631 2.093234062194824 0.6008577433357442 2.0562241077423096 -7.246515642260053 1.550642490386963 -16.112581933829166 1.4182133674621582 -8.653544381393205 2.12614369392395 -16.367544003080344
2.4604170322418213 -14.596609455133844 2.271573543548584 0.4513320556828088 2.21502947807312 -8.883511907135365 1.668989658355713 -16.283500586297382 1.6115357875823975 -11.546473908374688 2.2884128093719482 -16.873592989452813
2.6357011795043945 -14.99933045498113 2.447063684463501 -0.6148757636713703 2.3830246925354004 -11.528105603755744 1.8178045749664307 -16.433315413553284 1.7494888305664062 -15.830630544821268 2.442203998565674 -17.270786403808096
2.849299192428589 -15.344127895218824 2.621729850769043 -2.0208736284853828 2.5502796173095703 -15.454684611619339 1.9214215278625488 -16.567390956445706 1.8730032444000244 -19.076762813779272 2.598531484603882 -17.582659762934835
3.069375514984131 -15.603929319532739 2.7997565269470215 -3.9415970893991865 2.748011589050293 -19.57657087905536 2.0561046600341797 -16.68913900360754 1.986950397491455 -16.17847791972984 2.7676141262054443 -17.82986765327714
3.251857280731201 -15.806894923346755 2.960895538330078 -6.379306913181873 2.905005931854248 -18.172882242272046 2.169396162033081 -16.800842712720186 2.098775863647461 -13.126337869686743 2.9409475326538086 -18.02917597282187
3.4072420597076416 -15.987108186588067 3.124467134475708 -9.588277351672012 3.084832191467285 -14.979365540997843 2.2992448806762695 -16.904166449337964 2.233382225036621 -11.437317217820691 3.1243739128112793 -18.193486764458438
3.5966904163360596 -16.154013042977454 3.3284802436828613 -13.590862752873544 3.2523279190063477 -13.038202447069171 2.4436731338500977 -17.00038501012728 2.3753223419189453 -10.802143832564452 3.2948989868164062 -18.33237865201476
3.7817790508270264 -16.314658048258266 3.4997315406799316 -15.395002651542102 3.4202280044555664 -12.18659202526136 2.5571205615997314 -17.090527821851907 2.5141241550445557 -11.023042499228113 3.460031509399414 -18.45277068250413
3.946368932723999 -16.47111764697914 3.6955606937408447 -12.673771483186531 3.576465129852295 -12.191871945014444 2.6746678352355957 -17.175382647750215 2.652322769165039 -12.04345408954284 3.6153695583343506 -18.559612236780097
4.1491477489471436 -16.621782064981986 3.8808963298797607 -9.629407856195655 3.771348476409912 -12.952098514891642 2.7897956371307373 -17.25558743774819 2.822059154510498 -13.90645695715251 3.7661995887756348 -18.656380348218928
4.3089704513549805 -16.766224767613352 4.035040616989136 -7.365720992312408 3.9455676078796387 -14.454241061276951 2.9071316719055176 -17.331644775415715 2.963090181350708 -16.6914352225185 3.9186413288116455 -18.74554282698629
4.4661455154418945 -16.906038799691366 4.1898980140686035 -5.705278246000553 4.132582426071167 -16.716720710992334 3.051807403564453 -17.40400630868453 3.125401735305786 -19.976335692690274 4.075495958328247 -18.828834962900157
4.642087697982788 -17.04168693448735 4.387613296508789 -4.462685051191462 4.293636798858643 -19.538417387375105 3.1999850273132324 -17.473066130733777 3.2754099369049072 -20.977580174388354 4.300326108932495 -18.907495051437493
4.812797784805298 -17.174041860641857 4.589298486709595 -3.5547683362121867 4.4689857959747314 -21.542611661884568 3.3214616775512695 -17.539139059885315 3.4135019779205322 -18.87368694757277 4.4953882694244385 -18.982404043411982
5.00091552734375 -17.303665393962397 4.756330251693726 -2.9791917398690613 4.653472661972046 -20.880909516931325 3.4437968730926514 -17.6025064058473 3.538886308670044 -16.828105764722512 4.672250986099243 -19.054202772797172
5.184203624725342 -17.430868175668934 4.9479193687438965 -2.746278329545616 4.862970590591431 -19.127789938462048 3.563872814178467 -17.663413336284947 3.6748909950256348 -15.66446650913949 4.852731704711914 -19.123363949450372
5.3807456493377686 -17.555863424180874 5.120254039764404 -2.8299627184021716 5.046616792678833 -17.827318583287802 3.7078118324279785 -17.722120791362908 3.8129334449768066 -15.322049561327159 5.008293151855469 -19.19024135686502
5.538152456283569 -17.678837330502468 5.278562545776367 -3.1851821113478795 5.213526725769043 -17.229464334185195 3.839465379714966 -17.778801117838533 3.9355356693267822 -15.704781744485395 5.165014028549194 -19.255101991462176
5.723649501800537 -17.799964893865692 5.450438022613525 -3.7734191258875467 5.3819122314453125 -17.2848802612916 3.969588041305542 -17.833591958877857 4.0593483448028564 -16.762651711144542 5.342085838317871 -19.31816821255698
5.903296947479248 -17.919512797720024 5.6099793910980225 -4.572569247422346 5.535188913345337 -17.923653609418423 4.117139101028442 -17.886635751476582 4.185481309890747 -18.44785201490786 5.52368950843811 -19.379600586726937
6.078323125839233 -18.037584275537935 5.7681403160095215 -5.607146840298761 5.708901882171631 -19.06843554892603 4.2506630420684814 -17.93806135229912 4.313359498977661 -20.539744119645515 5.716132164001465 -19.43953328007457
6.244189023971558 -18.15422748313931 5.917245149612427 -6.900008643129758 5.886022567749023 -20.56080413200508 4.409014463424683 -17.987981694099506 4.430635213851929 -22.197858578152992 5.871466636657715 -19.498081024367252
6.428412437438965 -18.26952819392073 6.072293758392334 -8.516765515910173 6.060507535934448 -22.007441736515837 4.537395000457764 -18.03649924738843 4.553636789321899 -22.22718304950778 6.0441813468933105 -19.555340800011116
6.600210905075073 -18.38352641492202 6.266891002655029 -10.52097705651554 6.236591339111328 -22.762841629640775 4.669019937515259 -18.083707442803686 4.675392150878906 -21.080705440316642 6.212127447128296 -19.611401498613517
6.752389907836914 -18.496312776502123 6.44307541847229 -12.950133457810043 6.39841103553772 -22.559359669206074 4.8170435428619385 -18.129688312895702 4.823693037033081 -19.954847303504653 6.370743274688721 -19.666333167782625
6.926445007324219 -18.607838494218317 6.641253232955933 -15.539049642099641 6.545365571975708 -21.88857466835239 4.928766489028931 -18.174518055064585 4.9771764278411865 -19.316620324787348 6.528362512588501 -19.72020104181946
7.130311012268066 -18.718080638284917 6.837467670440674 -16.934793140158412 6.692511796951294 -21.29595304403393 5.053808212280273 -18.218266830037784 5.118889570236206 -19.23173306351507 6.69044828414917 -19.773061573127993
7.326565265655518 -18.827199188447445 7.033617258071899 -15.810361636783059 6.860660791397095 -21.0196230315491 5.163169622421265 -18.261000668261744 5.269043445587158 -19.66391013422148 6.864515066146851 -19.82496946699506
7.52838134765625 -18.935005386158966 7.256094932556152 -13.624576751402264 7.030788898468018 -21.106038613683133 5.2791523933410645 -18.302775325218427 5.385713815689087 -20.535268151797847 7.046632766723633 -19.87597929207354
7.715538024902344 -19.041692227777524 7.495631217956543 -11.632489104699626 7.20679497718811 -21.516049206119483 5.433544874191284 -18.343645496318107 5.523703098297119 -21.68547306521907 7.199930191040039 -19.926129817324803
7.891921043395996 -19.14717245091999 7.683808326721191 -10.062719859421719 7.394079685211182 -22.153073899984097 5.54863715171814 -18.383663985361224 5.659911394119263 -22.786078838133783 7.3578526973724365 -19.975461774468634
8.069746971130371 -19.251440171252547 7.897313117980957 -8.87408024725913 7.578501462936401 -22.85870236769267 5.6910624504089355 -18.422875461727074 5.794789552688599 -23.380518143865924 7.542412519454956 -20.024012351720827
8.308887481689453 -19.35454963408671 8.096737623214722 -8.004257863649274 7.758135080337524 -23.430228912935753 5.829098701477051 -18.46132387739848 5.9165425300598145 -23.279414812087428 7.703603744506836 -20.07181575501727
8.481257438659668 -19.45656545960386 8.291565895080566 -7.407982043758525 7.971341133117676 -23.71061190112293 5.9615068435668945 -18.49903690724821 6.047428607940674 -22.787298463742957 7.858621120452881 -20.11890447123833
8.636293888092041 -19.557314576983703 8.460613012313843 -7.05760862677916 8.142782211303711 -23.698143422532464 6.083589553833008 -18.53604953640273 6.184855937957764 -22.310506371336018 8.009437322616577 -20.165307355608807
8.826014995574951 -19.657022487143003 8.634173154830933 -6.933810488654716 8.322489738464355 -23.53143899551997 6.210540771484375 -18.572394896486667 6.353790998458862 -22.071990643043815 8.183178901672363 -20.211050938115616
9.02637004852295 -19.755563418191052 8.84517502784729 -7.021778946417047 8.47191858291626 -23.370202355662236 6.336809158325195 -18.608103978156386 6.5159687995910645 -22.136553995034856 8.428347110748291 -20.256161337123075
9.198927879333496 -19.85294398754726 9.036065101623535 -7.311042935502876 8.624539136886597 -23.315962215362216 6.477012395858765 -18.643206478538463 6.666788816452026 -22.4797756469028 8.62682557106018 -20.30067298371153
9.411927938461304 -19.949253888577093 9.220276594161987 -7.803022975797095 8.787009239196777 -23.40274062525317 6.597257852554321 -18.67773248312729 6.811123847961426 -23.014438399897678 8.799309730529785 -20.34459598520943
9.581257581710815 -20.04453905931111 9.399572134017944 -8.505715304682568 8.963192224502563 -23.613052654605152 6.732039928436279 -18.711700931349483 6.937650680541992 -23.595226233197234 8.970062494277954 -20.387952347011712
9.781482696533203 -20.138658455021087 9.56331205368042 -9.436679912853775 9.125627279281616 -23.894650637378763 6.873226881027222 -18.745133844594545 7.084254264831543 -24.046466573515612 9.131969690322876 -20.430764559800295
9.973600387573242 -20.231840342835106 9.749022722244263 -10.616478942327142 9.290156126022339 -24.178158010266504 7.005823135375977 -18.778052888241408 7.202324867248535 -24.245567676659174 9.29998230934143 -20.473049719002727
10.143612623214722 -20.323962879663906 9.918171167373657 -12.071667306819398 9.4478120803833 -24.400684482848526 7.1208555698394775 -18.810481448686993 7.371544122695923 -24.204978743118502 9.492865085601807 -20.514825047960077
10.319303512573242 -20.415056017909293 10.128356695175171 -13.816555127380386 9.589895009994507 -24.530391435104573 7.231186151504517 -18.842437037473434 7.486502647399902 -24.048009287499458 9.66330599784851 -20.556108562219716
10.486646175384521 -20.505178553025516 10.318051815032959 -15.778251651554339 9.737499713897705 -24.57680691301391 7.351720333099365 -18.873937837116944 7.620025157928467 -23.911085626038687 9.821150064468384 -20.596915724515522
10.644177436828613 -20.59436518626935 10.504823923110962 -17.603587019284657 9.935880661010742 -24.578664539168752 7.4642417430877686 -18.905001495090296 7.73646879196167 -23.880319161969243 9.988789558410645 -20.63726099704285
10.824153900146484 -20.68249017405783 10.700345993041992 -18.438669316038443 10.12714958190918 -24.580356623373202 7.590365409851074 -18.93564412188074 7.881856679916382 -23.982238884421122 10.147021532058716 -20.677157561763337
11.031587362289429 -20.769746355681082 10.864394426345825 -17.757328338793844 10.298116207122803 -24.613522956561674 7.700505018234253 -18.965880547562822 8.0023832321167 -24.195406610311302 10.298258066177368 -20.716617618679862
11.217100143432617 -20.855955057856757 11.04551386833191 -16.25649896444395 10.449147701263428 -24.690015294631323 7.827139139175415 -18.995724886488606 8.148919105529785 -24.465049673882792 10.4503173828125 -20.755653297816448
11.405330181121826 -20.94135206083123 11.220455884933472 -14.709217361525425 10.608721017837524 -24.803544713670284 7.980128288269043 -19.025190299722524 8.287206649780273 -24.721629675908385 10.60938310623169 -20.794276001293376
11.572985410690308 -21.0258153863759 11.418123006820679 -13.397084749211697 10.801378965377808 -24.93596235449022 8.111336708068848 -19.05428924558983 8.42188286781311 -24.906569747577155 10.806068181991577 -20.832496910004128
11.738054037094116 -21.109380683288702 11.637771606445312 -12.364807197909442 11.041722297668457 -25.065596258802856 8.258408784866333 -19.08303354375698 8.563817024230957 -24.996962308928985 10.985721111297607 -20.870326430582576
11.902843713760376 -21.192100409578995 11.857926368713379 -11.594716053744474 11.222837209701538 -25.175403552897965 8.38962984085083 -19.111434578933224 8.701972723007202 -25.012079651508476 11.144543170928955 -20.907774888214803
12.103506803512573 -21.273937283368284 12.053107261657715 -11.060401100399028 11.44741153717041 -25.258370234546874 8.526702642440796 -19.139503486839285 8.841418981552124 -24.996571958989826 11.311410188674927 -20.944853543183328
12.260425090789795 -21.354964875299473 12.227935075759888 -10.739346726142273 11.62151551246643 -25.318182516350255 8.658734798431396 -19.167250807094828 8.976950645446777 -24.99534825141628 11.468518495559692 -20.981571648247616
12.442079782485962 -21.435181280805416 12.415451288223267 -10.615617219232515 11.82304048538208 -25.365519214842923 8.80899953842163 -19.19468692864629 9.120118141174316 -25.036513974818387 11.632668256759644 -21.01793969754022
12.611062288284302 -21.51449321128866 12.598141193389893 -10.676484269373486 12.014672994613647 -25.412419423651983 8.944051265716553 -19.22182453169421 9.258343696594238 -25.126173145950258 11.786771774291992 -21.053966288894227
12.776772022247314 -21.59300166805481 12.81323504447937 -10.914897047309182 12.208313941955566 -25.467676891164402 9.083894491195679 -19.24866835158829 9.397785186767578 -25.25161092443262 11.95209527015686 -21.089659780088475
12.942809104919434 -21.670785058665444 13.029613256454468 -11.328079114345753 12.39971113204956 -25.534618475393813 9.208976984024048 -19.275227075337185 9.542717695236206 -25.389058695281225 12.129187822341919 -21.12502869406219
13.135212182998657 -21.747640235203 13.23941969871521 -11.916878721620536 12.592043161392212 -25.611313163366308 9.332977533340454 -19.30150892307783 9.681171655654907 -25.51373752098594 12.297070026397705 -21.160083282301034
13.305396556854248 -21.82381744095547 13.420375347137451 -12.684334083705464 12.783456563949585 -25.692485981963845 9.44593620300293 -19.327521728459008 9.8229660987854 -25.6092964940486 12.455122947692871 -21.19483194157874
13.485065937042236 -21.899239463777 13.619818687438965 -13.636169077271536 12.978533267974854 -25.77213175032904 9.554564952850342 -19.353272718516394 9.967171430587769 -25.67296888925042 12.656580448150635 -21.229282282717755
13.645859479904175 -21.973848715484714 13.79555869102478 -14.766192081823899 13.184369325637817 -25.84578382056565 9.66539454460144 -19.37876941360158 10.106731176376343 -25.714271629260207 12.851583003997803 -21.263441388303683
13.808439016342163 -22.04779443044847 14.001713514328003 -16.04615785688005 13.398407697677612 -25.911794663094042 9.773995399475098 -19.404018530363444 10.221363067626953 -25.748721759676133 13.028836965560913 -21.297318125798803
13.974313735961914 -22.12095939194322 14.171422243118286 -17.379385824577223 13.5936439037323 -25.971313178280965 9.88455057144165 -19.429025988647957 10.347553968429565 -25.79055516252341 13.188870191574097 -21.330917937144186
14.126558780670166 -22.19336305303862 14.347978115081787 -18.548448733805728 13.785914182662964 -26.027247926378465 10.007097721099854 -19.453798064128026 10.505156755447388 -25.847797465784677 13.372859239578247 -21.364245771746482
14.297779083251953 -22.265234099354096 14.526489734649658 -19.209209560791535 13.995229244232178 -26.082806974776247 10.126015663146973 -19.47834088156519 10.651145935058594 -25.920796493419623 13.552952527999878 -21.397308425489125
14.490868330001831 -22.336413806668038 14.76790714263916 -19.126258557060073 14.160574197769165 -26.140327020673272 10.270599842071533 -19.502662135756605 10.788679122924805 -26.003748864046372 13.71074104309082 -21.430110939709213
14.647932291030884 -22.40691578871475 14.973606824874878 -18.437586305927216 14.358256816864014 -26.200666559260068 10.400564908981323 -19.52676702848748 10.93164587020874 -26.088008926914227 13.892123699188232 -21.462659126025127
14.806819677352905 -22.476919617275325 15.1763436794281 -17.483552123849446 14.513831615447998 -26.263267526188617 10.54934811592102 -19.550659535763288 11.048782348632812 -26.16577702568909 14.0501389503479 -21.49495938767382
14.970208168029785 -22.546152085998084 15.371999979019165 -16.52895298338073 14.674736976623535 -26.32669595013727 10.673750400543213 -19.57434446127133 11.164685010910034 -26.232871512118944 14.212740421295166 -21.527017127259626
15.126087427139282 -22.61489497030004 15.549643754959106 -15.695120631431529 14.834425210952759 -26.3893519040108 10.779712200164795 -19.597826643599852 11.308945894241333 -26.289625018201544 14.372626543045044 -21.558837552505345
15.292324304580688 -22.68320581480552 15.785712003707886 -15.028611037908226 15.018048763275146 -26.45007946229233 10.88867998123169 -19.621110717205518 11.432699203491211 -26.339874233726817 14.530710458755493 -21.590425214395417
15.4549880027771 -22.750761861543708 16.010602235794067 -14.535858455889786 15.205311298370361 -26.508477136311352 10.998920440673828 -19.644201362001265 11.577071189880371 -26.38880048137994 14.724078178405762 -21.621784532764217
15.634834289550781 -22.817803032749598 16.209531784057617 -14.215784902039491 15.408055067062378 -26.5648829070213 11.145422220230103 -19.667103357842045 11.719391345977783 -26.440722965598518 14.90593147277832 -21.652919990219402
15.820586204528809 -22.884456450987738 16.37887716293335 -14.059715946556183 15.573965072631836 -26.620072481357195 11.288448810577393 -19.68982100119571 11.846057415008545 -26.49770805804318 15.07180404663086 -21.683835877848622
16.003922939300537 -22.95037460091674 16.58467960357666 -14.06362704793005 15.727546691894531 -26.674892486900994 11.424758911132812 -19.712358723529128 11.963934421539307 -26.559309045534036 15.232313871383667 -21.714536542654926
16.1871235370636 -23.01596235881616 16.80071496963501 -14.219952045053713 15.896704912185669 -26.729956152030564 11.57677149772644 -19.73472076599983 12.131009340286255 -26.62325538754169 15.392290353775024 -21.7450258902387
16.3775851726532 -23.081127092339063 17.011255741119385 -14.526581260374684 16.083295822143555 -26.785490243460494 11.693680047988892 -19.756910979544898 12.260253429412842 -26.686661919667237 15.545157194137573 -21.77530778839276
16.594748973846436 -23.14566417117955 17.195443153381348 -14.977240129937101 16.279181003570557 -26.841352662861198 11.829704284667969 -19.778933150806612 12.373524188995361 -26.747229321965193 15.701782464981079 -21.80538620306807
16.77858805656433 -23.20982485701507 17.380330324172974 -15.567857873704064 16.439747095108032 -26.897177864223956 11.982805967330933 -19.800790757425 12.513238191604614 -26.803989218195067 15.855626583099365 -21.835264812693055
16.960014820098877 -23.27343332117166 17.57221531867981 -16.285629139922907 16.606958866119385 -26.9525556694777 12.121655702590942 -19.822489120963755 12.650859355926514 -26.857402879452703 16.030138969421387 -21.864947234783017
17.130334615707397 -23.336300722625303 17.785046100616455 -17.111547099273317 16.780804872512817 -27.007196515608555 12.271946430206299 -19.844030086503953 12.78124737739563 -26.90890113602217 16.19843077659607 -21.894436846474065
17.28833031654358 -23.398939312199477 17.94744563102722 -18.000906158426652 16.951560258865356 -27.06100808819766 12.41971755027771 -19.865416463695706 12.907477140426636 -26.960159571475437 16.368839502334595 -21.923736909582704
17.497440099716187 -23.461051226331673 18.146672010421753 -18.879911447819484 17.159796237945557 -27.114084628811625 12.567111253738403 -19.886651295931095 13.031917810440063 -27.01243402097363 16.533318519592285 -21.952850423899505
17.685032844543457 -23.52274512250308 18.363545417785645 -19.62639732962391 17.356451511383057 -27.166633450565474 12.69881296157837 -19.907737526475756 13.141745567321777 -27.066190280223058 16.69900679588318 -21.98178030119959
17.859954595565796 -23.584119629237208 18.523765325546265 -20.103608686156427 17.519697427749634 -27.218877858637477 12.819526195526123 -19.92867799363427 13.264682054519653 -27.12110633862958 16.92154884338379 -22.010529404442558
18.026131629943848 -23.645022636726452 18.689043521881104 -20.213749135401816 17.681316614151 -27.270977737420658 12.935618162155151 -19.94947557023629 13.376872777938843 -27.176352576717907 17.099899768829346 -22.03910044141319
18.201737880706787 -23.705617755566017 18.878944396972656 -19.977702436423424 17.868356466293335 -27.322992055797975 13.04385757446289 -19.97013293772785 13.48854112625122 -27.231005591664626 17.28061008453369 -22.06749644627714
18.37115740776062 -23.765897134671675 19.060362100601196 -19.507119541509937 18.08063769340515 -27.3748833244738 13.169251680374146 -19.990652520586 13.60058045387268 -27.284417409472677 17.466709852218628 -22.095720081729628
18.546162366867065 -23.82559345398436 19.22908306121826 -18.940644018821445 18.23248600959778 -27.426556849355627 13.285056829452515 -20.01103732514432 13.732855319976807 -27.336400417280554 17.64103364944458 -22.12377358277534
18.721320390701294 -23.88519974166489 19.4278085231781 -18.37990379264172 18.401150226593018 -27.477909385025058 13.404103517532349 -20.031289890714472 13.888612270355225 -27.38720272903993 17.813008069992065 -22.15165946592968
18.9203360080719 -23.944337383367653 19.624464511871338 -17.889148748972474 18.5666241645813 -27.52887041848043 13.542242050170898 -20.051412659418965 14.030347108840942 -27.437327919846734 17.979612588882446 -22.17938006705079
19.08741021156311 -24.003067875866172 19.800508975982666 -17.49878547071957 18.726634740829468 -27.579421284500974 13.71402621269226 -20.07140787230052 14.16691780090332 -27.487300457754674 18.149405241012573 -22.206937630797107
19.24948501586914 -24.061594522155517 20.00797724723816 -17.224434257969946 18.87882089614868 -27.6295925154395 13.835941076278687 -20.091277604825727 14.273631572723389 -27.53747357189715 18.321086645126343 -22.234334385656915
19.41302752494812 -24.11972184976576 20.23893427848816 -17.069578483754665 19.08028292655945 -27.67944181681479 13.9875648021698 -20.11102386721906 14.397352695465088 -27.58793729080946 18.480509281158447 -22.26157244082281
19.619150400161743 -24.17741142911289 20.470778703689575 -17.035086734121787 19.272518634796143 -27.729030972648903 14.121142148971558 -20.130648619631792 14.530058860778809 -27.638542842179387 18.669013023376465 -22.28865383686889
19.811108112335205 -24.23511221601715 20.693442821502686 -17.117074058787207 19.461341619491577 -27.778404618661696 14.283409833908081 -20.15015384354031 14.637076139450073 -27.689012163524737 18.82529926300049 -22.315580503743675
20.028852462768555 -24.292176237489862 20.905353307724 -17.311716340918245 19.620310068130493 -27.82758080574965 14.435590505599976 -20.16954143705139 14.758034944534302 -27.73907115399863 18.971617698669434 -22.342354357433308
20.217103242874146 -24.349059161351857 21.076951026916504 -17.61096063977347 19.77664875984192 -27.87655312740521 14.577499389648438 -20.188813967372965 14.88626480102539 -27.788552629553127 19.120426893234253 -22.368979426916532
20.416069507598877 -24.405794671255805 21.2725510597229 -18.00581586202169 19.92261290550232 -27.925301086428462 14.746647357940674 -20.207977002096918 15.059807777404785 -27.837438691882014 19.284546375274658 -22.395456523479695
20.622654914855957 -24.462026398814494 21.452137231826782 -18.479841787164485 20.106493949890137 -27.97380284599868 14.909536600112915 -20.227027707320406 15.243342876434326 -27.88583793020649 19.443931579589844 -22.42178626767549
20.808070182800293 -24.518075448082026 21.663333892822266 -19.012038692770716 20.278698205947876 -28.02204404991429 15.035415410995483 -20.24596808125576 15.385566234588623 -27.93392192447318 19.602900505065918 -22.447970150857937
21.02999186515808 -24.573995238952623 21.84502363204956 -19.56705257456232 20.43855309486389 -28.070023453959646 15.145681142807007 -20.264800063372075 15.521315813064575 -27.981850882811173 19.761805295944214 -22.474009718085483
21.209856748580933 -24.629348230394207 22.046507835388184 -20.10196486950667 20.592893600463867 -28.117751901655442 15.269315958023071 -20.283525283054466 15.682623624801636 -28.02971944014686 19.95867657661438 -22.499906473833136
21.369189500808716 -24.684673445951884 22.24926733970642 -20.55852752005528 20.745224952697754 -28.16524706406867 15.39068078994751 -20.302145300421035 15.809415578842163 -28.07753766391752 20.133800745010376 -22.525662070063916
21.559849500656128 -24.739735257100893 22.4494411945343 -20.886207779682955 20.956782341003418 -28.212526698655765 15.50355863571167 -20.32066172894845 15.979549646377563 -28.12524600863213 20.2883620262146 -22.55127801832291
21.769846200942993 -24.794375252930475 22.612253665924072 -21.04461203362401 21.177379846572876 -28.25960327626315 15.654570579528809 -20.339076934027943 16.118209838867188 -28.172753397787357 20.449342727661133 -22.576755915844444
21.952526092529297 -24.848911340851274 22.781216859817505 -21.03352322102849 21.39043402671814 -28.30648260837721 15.798957347869873 -20.357393419622333 16.257670879364014 -28.21997850933366 20.60291361808777 -22.602097448823578
22.132755279541016 -24.90315994668924 22.96040964126587 -20.87871122663905 21.586160898208618 -28.353164378527012 15.992180585861206 -20.375611476423142 16.425174236297607 -28.26687889733887 20.7507164478302 -22.627304688756297
22.33151388168335 -24.95696440933652 23.14137291908264 -20.633165310874585 21.75136709213257 -28.399644871390343 16.145854949951172 -20.39373262342686 16.541779041290283 -28.313459676754114 20.94678807258606 -22.652379636488156
22.532039403915405 -25.010675768079725 23.32982850074768 -20.346655269967645 21.914043426513672 -28.445920165895508 16.258195638656616 -20.411758429995025 16.665390729904175 -28.359762873061168 21.14870834350586 -22.67732508363022
22.74261999130249 -25.06363716340193 23.52526617050171 -20.066263609258556 22.10153818130493 -28.491988758850745 16.3743953704834 -20.42969026302884 16.79473042488098 -28.405845549547095 21.372196674346924 -22.702142962781803
22.94325065612793 -25.116196165951425 23.71047616004944 -19.821510273075564 22.2857928276062 -28.537854115372564 16.5433292388916 -20.44752944619518 16.93302893638611 -28.451757282947092 21.561544179916382 -22.726835117922384
23.110825300216675 -25.16866110532519 23.91447138786316 -19.63568613610449 22.478254318237305 -28.583521489899418 16.663402795791626 -20.465277350282634 17.094146728515625 -28.497526289393758 21.760374546051025 -22.751403321293026
23.265562772750854 -25.220663745546815 24.12522602081299 -19.518549524275283 22.661243438720703 -28.628997538775266 16.838799238204956 -20.482935362564785 17.22061848640442 -28.543152988506158 21.93769645690918 -22.7758493340863
23.422957181930542 -25.272551404886364 24.331887006759644 -19.478226960782617 22.823986291885376 -28.674289029108277 16.99336075782776 -20.500504530697565 17.343245267868042 -28.588618285665923 22.124632120132446 -22.800174910186712
23.607399225234985 -25.324272468670696 24.532485008239746 -19.51357186911571 22.98375391960144 -28.719401126269556 17.145272254943848 -20.517986040325372 17.45433211326599 -28.63389692066493 22.295964002609253 -22.82438170654533
23.8155038356781 -25.37557364077946 24.72988224029541 -19.624634818278146 23.192573070526123 -28.764337386626888 17.288426160812378 -20.535381024660985 17.55739688873291 -28.678968695707745 22.469291925430298 -22.84847129257161
23.99830150604248 -25.426885138971485 24.92011523246765 -19.803091198516466 23.36918354034424 -28.809099350925315 17.414750337600708 -20.552690575273893 17.65915608406067 -28.723826185218275 22.643035173416138 -22.872445182222787
24.150710821151733 -25.477936320540223 25.111145973205566 -20.042829800879865 23.52978491783142 -28.853688879758725 17.546064853668213 -20.569915751574396 17.770373344421387 -28.768476407178735 22.819854259490967 -22.896304785124904
24.308027029037476 -25.528658437775263 25.30290937423706 -20.327882702918192 23.697277307510376 -28.898107391730086 17.68264937400818 -20.58705765132575 17.881500244140625 -28.812936998423893 22.97905421257019 -22.920051446217272
24.461158990859985 -25.579390637057664 25.482227325439453 -20.644810785014656 23.866779088974 -28.942357074274625 17.820101976394653 -20.604117323312117 17.99614715576172 -28.857226775535835 23.138400316238403 -22.943686531948522
24.665748119354248 -25.62982288460464 25.680610179901123 -20.968722544380398 24.02357769012451 -28.98643993576428 17.94612193107605 -20.621095765178858 18.11557650566101 -28.901360663865738 23.296536207199097 -22.967211361234728
24.87708282470703 -25.680006070665442 25.85865354537964 -21.279622911434807 24.21976900100708 -29.03035785097904 18.094789743423462 -20.637993930359354 18.257917165756226 -28.945344713329135 23.459178924560547 -22.99062711823453
25.07328772544861 -25.730273869167544 26.09314227104187 -21.54760075565832 24.399346351623535 -29.074112481330054 18.26093363761902 -20.654812671341176 18.38072681427002 -28.989176518206776 23.622167348861694 -23.01393497504414
25.293755054473877 -25.78004168150365 26.29615831375122 -21.755623751991845 24.5793137550354 -29.117705189041484 18.382720708847046 -20.671552825961218 18.503090858459473 -29.032848597963454 23.812278985977173 -23.03713617953891
25.491265296936035 -25.82976606440492 26.497220039367676 -21.883687997947785 24.784770727157593 -29.16113702192973 18.494597911834717 -20.68821521652104 18.645861387252808 -29.07635269869661 23.994131803512573 -23.06023182115204
25.69952368736267 -25.87942979356663 26.678771018981934 -21.933705822790962 24.934678316116333 -29.204408871816973 18.608824491500854 -20.704800643588925 18.76244616508484 -29.119683441795218 24.160521745681763 -23.083222969939467
25.899728298187256 -25.928646811846008 26.88300323486328 -21.908159089069002 25.104220867156982 -29.247521738808345 18.72555446624756 -20.72130990676976 18.9254469871521 -29.1628404016693 24.316033363342285 -23.106110903952125
26.084675550460815 -25.977935573612363 27.07576584815979 -21.82920983584449 25.292065858840942 -29.290476922237957 18.83952498435974 -20.737743857781847 19.02800464630127 -29.205828102270512 24.48330283164978 -23.128896762821295
26.260711193084717 -26.027050929358143 27.287469625473022 -21.713572222820268 25.527153253555298 -29.333280253562233 18.97302770614624 -20.754103331074614 19.137256145477295 -29.248654803799727 24.6681387424469 -23.151581730643525
26.429015636444092 -26.07576993373158 27.475712537765503 -21.587496573327158 25.70713996887207 -29.37593469471284 19.127684116363525 -20.770389522512993 19.264877796173096 -29.291328441070476 24.823321104049683 -23.174166810199807
26.591559171676636 -26.12456552891998 27.654844045639038 -21.466261492908266 25.904911994934082 -29.418442621375235 19.23951506614685 -20.786603343925858 19.421946048736572 -29.333853839332768 25.016177654266357 -23.196652983284597
26.77068781852722 -26.17316323118824 27.826858043670654 -21.368580195164228 26.09693717956543 -29.460806528178466 19.374752044677734 -20.802746106235613 19.538456201553345 -29.376234124324085 25.203539848327637 -23.219041233098704
26.961793899536133 -26.22142990325208 28.0067617893219 -21.30204193167694 26.29053831100464 -29.50302822751295 19.50740146636963 -20.818819181401516 19.661307096481323 -29.418469471132298 25.385557174682617 -23.24133267715301
27.1618173122406 -26.26985315062928 28.181103706359863 -21.27608166261393 26.445185899734497 -29.545109332700537 19.622390270233154 -20.834823368661656 19.79757332801819 -29.460558514764756 25.559513092041016 -23.26352833763513
27.328760147094727 -26.31789038724778 28.369970560073853 -21.291158051224066 26.60173535346985 -29.587051761340966 19.735156774520874 -20.85075913100596 19.920267820358276 -29.50249982456894 25.733992338180542 -23.28562910726882
27.4937527179718 -26.365756978039762 28.580437660217285 -21.3495320320623 26.771804571151733 -29.628857194103077 19.845782041549683 -20.866627160822453 20.038515329360962 -29.54429334125042 25.886770248413086 -23.307635870653833
27.67377758026123 -26.413648616577888 28.762184619903564 -21.446125618469843 26.941043615341187 -29.670527155366962 19.967424154281616 -20.88242813003656 20.147536754608154 -29.585941191155392 26.042595624923706 -23.32954945108559
27.892298936843872 -26.461157698561877 28.953676462173462 -21.57770990869026 27.080121994018555 -29.712063709922802 20.084371089935303 -20.898162705601095 20.25735855102539 -29.62744589600295 26.232991695404053 -23.35137064842828
28.089545965194702 -26.508639583696517 29.142014026641846 -21.734634282179783 27.313690185546875 -29.753475008268644 20.20251226425171 -20.913831540601414 20.367724418640137 -29.668810589147462 26.46499538421631 -23.373100308737172
28.25819993019104 -26.556062580010487 29.320727109909058 -21.90930343950636 27.504710912704468 -29.794757141612717 20.339844465255737 -20.929435269956528 20.521378755569458 -29.710040081204006 26.626380681991577 -23.394739283538687
28.46299409866333 -26.603197775404542 29.515562295913696 -22.088694972982527 27.709978580474854 -29.835911205668168 20.484440326690674 -20.944974576072322 20.68063449859619 -29.751136900317196 26.78631329536438 -23.416288417901924
28.629399299621582 -26.650292563751922 29.687682151794434 -22.26313199948512 27.88216543197632 -29.876938873084317 20.63070249557495 -20.96045034066643 20.824196815490723 -29.792102513554322 26.938458681106567 -23.43774853529993
28.812015056610107 -26.697191190593124 29.911439895629883 -22.419444351762372 28.070223569869995 -29.917841790651806 20.757303953170776 -20.97586341022826 20.9521746635437 -29.83293885162461 27.10271191596985 -23.45912052442141
28.99449133872986 -26.74387389833005 30.07857632637024 -22.550044288486482 28.319563627243042 -29.958621149717285 20.87504506111145 -20.99121461313267 21.078655242919922 -29.873647991227873 27.276089906692505 -23.48040525537153
29.17948341369629 -26.790593996427766 30.281895637512207 -22.646719170647167 28.472208499908447 -29.999277897075245 21.0131413936615 -21.006504728410427 21.196523666381836 -29.914230584937556 27.443575859069824 -23.501603539688205
29.335504293441772 -26.837008550113936 30.468580722808838 -22.70867295903068 28.66780972480774 -30.039813024017022 21.138956546783447 -21.021734496655938 21.30353856086731 -29.954686939012426 27.625922679901123 -23.522716184920682
29.52778387069702 -26.883329431795225 30.64124083518982 -22.735831033511435 28.878831386566162 -30.080227812361805 21.271825313568115 -21.036904640634695 21.445539951324463 -29.995017419208633 27.80011749267578 -23.543744036034067
29.691265106201172 -26.929743840848666 30.809481859207153 -22.73500772614736 29.050334453582764 -30.12052387315636 21.412928342819214 -21.052015874167353 21.592169761657715 -30.03522289924299 27.95875310897827 -23.564687921682896
29.872074604034424 -26.975708133274793 30.985162496566772 -22.71256567423987 29.280195713043213 -30.160702760644607 21.56754994392395 -21.067068854712744 21.746360778808594 -30.075305001577938 28.113427877426147 -23.585548867453664
30.039488077163696 -27.02174049980187 31.19877529144287 -22.67887185930221 29.501075744628906 -30.200766025616975 21.697141647338867 -21.08206422588036 21.886837244033813 -30.11526548021046 28.27075433731079 -23.60632768368063
30.205701112747192 -27.067652280661708 31.40660548210144 -22.64175705997376 29.66679072380066 -30.240715166332475 21.836308479309082 -21.097002612871467 22.01542639732361 -30.15510592717101 28.42608952522278 -23.627025362492287
30.387312173843384 -27.113265675068785 31.586411476135254 -22.6105200381461 29.84614109992981 -30.28055151735601 21.962888479232788 -21.111884621353404 22.1460223197937 -30.194828005756328 28.58219575881958 -23.64764267685078
30.58228373527527 -27.158938393591093 31.782426834106445 -22.59066226438643 30.048830032348633 -30.32027620601952 22.088651657104492 -21.12671087109267 22.254939794540405 -30.234433472674368 28.735087871551514 -23.668180329045782
30.787959337234497 -27.20443451287974 31.980146408081055 -22.58807029669599 30.20241665840149 -30.359890163724415 22.214207410812378 -21.14148194829241 22.372235774993896 -30.273923714989955 28.926255702972412 -23.688639111090744
30.970885276794434 -27.2497482874155 32.18124723434448 -22.60443955106386 30.438109636306763 -30.399394279614945 22.35269045829773 -21.1561983971076 22.4828839302063 -30.313299023115107 29.111093759536743 -23.70901995137297
31.15145206451416 -27.29519475083916 32.38357472419739 -22.641835137136262 30.60818839073181 -30.438789529244556 22.47837781906128 -21.170860772467755 22.59670066833496 -30.352559830527603 29.289485931396484 -23.729323432535384
31.31472873687744 -27.34014115655335 32.57546901702881 -22.698382870452622 30.82781171798706 -30.478076797959513 22.624080896377563 -21.185469648501044 22.755104541778564 -30.391707143839774 29.51125454902649 -23.749550099249525
31.470104455947876 -27.38516718075662 32.73642349243164 -22.772823714401046 30.99478268623352 -30.517256889577627 22.755459308624268 -21.200025545855084 22.890524864196777 -30.430742362735334 29.710764169692993 -23.769700462722504
31.624337673187256 -27.430234361684796 32.938584089279175 -22.86048155434658 31.16532039642334 -30.55633056013817 22.876900672912598 -21.214528953934174 23.012824535369873 -30.469666966114918 29.882450342178345 -23.789775214860516
31.827337980270386 -27.474707424165498 33.1076135635376 -22.957808169603155 31.389679431915283 -30.595298564329898 23.002514839172363 -21.228980354883596 23.170785427093506 -30.50848223483124 30.09748077392578 -23.809774877911593
32.03644776344299 -27.519491746846168 33.29598593711853 -23.058418397086253 31.585865020751953 -30.634161737813322 23.113366842269897 -21.243380333047437 23.302829265594482 -30.547189214915864 30.31613779067993 -23.82969996189611
32.23437428474426 -27.56428413938417 33.46938371658325 -23.158173704341497 31.757896900177002 -30.672920815954342 23.23031735420227 -21.257729351739766 23.422435998916626 -30.585788666654956 30.483292818069458 -23.84955101590211
32.39855933189392 -27.60839021024718 33.654826402664185 -23.25064883076322 31.93149995803833 -30.71157656104458 23.343899488449097 -21.27202792509307 23.54464340209961 -30.624281228395915 30.680824279785156 -23.869328451273304
32.56464076042175 -27.6529607683943 33.852535009384155 -23.332895805121158 32.09005904197693 -30.750129825486713 23.458136081695557 -21.2862765548519 23.669225454330444 -30.66266789292364 30.886158227920532 -23.88903259363277
32.77270555496216 -27.697255427268832 34.02052927017212 -23.4005590988047 32.319347858428955 -30.78858169108718 23.574477195739746 -21.30047573181349 23.781808376312256 -30.700950211385425 31.08122420310974 -23.908663776458
32.95194053649902 -27.741058417211462 34.23358392715454 -23.453518909498854 32.51546931266785 -30.826933395128084 23.709827423095703 -21.314625924718086 23.930410146713257 -30.739129710389026 31.256582975387573 -23.928222294824227
33.173712730407715 -27.78538417503604 34.40324354171753 -23.49051787172591 32.67219662666321 -30.865186315678798 23.843101739883423 -21.32872758193361 24.10055375099182 -30.777207466760828 31.44795060157776 -23.947708406084235
33.34567642211914 -27.829149592698958 34.57401967048645 -23.514490168098373 32.853813886642456 -30.903341661727254 24.002331972122192 -21.34278126852841 24.237656831741333 -30.815184174181258 31.619189262390137 -23.967122419250444
33.517536878585815 -27.87267472659153 34.73816919326782 -23.526964331155163 33.00783038139343 -30.941400315030897 24.115663528442383 -21.356787803194855 24.386898517608643 -30.85306051735003 31.788142681121826 -23.986464826248802
33.684733867645264 -27.916704188705637 34.899922370910645 -23.53266850092791 33.206944942474365 -30.979362836457586 24.225568771362305 -21.37074767913252 24.613197088241577 -30.890837254119493 31.95928120613098 -24.005736105169284
33.86317992210388 -27.96004805543808 35.06070375442505 -23.53430742561294 33.37128305435181 -31.01722960304363 24.331269025802612 -21.38466160092411 24.784984827041626 -30.92851517186795 32.128398180007935 -24.02493688302515
34.03565073013306 -28.00333704661405 35.24341917037964 -23.536825591488267 33.55356192588806 -31.05500089582169 24.44225788116455 -21.39852962877738 24.90533685684204 -30.966094983812937 32.28705596923828 -24.044067915437452
34.22697901725769 -28.04700630913603 35.41166400909424 -23.54244199273406 33.76647758483887 -31.09267701439117 24.55254292488098 -21.41235195883573 25.11592197418213 -31.00357726984049 32.46449518203735 -24.063130042374095
34.39213967323303 -28.089902378054596 35.584969997406006 -23.55481962549193 33.93273854255676 -31.13025835863911 24.682939529418945 -21.426129022124485 25.239185333251953 -31.040962445696376 32.6682231426239 -24.082124404808532
34.563454151153564 -28.13301486019816 35.76910948753357 -23.57486741623825 34.097020864486694 -31.167745433609664 24.818341732025146 -21.43986123734292 25.36094331741333 -31.078250728718523 32.83724498748779 -24.101052875879553
34.722389698028564 -28.176258136751443 35.9380898475647 -23.604347056064885 34.30998969078064 -31.205138983062298 24.96485161781311 -21.453549012151942 25.49990701675415 -31.11544209838538 32.99396514892578 -24.119916261980446
34.89652132987976 -28.21885458534656 36.1133975982666 -23.64256054040019 34.49091982841492 -31.24243979898845 25.124722242355347 -21.467192805860392 25.61353087425232 -31.152536522081494 33.22221064567566 -24.13871531030802
35.071802854537964 -28.26167360201476 36.33801817893982 -23.689427662898687 34.6746244430542 -31.279649324080804 25.235886812210083 -21.480793029392142 25.732837915420532 -31.189534167802513 33.4226131439209 -24.157450692421435
35.2570219039917 -28.304344417711924 36.5171275138855 -23.742967504498417 34.846020221710205 -31.316768450495942 25.343322277069092 -21.494350058261826 25.88728094100952 -31.22643554148462 33.58303356170654 -24.17612301867685
35.4148371219635 -28.346586682927494 36.677274227142334 -23.80172973236496 34.98983144760132 -31.35379795014928 25.458659410476685 -21.50786433871921 26.059167861938477 -31.26324161445301 33.74632382392883 -24.194733196178937
35.568315267562866 -28.389211238965643 36.84019637107849 -23.862999571876014 35.210020303726196 -31.39073851630084 25.577950716018677 -21.5213363251832 26.205042839050293 -31.299953782994084 33.91777801513672 -24.213281831461778
35.78751850128174 -28.431391842675286 37.042585134506226 -23.924878595297557 35.42127466201782 -31.42759082558062 25.68751835823059 -21.534766533574473 26.35159182548523 -31.336573573611226 34.095136642456055 -24.23176952455474
35.97254490852356 -28.473346832916825 37.21537113189697 -23.984590011837067 35.641703367233276 -31.464355505420333 25.79730772972107 -21.548155075601336 26.495867490768433 -31.373102391444945 34.25583505630493 -24.250196996548926
36.16325759887695 -28.51555510150292 37.39381194114685 -24.040689770510234 35.8284125328064 -31.501033078264133 25.93256402015686 -21.561502270853623 26.652036428451538 -31.40954117082157 34.42440319061279 -24.26856482492779
36.31904315948486 -28.55722241801118 37.61750102043152 -24.09118036752632 35.99290108680725 -31.537623951928712 26.07162356376648 -21.574808447777656 26.783239603042603 -31.44589049875527 34.59068465232849 -24.286873592828222
36.50531792640686 -28.59898821854294 37.821415185928345 -24.135671873744002 36.20114088058472 -31.574128522595267 26.212095260620117 -21.58807394289532 26.89911651611328 -31.482150969332295 34.761876583099365 -24.30512386583603
36.69889307022095 -28.64073266949511 38.02784180641174 -24.173427423207443 36.384347677230835 -31.610547296592397 26.33056354522705 -21.601299077478867 27.017877340316772 -31.51832322078677 34.944552183151245 -24.323316200785708
36.8764214515686 -28.681938907466026 38.20042872428894 -24.205262970743533 36.57755517959595 -31.64688068964376 26.449623346328735 -21.61448417493198 27.189695119857788 -31.554407753741117 35.14508628845215 -24.34145113504708
37.0498993396759 -28.723425655493855 38.39443516731262 -24.23162677681708 36.746845722198486 -31.683129059910307 26.57517170906067 -21.627629576518522 27.347297430038452 -31.590404978995828 35.31064510345459 -24.359529196357272
37.21425175666809 -28.76465457632864 38.5639271736145 -24.254244229961174 36.921019554138184 -31.719292751570002 26.684401750564575 -21.6407356283377 27.541807651519775 -31.626315366822837 35.48637509346008 -24.377550890409523
37.42386293411255 -28.805573453154615 38.74423289299011 -24.274249677798892 37.13470220565796 -31.755372166680814 26.799959897994995 -21.653802662323812 27.699249744415283 -31.662139360576713 35.63372468948364 -24.39551669326937
37.59481620788574 -28.846713265540917 38.95838379859924 -24.293559150202103 37.305787324905396 -31.791367960837242 26.928754806518555 -21.66683101260681 27.860008001327515 -31.697877323893945 35.783907890319824 -24.413427061974893
37.77320194244385 -28.88729681734057 39.17804312705994 -24.313371824924708 37.48799657821655 -31.82728089660314 27.053364515304565 -21.679821002629257 27.995545387268066 -31.733529651030654 35.9603431224823 -24.43128243848519
37.966975927352905 -28.92784017442807 39.36465406417847 -24.335298115545857 37.63997673988342 -31.863111654044026 27.20966649055481 -21.692772939684737 28.111762523651123 -31.769096914132852 36.1224901676178 -24.44908328925731
38.16021370887756 -28.96866710116551 39.53876256942749 -24.359981019663252 37.79979705810547 -31.898860744019608 27.364317893981934 -21.705687108802792 28.248934745788574 -31.804580138521594 36.28017616271973 -24.466830048113017
38.33931374549866 -29.008743777589707 39.71046805381775 -24.388347269694968 37.96199703216553 -31.934529339159866 27.485435485839844 -21.71856378886853 28.421616792678833 -31.839980516526435 36.44312858581543 -24.484526693656832
38.49587440490723 -29.049164058231955 39.889443159103394 -24.420294363793865 38.15254735946655 -31.970118287127292 27.598344564437866 -21.731403260285404 28.551257371902466 -31.875299356493127 36.620559215545654 -24.50217052473866
38.68591594696045 -29.089351105218036 40.07854151725769 -24.45600479677225 38.350467681884766 -32.00562794730231 27.709764003753662 -21.744205794247375 28.68278431892395 -31.910536884104943 36.78958559036255 -24.5197615065265
38.90599060058594 -29.129018004771616 40.26935601234436 -24.494715473306595 38.55496835708618 -32.041057928805316 27.822293996810913 -21.756971667100466 28.809229850769043 -31.945692457482405 36.954946994781494 -24.537300094617166
39.07070469856262 -29.169199203308164 40.43181586265564 -24.53600639679624 38.74242615699768 -32.07640779136541 27.94560694694519 -21.769701162794455 28.92267107963562 -31.980766163207033 37.12213706970215 -24.554786713968223
39.24409079551697 -29.208934188432462 40.61861705780029 -24.57862747498464 38.910056352615356 -32.11167735397304 28.102828979492188 -21.782394557970292 29.05070662498474 -32.01575919482295 37.3079149723053 -24.57222177722324
39.412060260772705 -29.248197718103306 40.805619955062866 -24.621915688745617 39.10010361671448 -32.146866950825284 28.23755407333374 -21.795052106575113 29.1658878326416 -32.05067314428455 37.456687450408936 -24.58960581975758
39.64520025253296 -29.288078590862227 40.98529410362244 -24.66459057869998 39.27785682678223 -32.18197738730026 28.362889528274536 -21.807674058926978 29.29189968109131 -32.085509264509746 37.608564376831055 -24.606939260238935
39.862507820129395 -29.327155618895922 41.161346197128296 -24.70611200615125 39.47588014602661 -32.21700972251675 28.496153593063354 -21.8202606664962 29.437249422073364 -32.1202689351571 37.772449016571045 -24.62422252530281
40.07444381713867 -29.366322200787835 41.35497450828552 -24.745417259483485 39.63740134239197 -32.251965211476566 28.610568046569824 -21.832812175710718 29.581746339797974 -32.15495350415329 37.94477677345276 -24.641456027328324
40.267526149749756 -29.405900597364464 41.5527503490448 -24.782418172553978 39.85407090187073 -32.28684563630648 28.74738073348999 -21.84532882883864 29.701151847839355 -32.18956416218805 38.09820103645325 -24.65864005467788
40.44873332977295 -29.444472227214533 41.746232748031616 -24.8165012108015 40.0382924079895 -32.321652439755816 28.891770601272583 -21.857810866258525 29.829414129257202 -32.22410199116203 38.26470422744751 -24.675774962272122
40.63407826423645 -29.48342945617572 41.93568181991577 -24.848084346137732 40.21922183036804 -32.35638695385158 29.011601448059082 -21.87025853525131 29.972007036209106 -32.25856803674531 38.4263391494751 -24.69286113114357
40.808393239974976 -29.52260759502204 42.134320974349976 -24.87701791878488 40.41733384132385 -32.39105045493736 29.154796838760376 -21.882672072817094 30.129619359970093 -32.292962757114246 38.584179401397705 -24.709898921073442
41.009883642196655 -29.560759548321784 42.337029695510864 -24.90416994787113 40.62037754058838 -32.425643829292426 29.297163248062134 -21.895051754097977 30.253761529922485 -32.3272860869694 38.74175143241882 -24.726888664626134
41.17270469665527 -29.599703421493622 42.498788356781006 -24.929755128269164 40.792181968688965 -32.460167528649315 29.435115337371826 -21.907397838515685 30.409127235412598 -32.361537540638984 38.896318435668945 -24.74383067738517
41.34443473815918 -29.63829887132261 42.680253982543945 -24.95475252390367 40.93383264541626 -32.49462168523508 29.571725606918335 -21.91971056602927 30.55329465866089 -32.39571647494323 39.089669704437256 -24.760725242148617
41.499889612197876 -29.67622779378676 42.87523674964905 -24.97946455623882 41.09450340270996 -32.52900628427066 29.711307048797607 -21.93199015689567 30.710034370422363 -32.42982235288863 39.28021049499512 -24.777572633069653
41.66813659667969 -29.714944345361896 43.03910708427429 -25.004781967151274 41.27246308326721 -32.56332125891828 29.836222648620605 -21.944236830195646 30.853725910186768 -32.46385493088758 39.44691324234009 -24.794373120620005
41.85408687591553 -29.753018435510484 43.21757483482361 -25.030911695387402 41.465025424957275 -32.59756657916122 29.98654842376709 -21.95645080246617 30.976208448410034 -32.497814231277566 39.600279808044434 -24.81112697338385
42.04312610626221 -29.790718612363104 43.392975091934204 -25.058446406724308 41.63179540634155 -32.63174232692715 30.10037851333618 -21.968632284235767 31.14446759223938 -32.5317004843177 39.78989505767822 -24.827834462462846
42.25716948509216 -29.82935738981791 43.5888295173645 -25.08731516847054 41.81025218963623 -32.66584863551784 30.223894834518433 -21.980781481605597 31.27507710456848 -32.56551413545611 39.9690465927124 -24.844495857986814
42.43735074996948 -29.86672795183164 43.78022861480713 -25.117787869635684 41.98382306098938 -32.69988578320968 30.38435435295105 -21.99289859807418 31.467394590377808 -32.5992557741695 40.13852381706238 -24.86111143827568
42.6159827709198 -29.904479911568554 43.97235918045044 -25.149521240513863 42.23391532897949 -32.73385409393196 30.518376111984253 -22.004983834993794 31.650582551956177 -32.632925971119896 40.334593772888184 -24.877681488894137
42.79130983352661 -29.942669534078632 44.22381019592285 -25.18248231921312 42.425365686416626 -32.76775390325251 30.64599299430847 -22.017037392566337 31.807098150253296 -32.666525258222336 40.52543759346008 -24.89420625738104
42.97207164764404 -29.979808757906582 44.39319443702698 -25.216112236895153 42.60549068450928 -32.8015855320985 30.76781439781189 -22.029059469250626 31.951464891433716 -32.700054079994175 40.70137000083923 -24.910685974755467
43.168992042541504 -30.01752829125541 44.55591678619385 -25.250246388467858 42.76981997489929 -32.835349248059 30.881075143814087 -22.041050443826403 32.093955516815186 -32.73351298336658 40.885051250457764 -24.927120872477147
43.37143111228943 -30.055283506171577 44.774394273757935 -25.284346600275335 42.911866188049316 -32.86904535026193 30.999696731567383 -22.053010408060608 32.20644164085388 -32.766902706994536 41.06339430809021 -24.943511187918403
43.542948722839355 -30.092030303871905 44.943808794021606 -25.31811291642572 43.079099893569946 -32.90267414699976 31.133480072021484 -22.064939514395054 32.322932958602905 -32.80022392709375 41.218189001083374 -24.95985717506331
43.711010694503784 -30.129742803754333 45.106322288513184 -25.351031904995605 43.25894570350647 -32.936235951683116 31.254475831985474 -22.076837952883977 32.438114643096924 -32.83347713660986 41.38900017738342 -24.97615907558909
43.8861825466156 -30.167019782620294 45.28383803367615 -25.38315698338164 43.434836864471436 -32.96973108423893 31.388765573501587 -22.088705914335442 32.55962777137756 -32.866662717890755 41.550392627716064 -24.992417147172127
44.05606818199158 -30.203545897398616 45.49629998207092 -25.414097678978585 43.60573625564575 -33.00315985813704 31.525583028793335 -22.100543579847844 32.701416969299316 -32.89978099080222 41.74076747894287 -25.008631650682986
44.24235820770264 -30.241121061181847 45.67765140533447 -25.444010265272773 43.762412548065186 -33.036522613388264 31.66346526145935 -22.112351125821064 32.87739372253418 -32.93283224817483 41.90118336677551 -25.024802786350264
44.409597873687744 -30.27784896119895 45.8824577331543 -25.47269739750268 43.937748432159424 -33.06981971965907 31.779754161834717 -22.124128726707998 32.99535894393921 -32.96581674551776 42.05999207496643 -25.04093075770068
44.5716392993927 -30.31440144564314 46.12096190452576 -25.50059495123682 44.18527173995972 -33.10305149464441 31.90592384338379 -22.135876555296633 33.158507108688354 -32.998734620590525 42.216089487075806 -25.05701580550597
44.75822734832764 -30.351752260922552 46.33580565452576 -25.5276642737729 44.3806414604187 -33.136218163798 32.024911880493164 -22.14759478361127 33.29022407531738 -33.03158589298058 42.36625552177429 -25.07305815369314
44.96594715118408 -30.388013218720566 46.53725862503052 -25.55436224487417 44.54279160499573 -33.16932098724055 32.17712926864624 -22.15928358196237 33.47007918357849 -33.06437065728189 42.540847301483154 -25.089058026335763
45.134615421295166 -30.424627163960626 46.75709867477417 -25.580691125877536 44.72618889808655 -33.202360939717835 32.29913949966431 -22.17094312201532 33.603275299072266 -33.09708908633955 42.70607614517212 -25.10501549425799
45.33105182647705 -30.46155223454577 46.94720649719238 -25.607125308810517 44.91631531715393 -33.23533859763956 32.42654538154602 -22.182573584777433 33.78749442100525 -33.129741343961015 42.89653730392456 -25.120930735778767
45.50722312927246 -30.49760535711097 47.1676344871521 -25.63375111537049 45.09515571594238 -33.26825419787414 32.57127904891968 -22.194175151807997 33.928245067596436 -33.162327550477315 43.063722133636475 -25.136803896111722
45.687400817871094 -30.534090956680352 47.39434480667114 -25.66086651315395 45.311267137527466 -33.301107782128156 32.716227293014526 -22.205747996377305 34.06437349319458 -33.194847797077784 43.24580502510071 -25.152635076861007
45.90677332878113 -30.570586233972424 47.58169865608215 -25.688343557129233 45.48251390457153 -33.33389920820509 32.86440825462341 -22.21729229539625 34.21280241012573 -33.22730219576495 43.41129446029663 -25.168424448192674
46.07113718986511 -30.60633955993435 47.76519465446472 -25.716470461609862 45.66075420379639 -33.3666282145158 32.996458768844604 -22.22880822856286 34.34921360015869 -33.259690922932094 43.60580277442932 -25.184172150919743
46.29611253738403 -30.642789548025547 47.93123745918274 -25.745024789717434 45.834946632385254 -33.39929444105266 33.12484788894653 -22.240295948288548 34.49564528465271 -33.29201422996127 43.771443128585815 -25.1998784652885
46.485833168029785 -30.678853946838597 48.12168526649475 -25.774180984680612 45.9989492893219 -33.4318974510511 33.255189180374146 -22.251755604866478 34.66127967834473 -33.32427236369623 43.939135789871216 -25.215543507723144
46.691176891326904 -30.71465660583908 48.319430351257324 -25.80354349612375 46.19037938117981 -33.46443680407304 33.40511918067932 -22.26318734207206 34.78918170928955 -33.356465599496744 44.0992329120636 -25.23116739538682
46.870673418045044 -30.750890136312865 48.53163027763367 -25.833198083891634 46.36096143722534 -33.49691212320064 33.53002095222473 -22.27459135996252 34.92899775505066 -33.388594177905716 44.28091096878052 -25.2467504614831
47.06636595726013 -30.78627931794365 48.70178437232971 -25.862776202078777 46.54387927055359 -33.52932314310617 33.68262481689453 -22.28596783605603 35.09080791473389 -33.42065844319351 44.461883783340454 -25.26229286854855
47.23367476463318 -30.82195980675032 48.90134930610657 -25.892375884224805 46.724348068237305 -33.56166982206272 33.82583689689636 -22.297316904901553 35.22967767715454 -33.45265889115888 44.6222357749939 -25.277794709153266
47.39763116836548 -30.85802232925735 49.09948945045471 -25.92156679324051 46.881067514419556 -33.59395229368432 33.984030961990356 -22.308638704793896 35.358155250549316 -33.48459587314323 44.78599166870117 -25.293256069359764
47.595343351364136 -30.893067103985086 49.28700065612793 -25.95049517048734 47.04283118247986 -33.62617071368942 34.108847856521606 -22.319933350423597 35.48048973083496 -33.51646945800907 44.94712948799133 -25.308678823970233
47.770946741104126 -30.9288567898167 49.49469017982483 -25.978902712985494 47.24952507019043 -33.65832524935227 34.23896098136902 -22.331200998698865 35.59416937828064 -33.54827962680464 45.10933804512024 -25.324064665575552
47.94637632369995 -30.96431559383354 49.68166422843933 -26.006938987379694 47.43042969703674 -33.690416147053625 34.36941051483154 -22.342442882060194 35.70351433753967 -33.580026389291 45.28466200828552 -25.339414482102562
48.129854679107666 -30.999236587987635 49.858176469802856 -26.03433878375916 47.5877411365509 -33.7224437037314 34.52850341796875 -22.353657919994937 35.83291506767273 -33.611710022764214 45.44743275642395 -25.354728318442014
48.29611802101135 -31.03474332252133 50.08786368370056 -26.061405016668765 47.7777943611145 -33.75440823087207 34.64370942115784 -22.364846184728723 35.963053941726685 -33.64333090642177 45.648091316223145 -25.370006215262645
48.460360527038574 -31.069411976150107 50.29006767272949 -26.088037775411074 47.98724341392517 -33.786310023757444 34.76161432266235 -22.37600782063435 36.08402633666992 -33.67488929705982 45.811545610427856 -25.385248214883582
48.64220428466797 -31.10392731556949 50.47039031982422 -26.11444940681558 48.15741300582886 -33.818149571919236 34.8865282535553 -22.387142958805658 36.23259425163269 -33.70638521943458 45.989813804626465 -25.400454367918805
48.82580876350403 -31.13903872652287 50.688013553619385 -26.140541621814094 48.35457253456116 -33.84992728083515 35.00854277610779 -22.398251663812147 36.39010834693909 -33.7378185154031 46.16607737541199 -25.41562472960831
49.04138207435608 -31.172892003189293 50.84927988052368 -26.166655610636163 48.51528549194336 -33.88164359148569 35.1660692691803 -22.409333989515694 36.52927255630493 -33.76918909352264 46.33189153671265 -25.430759331716235
49.21083307266235 -31.207528790279866 51.034722089767456 -26.19265539736916 48.7389919757843 -33.91329885547403 35.292475938797 -22.420390081800893 36.68047118186951 -33.80049709548583 46.48842525482178 -25.44585821779469
49.40355038642883 -31.24244176085275 51.20809054374695 -26.21889607884844 48.88750696182251 -33.94489324910214 35.40092706680298 -22.431420105550913 36.841007471084595 -33.83174311544301 46.65169858932495 -25.46092157121897
49.57361173629761 -31.276024125474734 51.40138339996338 -26.24513191174961 49.12023067474365 -33.97642669852041 35.52879452705383 -22.442424127210487 36.99315404891968 -33.862927197075045 46.82061314582825 -25.475949463206618
49.77052664756775 -31.31063189019734 51.578701972961426 -26.27163325951543 49.323421478271484 -34.00789893180777 35.69602060317993 -22.453402226342934 37.15308952331543 -33.89404913440894 47.01966452598572 -25.490941882483696
49.96516418457031 -31.34521334598178 51.74787950515747 -26.29823289355929 49.49857783317566 -34.03930958487797 35.821792125701904 -22.464354500693496 37.29924464225769 -33.92510879578148 47.18641519546509 -25.505898896828747
50.13419437408447 -31.37868758914406 51.95662260055542 -26.32512366120583 49.66276407241821 -34.07065824994065 35.943594217300415 -22.47528108583856 37.44063210487366 -33.95610630382721 47.35463833808899 -25.520820667039867
50.325454235076904 -31.413368593749873 52.12298607826233 -26.35199324195833 49.80949783325195 -34.101944549214636 36.11555194854736 -22.486182109863417 37.56332874298096 -33.98704151674407 47.53502011299133 -25.53570731636739
50.51492238044739 -31.447053382533635 52.28743267059326 -26.379073448640614 49.97212052345276 -34.13316843600307 36.27454137802124 -22.49705806194918 37.696022510528564 -34.01791435863363 47.69248700141907 -25.550558947634656
50.68525242805481 -31.4805235396889 52.45331645011902 -26.406033204126167 50.14157557487488 -34.16433017320231 36.392874002456665 -22.50790909510986 37.82341814041138 -34.048726225939 47.87061023712158 -25.56537566258423
50.869072914123535 -31.51505871077218 52.62827181816101 -26.433117746726765 50.35906267166138 -34.1954301333358 36.498754262924194 -22.518735352841418 37.9526731967926 -34.07947860982821 48.02352833747864 -25.580157850239353
51.067463874816895 -31.54816175570884 52.79071521759033 -26.459945019834716 50.52085471153259 -34.22647045318642 36.611122369766235 -22.529536978417255 38.0933895111084 -34.11017322676808 48.2077898979187 -25.59490623285313
51.24076437950134 -31.581645879218794 52.97437047958374 -26.486757348994324 50.679524183273315 -34.25745307165829 36.72703838348389 -22.540314119645043 38.29829549789429 -34.140811439703626 48.38021755218506 -25.609621091972713
51.44988298416138 -31.616037862143408 53.160356283187866 -26.51332087660365 50.84020733833313 -34.288378950624406 36.86664891242981 -22.551066916139717 38.43654227256775 -34.171393168309805 48.538973569869995 -25.62430258003172
51.617002964019775 -31.648738338556175 53.35777473449707 -26.539744381920197 50.994316816329956 -34.31924946830836 36.982017517089844 -22.56179550254277 38.57452344894409 -34.20191856347162 48.70420575141907 -25.638950879013453
51.800580739974976 -31.68245950038972 53.54389500617981 -26.565784172979612 51.15576362609863 -34.35006570510234 37.12998557090759 -22.572500039235894 38.716561794281006 -34.232388334696715 48.856430530548096 -25.65356612373069
51.9828143119812 -31.716349478502813 53.70572257041931 -26.59176677190961 51.358673334121704 -34.38082843608137 37.28728175163269 -22.583180639975104 38.852335691452026 -34.262803135906296 49.0206139087677 -25.668148440239705
52.17206382751465 -31.748930202099746 53.89482522010803 -26.61743308078933 51.51833987236023 -34.41153818041536 37.42118978500366 -22.593837432604246 38.973572969436646 -34.29316354128326 49.178070068359375 -25.682697958543983
52.37036085128784 -31.782715858708993 54.079421281814575 -26.6431100349835 51.70457983016968 -34.44219531680438 37.54290318489075 -22.604470558278138 39.088038206100464 -34.323470167553396 49.34774470329285 -25.697214824579085
52.56161713600159 -31.816102541615553 54.27958369255066 -26.668456464882794 51.90459680557251 -34.472800172280415 37.65527534484863 -22.615080162393784 39.20985007286072 -34.353723652831164 49.523083448410034 -25.711699189378685
52.797778606414795 -31.848469566891403 54.517210721969604 -26.693841897929005 52.125781536102295 -34.50335304228518 37.7736496925354 -22.625666399249962 39.36863398551941 -34.383924550767915 49.68787980079651 -25.72615143508721
53.00342679023743 -31.88229490961847 54.731467962265015 -26.71905254696047 52.32230257987976 -34.53385419272065 37.91981792449951 -22.636229429542546 39.50825881958008 -34.41407350289512 49.850871562957764 -25.74057219031612
53.20740818977356 -31.915041561042035 54.937238693237305 -26.744453670870627 52.539390563964844 -34.56430387457389 38.089425563812256 -22.64676942336721 39.63021683692932 -34.44417124530227 50.026673316955566 -25.75496178985813
53.36244225502014 -31.94743837837089 55.12905693054199 -26.769695974219108 52.71750831604004 -34.594702415830724 38.23189902305603 -22.657286550730326 39.79044151306152 -34.47421838721078 50.20135974884033 -25.769320473709712
53.529892683029175 -31.9810366582897 55.331385135650635 -26.795120062272517 52.87913513183594 -34.625050306720205 38.37625288963318 -22.66778099832449 39.93835091590881 -34.504216024226636 50.367583990097046 -25.78364847681831
53.69943857192993 -32.0131972102563 55.5170156955719 -26.82043238595456 53.056089639663696 -34.655348053991645 38.53439950942993 -22.678252942114487 40.09215593338013 -34.53416434498697 50.53115725517273 -25.797946042097678
53.904072999954224 -32.04595882696565 55.72156524658203 -26.845937217754717 53.25636005401611 -34.68559580717469 38.66295886039734 -22.688702552965232 40.23409152030945 -34.564063201672596 50.7140839099884 -25.81221342331862
54.13223314285278 -32.07928221974851 55.94034934043884 -26.87129028837394 53.44927167892456 -34.71579390836779 38.78785753250122 -22.699129988133247 40.375221252441406 -34.5939128908621 50.870298862457275 -25.826450885034475
54.33501434326172 -32.111006235898294 56.11812400817871 -26.896831807081718 53.58351516723633 -34.745942719057595 38.91274952888489 -22.709535448829634 40.50719213485718 -34.62371339013157 51.041598081588745 -25.840658654486703
54.49981093406677 -32.14396536296856 56.2873113155365 -26.92223244264323 53.77174997329712 -34.77604253088975 39.05274534225464 -22.719919030830322 40.67648649215698 -34.65346454010616 51.21926498413086 -25.854836954570143
54.68044114112854 -32.176718928632845 56.45664024353027 -26.947775140593947 53.93446135520935 -34.806093515915144 39.192062854766846 -22.730280859151975 40.818493604660034 -34.683166374642106 51.37580728530884 -25.86898604902613
54.87150025367737 -32.20832069235145 56.6248254776001 -26.973056030779148 54.148860454559326 -34.836095877904725 39.32718062400818 -22.740621052269432 40.97022104263306 -34.71281915158017 51.53924107551575 -25.88310617010284
55.03771424293518 -32.24134404305612 56.79626488685608 -26.998393988306884 54.34787058830261 -34.86604986565274 39.46394872665405 -22.750939724266104 41.11891508102417 -34.742423132872325 51.69965958595276 -25.897197552720776
55.21294403076172 -32.27354993834963 56.972262144088745 -27.023491702500486 54.50570774078369 -34.89595570940846 39.60657048225403 -22.76123698648897 41.29222846031189 -34.77197855937466 51.85621881484985 -25.911260546840765
55.37457323074341 -32.30510697023255 57.186846017837524 -27.048684322051486 54.65865468978882 -34.92581368999462 39.749295473098755 -22.771512945155195 41.42186999320984 -34.80148575720624 52.03675079345703 -25.925297190202716
55.54124736785889 -32.33815436823744 57.36312794685364 -27.07368778606716 54.81623458862305 -34.95562427920325 39.88115191459656 -22.781767709559237 41.52934908866882 -34.830945111576625 52.20171642303467 -25.93930594907284
55.69600558280945 -32.3698271333061 57.532960176467896 -27.098615007313185 54.98090386390686 -34.985387965791844 40.00893211364746 -22.79200139242271 41.6499445438385 -34.860357029915306 52.35598969459534 -25.95328691536849
55.87161040306091 -32.40165458660979 57.713165044784546 -27.123257588849697 55.18265914916992 -35.01510513310158 40.130340576171875 -22.80221410102495 41.79095530509949 -34.889721952086134 52.513527393341064 -25.967240389674334
56.05936360359192 -32.43448851950001 57.878965616226196 -27.148001689731494 55.385448932647705 -35.04477605495783 40.26515173912048 -22.812405951046877 41.93385052680969 -34.919040237319614 52.670438289642334 -25.98116657007982
56.29699206352234 -32.46582156995024 58.05681347846985 -27.17247767754023 55.591726779937744 -35.07440091651728 40.43975377082825 -22.822577041813744 42.09220337867737 -34.948312228419354 52.83111310005188 -25.99506569299181
56.53261065483093 -32.49780962074262 58.22949743270874 -27.19705689134036 55.76479196548462 -35.10397984529035 40.57497596740723 -22.832727473654565 42.23565077781677 -34.97753828159409 52.986918210983276 -26.008938012358445
56.73792910575867 -32.530206763643754 58.440224170684814 -27.221417201231525 55.94521117210388 -35.133512923581364 40.718257904052734 -22.842857359241364 42.377805948257446 -35.00671875424373 53.147104263305664 -26.022783604614503
56.92224740982056 -32.56126219755506 58.64640164375305 -27.245928458383965 56.17817687988281 -35.163000232165366 40.871479988098145 -22.852966791351488 42.502965688705444 -35.03585392534739 53.330363035202026 -26.036602630022138
57.11853504180908 -32.59326829210846 58.84555244445801 -27.270224443733426 56.35688638687134 -35.19244189216424 40.98713564872742 -22.863055857514503 42.62892436981201 -35.064943895800866 53.49575328826904 -26.050395254975676
57.29945111274719 -32.62509013173562 59.029128313064575 -27.29464141540889 56.54621076583862 -35.22183820795802 41.10552525520325 -22.873124642414542 42.7712345123291 -35.09398868373913 53.65420889854431 -26.064161638627045
57.520225048065186 -32.65629745143503 59.198997259140015 -27.31891582650068 56.72582411766052 -35.25118960324106 41.23327159881592 -22.88317324947497 42.92457818984985 -35.12298849105339 53.80806374549866 -26.077901933836078
57.69523739814758 -32.68850152519671 59.3776969909668 -27.343351693387753 56.90615510940552 -35.28049644093752 41.34705328941345 -22.893201788546044 43.11169409751892 -35.15194365578453 53.96196484565735 -26.091616294374397
57.86121702194214 -32.71969778619608 59.58246946334839 -27.367615627273004 57.07175660133362 -35.309758842348614 41.5095419883728 -22.903210286705754 43.27154588699341 -35.18085455830046 54.11753726005554 -26.105304884791973
58.08146405220032 -32.751162337153986 59.779438734054565 -27.391989769998993 57.26758861541748 -35.33897694958666 41.6307110786438 -22.913198865274747 43.400712966918945 -35.20972157600484 54.28933644294739 -26.118967876055454
58.26389694213867 -32.783215144376015 59.96697521209717 -27.41618319369058 57.43235635757446 -35.36815098249902 41.754258155822754 -22.923167630174103 43.52511119842529 -35.23854488360793 54.450828075408936 -26.13260542826941
58.47592854499817 -32.81380614427401 60.17480540275574 -27.440519842120636 57.60709547996521 -35.397281221762654 41.904693603515625 -22.933116713791257 43.645939111709595 -35.26732450693395 54.64772343635559 -26.14621769928032
58.672837257385254 -32.84534623143806 60.339494943618774 -27.46469431552947 57.77074599266052 -35.426368078701586 42.018415212631226 -22.94304620534412 43.76470375061035 -35.296060406026946 54.83545446395874 -26.159804990491956
58.877238273620605 -32.87713886211199 60.524280309677124 -27.48893662922425 57.94013428688049 -35.45541199340266 42.14920902252197 -22.9529561903348 43.87974977493286 -35.32475252640481 54.995710611343384 -26.173368112277938
59.07567548751831 -32.90766748881908 60.726006269454956 -27.512955899225236 58.10729002952576 -35.48441331388125 42.268057107925415 -22.962846752108508 44.00590205192566 -35.35340083988896 55.15024733543396 -26.186907205532304
59.288339138031006 -32.93938609767478 60.908451557159424 -27.537124171542956 58.28548574447632 -35.513372262461274 42.39984059333801 -22.972717973893072 44.15117359161377 -35.38200542323908 55.31098651885986 -26.200422401457853
59.493971824645996 -32.97053903332014 61.10160517692566 -27.56100708898891 58.443740129470825 -35.54228898029149 42.51721477508545 -22.982569939083763 44.29559636116028 -35.41056651362442 55.46589279174805 -26.213913830119534
59.70228290557861 -33.001041243791256 61.268415212631226 -27.58498322795653 58.602622270584106 -35.571163659961215 42.67317175865173 -22.992402731222207 44.436896085739136 -35.43908467684442 55.627559423446655 -26.227381617859336
59.870444774627686 -33.03324638649795 61.49539256095886 -27.608757979233907 58.79982018470764 -35.599996516159834 42.8299036026001 -23.00221643413334 44.55972218513489 -35.46756066714549 55.78207612037659 -26.24082588525871
60.05717873573303 -33.063582243311714 61.7051944732666 -27.632661086560873 58.98681855201721 -35.62878771608749 42.96710276603699 -23.01201113207955 44.68560481071472 -35.49599502828772 55.969799518585205 -26.25424675619155
60.27488970756531 -33.09438546634606 61.882362365722656 -27.656373933651896 59.155725955963135 -35.6575373476478 43.10659074783325 -23.02178691146949 44.819010972976685 -35.524388158549264 56.146432638168335 -26.267644385481972
60.50428581237793 -33.12607008603507 62.0772762298584 -27.680130221201154 59.38005495071411 -35.68624542586577 43.23287558555603 -23.03154390194225 44.95475196838379 -35.55274023518785 56.30901622772217 -26.281018897822186
60.69648575782776 -33.15585963124719 62.24247336387634 -27.703663898941834 59.612364530563354 -35.71491192220418 43.34775376319885 -23.04128218971276 45.12587308883667 -35.581051316488825 56.49076557159424 -26.294370408383728
60.91063976287842 -33.18698418049446 62.44679069519043 -27.727345622676918 59.831395626068115 -35.7435368124614 43.464529037475586 -23.051001863104204 45.30662655830383 -35.609321396421386 56.64882850646973 -26.307699031199107
61.10142922401428 -33.21849621408853 62.62848877906799 -27.750895419287506 60.008376598358154 -35.77212011814317 43.57964515686035 -23.060703010676455 45.460453510284424 -35.63755043574999 56.8016083240509 -26.321004879146184
61.28400635719299 -33.24802946924576 62.860015869140625 -27.774534329165498 60.20125341415405 -35.80066192971608 43.708922147750854 -23.070385718307044 45.610480546951294 -35.665738448057056 56.95583653450012 -26.33428806361865
61.46202731132507 -33.279532703807085 63.05833697319031 -27.797969969593787 60.39271378517151 -35.82916241652922 43.876328229904175 -23.080050069928113 45.7537796497345 -35.693885549583996 57.10670590400696 -26.347548695109655
61.633901596069336 -33.31049046055887 63.25333499908447 -27.821526690935066 60.56007933616638 -35.85762180670381 44.0031464099884 -23.089696146242993 45.91018009185791 -35.72199196363641 57.300599336624146 -26.36078688291755
61.81392025947571 -33.34009597662116 63.450539112091064 -27.8448832024922 60.714314222335815 -35.88604056309426 44.15761876106262 -23.09932402704691 46.070154428482056 -35.750057960688885 57.46385145187378 -26.374002734123764
61.979875802993774 -33.37173884620116 63.65362000465393 -27.86837700586993 60.90120339393616 -35.91441898657076 44.275893211364746 -23.1089337913779 46.20170760154724 -35.77808395278401 57.61651086807251 -26.387196351220048
62.17446780204773 -33.40192142906658 63.840808391571045 -27.89173565990499 61.07324934005737 -35.94275729390206 44.39385509490967 -23.118525525990478 46.35249924659729 -35.806070180802514 57.78865671157837 -26.400367845049487
62.34521126747131 -33.43167887789277 64.03134799003601 -27.91518742917924 61.24904727935791 -35.9710556533678 44.514182329177856 -23.128099327005547 46.50731587409973 -35.834016749359876 57.96314096450806 -26.413517324833293
62.56135416030884 -33.463310321344544 64.20003938674927 -27.938477746212836 61.41914892196655 -35.999314195207056 44.63989067077637 -23.13765526663961 46.67573142051697 -35.86192371500466 58.13201951980591 -26.4266448965612
62.76972198486328 -33.492551126812685 64.37579488754272 -27.961849920024417 61.56610655784607 -36.02753302425213 44.75341272354126 -23.147193415081468 46.823301553726196 -35.88979110810174 58.290443658828735 -26.439750678653127
62.97723984718323 -33.52279228548494 64.54450058937073 -27.985044907714883 61.73033404350281 -36.05571223278345 44.8834228515625 -23.156713850953604 46.954248666763306 -35.91761897275243 58.45030736923218 -26.45283477156883
63.13577103614807 -33.554294924837166 64.73528289794922 -28.008324836785636 61.90668773651123 -36.08385190965424 45.0797553062439 -23.166216643587553 47.0772488117218 -35.945407504076975 58.611600399017334 -26.465897348815336
63.34295296669006 -33.58311617477029 64.93188309669495 -28.031433037013556 62.0775682926178 -36.11195214706381 45.213804483413696 -23.175701864560136 47.19354772567749 -35.97315683431482 58.80446243286133 -26.478938571801155
63.576998233795166 -33.614087464569494 65.12784194946289 -28.054647753940895 62.28220248222351 -36.14001305500939 45.34626889228821 -23.185169588402808 47.314289569854736 -36.00086712098091 58.95989370346069 -26.49195854448088
63.773818016052246 -33.64515639438207 65.2951591014862 -28.07765540343127 62.46772360801697 -36.16803471716654 45.483399629592896 -23.194619883245366 47.4353883266449 -36.02853854180069 59.145387172698975 -26.504957370294548
63.96993708610535 -33.67381163873815 65.47304463386536 -28.100739412807577 62.64052486419678 -36.19601724698868 45.60719633102417 -23.20405282015658 47.58160352706909 -36.05617123419838 59.33697819709778 -26.517935151069505
64.13978171348572 -33.70470051882987 65.65673565864563 -28.123750690992306 62.81268811225891 -36.22396078344292 45.725136041641235 -23.21346850613896 47.71121692657471 -36.08376527188929 59.49915838241577 -26.530891993402754
64.34936332702637 -33.735086401073865 65.88950729370117 -28.146780429323822 63.00527310371399 -36.251865452665896 45.84647727012634 -23.222867018984328 47.85537910461426 -36.11132068620576 59.68587779998779 -26.54382800571774
64.59263110160828 -33.76413908187001 66.12090802192688 -28.16962631586669 63.177242040634155 -36.27973134096684 45.95620536804199 -23.23224842901888 47.98421835899353 -36.138837497574904 59.882583141326904 -26.556743289869836
64.76602554321289 -33.79519479592118 66.33180332183838 -28.19256306826286 63.369741916656494 -36.307558510656236 46.09974002838135 -23.24161280515732 48.127763748168945 -36.166315752073366 60.07120680809021 -26.5696379486251
64.94845700263977 -33.8245374475091 66.53833150863647 -28.215313405335074 63.54211187362671 -36.335347041077114 46.241931200027466 -23.250960215839793 48.26123785972595 -36.193755527305655 60.24229431152344 -26.582512082527636
65.12157201766968 -33.85364763260732 66.72365546226501 -28.238163884618395 63.69480347633362 -36.36309703327857 46.39332914352417 -23.26029072922925 48.41810965538025 -36.22115692022013 60.42589783668518 -26.59536579069433
65.3134937286377 -33.88481684738384 66.92925238609314 -28.260853217790746 63.86090111732483 -36.39080858707774 46.55914282798767 -23.269604413357467 48.553369998931885 -36.2485200554303 60.61263966560364 -26.60819916700938
65.4927887916565 -33.91379075837986 67.12728953361511 -28.28364920106949 64.04026079177856 -36.41848188922397 46.68281412124634 -23.27890133993304 48.679360151290894 -36.27584508186716 60.775877714157104 -26.62101230157829
65.66789388656616 -33.94360940619238 67.32080149650574 -28.306329974834988 64.2183768749237 -36.446116961931224 46.82149696350098 -23.28818157998787 48.81900596618652 -36.303132163520985 60.956259965896606 -26.633805280521898
65.83615684509277 -33.97420488112094 67.5222270488739 -28.329085737214772 64.3829493522644 -36.473713564466394 46.93886995315552 -23.29744520026788 48.96149516105652 -36.33038145819724 61.17314052581787 -26.646578185859305
66.00564789772034 -34.00284726249842 67.72432684898376 -28.351692567457484 64.54636812210083 -36.50127211136504 47.07144498825073 -23.306692287868906 49.12117862701416 -36.357593110099074 61.349868059158325 -26.65933113017722
66.16879057884216 -34.03288239761996 67.89125680923462 -28.37437907669507 64.71059679985046 -36.528792928146856 47.22273397445679 -23.31592291006554 49.248040199279785 -36.384767261003496 61.50923991203308 -26.672064205752143
66.39655804634094 -34.06313375249742 68.11522173881531 -28.396925060412833 64.87426114082336 -36.55627660460987 47.369301557540894 -23.325137126587308 49.368993043899536 -36.41190405869999 61.671093702316284 -26.684777498500324
66.58141493797302 -34.09174536957024 68.30846905708313 -28.419550453468176 65.08923101425171 -36.58372365330323 47.51840782165527 -23.334334991339997 49.48478889465332 -36.43900422979583 61.846633195877075 -26.697471091830046
66.76897931098938 -34.122016212172916 68.49106478691101 -28.442033920958806 65.27846145629883 -36.61113426390687 47.63920331001282 -23.343516558870935 49.62371301651001 -36.46606677670303 62.011014223098755 -26.7101450659729
66.98862743377686 -34.15120843689285 68.67621064186096 -28.464599126577596 65.49206161499023 -36.63850861486444 47.74819087982178 -23.352681878721807 49.76202130317688 -36.493091904065615 62.17073965072632 -26.72280007079963
67.1871190071106 -34.18001917270133 68.90040469169617 -28.48702491426998 65.70380234718323 -36.66584682993023 47.867804288864136 -23.36183101087247 49.88872480392456 -36.52008023668956 62.356926918029785 -26.735436771014097
67.3997585773468 -34.21038273087701 69.0850715637207 -28.50952011596494 65.9235348701477 -36.69314900412629 47.98298358917236 -23.370964087650297 50.04741382598877 -36.5470319386477 62.56139063835144 -26.748055236757338
67.55984878540039 -34.23905924111457 69.26745319366455 -28.531808033688296 66.13854122161865 -36.720415223342755 48.10356378555298 -23.380081158167577 50.18990898132324 -36.573947014370326 62.71598267555237 -26.760655530497225
67.72257471084595 -34.268547816711916 69.4462537765503 -28.554200765861605 66.31099891662598 -36.747645590422586 48.24461531639099 -23.389182275102595 50.31887102127075 -36.60082607354135 62.894315004348755 -26.773237723254116
67.94543671607971 -34.298719293555415 69.62709474563599 -28.576565016796124 66.48111367225647 -36.77484042367207 48.408446073532104 -23.39826749005642 50.47182750701904 -36.62766972085579 63.052958726882935 -26.785801878596054
68.13241672515869 -34.32677736456099 69.78793859481812 -28.598934735882917 66.65825581550598 -36.80199990506696 48.574442863464355 -23.407336854726623 50.62630867958069 -36.65447775042206 63.23268508911133 -26.79834805498627
68.31370663642883 -34.356452477616095 69.96626377105713 -28.621133710707642 66.8243305683136 -36.8291242106107 48.70168924331665 -23.41639042179798 50.77883982658386 -36.68125034112788 63.39122223854065 -26.81087631471154
68.48993945121765 -34.38606471644916 70.15294218063354 -28.643387068721555 66.99500465393066 -36.85621351198742 48.81306433677673 -23.425428245962724 50.931968450546265 -36.70798763458694 63.62985324859619 -26.823386720295556
68.66056180000305 -34.41432732473227 70.35522890090942 -28.66549172821967 67.16832780838013 -36.883267967980025 48.91831994056702 -23.434450373613956 51.09718632698059 -36.73468980881461 63.86038112640381 -26.835879340877288
68.82843160629272 -34.44437164603114 70.54502940177917 -28.687716525335357 67.35832571983337 -36.91028772140148 49.03232550621033 -23.443456860495928 51.231369972229004 -36.761357104169875 64.0240728855133 -26.84835424978692
69.0125994682312 -34.472992577656164 70.71897029876709 -28.70980266242458 67.52897024154663 -36.93727290049912 49.14126181602478 -23.452447802924574 51.361814737319946 -36.787989672835245 64.19900631904602 -26.860811525092192
69.1875786781311 -34.50127698247742 70.88811206817627 -28.731997311695313 67.69402623176575 -36.96422362350293 49.28714919090271 -23.461423324269607 51.49538803100586 -36.814587735821725 64.3572907447815 -26.873251249657955
69.39571833610535 -34.53154760724961 71.06304144859314 -28.75400116109947 67.87646174430847 -36.99114000535736 49.4396595954895 -23.470383494682352 51.64028072357178 -36.841151527145854 64.52700304985046 -26.885673511720046
69.60231184959412 -34.559266180348004 71.25699591636658 -28.776041746509136 68.04706811904907 -37.01802215908499 49.603578329086304 -23.47932838081399 51.78149604797363 -36.86768127018155 64.68112516403198 -26.89807840912671
69.8102536201477 -34.58851919873429 71.43777537345886 -28.79797278563766 68.22744798660278 -37.04487020660143 49.72685623168945 -23.48825804583448 51.91379642486572 -36.89417715477616 64.84494137763977 -26.910466042853397
69.98893785476685 -34.61824995300924 71.65142965316772 -28.82004206178966 68.43668150901794 -37.07168424869424 49.85727834701538 -23.497172549893342 52.063061237335205 -36.920639343608954 65.06450510025024 -26.92283651382474
70.1505229473114 -34.64590790998591 71.82431602478027 -28.84198055682564 68.62663078308105 -37.09846438736997 49.96786546707153 -23.506071950081076 52.22502136230469 -36.94706796850086 65.24634051322937 -26.93518992638495
70.36612582206726 -34.6752077667773 72.01637959480286 -28.86393164417629 68.80791163444519 -37.12521072983717 50.08394479751587 -23.514956300926958 52.37288570404053 -36.97346319334122 65.41866421699524 -26.94752639629896
70.57859873771667 -34.70445892824462 72.18829202651978 -28.885741536602758 68.97765851020813 -37.15192337030195 50.204129695892334 -23.523825766775843 52.50175666809082 -36.99982553239079 65.58725333213806 -26.959846023832345
70.80562615394592 -34.732125219392614 72.36456370353699 -28.907671089484243 69.17851066589355 -37.17860240885053 50.33073663711548 -23.53268048697922 52.617491245269775 -37.02615572624882 65.75445675849915 -26.97214890507651
70.99045062065125 -34.761874418920954 72.53062772750854 -28.929453271060765 69.37174344062805 -37.20524824082406 50.46137189865112 -23.541520445360927 52.741791009902954 -37.05245438409521 65.92803168296814 -26.98443512696342
71.16875004768372 -34.79013592204793 72.72999238967896 -28.951326452665782 69.52274441719055 -37.23186153031023 50.59189534187317 -23.550345684212864 52.879064083099365 -37.078721860358314 66.11808681488037 -26.99670477165363
71.36338305473328 -34.81777203401158 72.91649389266968 -28.973063722722262 69.69749236106873 -37.25844289403306 50.77296686172485 -23.559156242469626 52.99804663658142 -37.104958244393316 66.29031729698181 -27.008957904308957
71.55512356758118 -34.84795472784788 73.1162793636322 -28.994874698755062 69.87251949310303 -37.28499270568552 50.886460304260254 -23.56795215838648 53.13286256790161 -37.13116341818325 66.48478293418884 -27.02119463019484
71.70367407798767 -34.87533226665739 73.30906677246094 -29.016631229323743 70.00704026222229 -37.311511060166694 51.00746774673462 -23.57673347041489 53.26628303527832 -37.157337097992816 66.67506432533264 -27.03341504512138
71.85663223266602 -34.9033850831783 73.48835730552673 -29.0383240581265 70.2177894115448 -37.33799782840588 51.12528347969055 -23.585500216000362 53.425137996673584 -37.183478962998336 66.87576508522034 -27.04561922002618
72.02692437171936 -34.933296493302564 73.67906737327576 -29.059905462463433 70.42339539527893 -37.36445276567996 51.240931034088135 -23.594252435447103 53.568164110183716 -37.209588813768136 67.08972954750061 -27.05780721817037
72.2583281993866 -34.960230232707715 73.86459636688232 -29.08159767439384 70.61728191375732 -37.39087562803305 51.34788799285889 -23.602990172949877 53.73266363143921 -37.23566670036409 67.26752877235413 -27.06997909917613
72.46788597106934 -34.98906776640406 74.06204795837402 -29.103197396688607 70.79619073867798 -37.41726628771826 51.46101212501526 -23.611713464974493 53.944437980651855 -37.26171290094375 67.43471169471741 -27.082134902812097
72.63645696640015 -35.01846256738473 74.24354696273804 -29.124820788139605 70.95315456390381 -37.44362479582686 51.58718132972717 -23.62042234828091 54.08193635940552 -37.287727823524584 67.61294317245483 -27.094274686027752
72.82177305221558 -35.04500324347309 74.42844247817993 -29.146314959142764 71.11957883834839 -37.4699513839778 51.72483420372009 -23.629116859764373 54.2419593334198 -37.31371190891704 67.79561185836792 -27.106398510079845
72.99845433235168 -35.074659033318326 74.60224771499634 -29.16786047670399 71.29521679878235 -37.496246226413746 51.8623731136322 -23.63779703487273 54.41724753379822 -37.339665502432815 67.95579123497009 -27.118506436384756
73.17613244056702 -35.10320807251802 74.79617881774902 -29.189303160350715 71.48981833457947 -37.52250969817561 51.975799560546875 -23.646462908411383 54.59022068977356 -37.36558875178561 68.11969661712646 -27.130598525794284
73.33810925483704 -35.12956718851346 74.96083617210388 -29.21082204777669 71.65332555770874 -37.54874206308 52.08366322517395 -23.655114521544824 54.7373263835907 -37.391481672433414 68.29854273796082 -27.142674839839994
73.52548408508301 -35.15949412340595 75.1429123878479 -29.23222340478102 71.85351300239563 -37.57494349312643 52.199458599090576 -23.663751910563 54.86462736129761 -37.41734420843458 68.45400547981262 -27.15473545536934
73.70298671722412 -35.186963782813365 75.34304022789001 -29.25368997206373 72.04329562187195 -37.601114088742996 52.31053972244263 -23.67237511077366 54.979711055755615 -37.44317633200896 68.6109631061554 -27.1667804565366
73.92420721054077 -35.213696113717106 75.54123973846436 -29.27505941287648 72.22567248344421 -37.62725404301936 52.43363118171692 -23.68098417992711 55.10033702850342 -37.46897805673259 68.77166199684143 -27.178809899934848
74.15022039413452 -35.24406592098275 75.75036883354187 -29.296429143186373 72.38449764251709 -37.65336361555649 52.55104613304138 -23.689579191577433 55.21561908721924 -37.49474928481521 68.96559143066406 -27.190823827640898
74.35480403900146 -35.270564319384775 75.93650221824646 -29.317727107073097 72.54168891906738 -37.67944305115694 52.67120432853699 -23.69816018616006 55.34780240058899 -37.52049019919686 69.13517093658447 -27.20282228825022
74.55297994613647 -35.298166913822115 76.12393379211426 -29.339131997017383 72.76271080970764 -37.705492530155865 52.82842969894409 -23.70672720283008 55.49828362464905 -37.54620103742831 69.29820036888123 -27.214805337468935
74.72280788421631 -35.32800124430888 76.3032763004303 -29.360401064863062 72.9324688911438 -37.731512492821906 52.9753201007843 -23.715280274029006 55.631787061691284 -37.571881937084186 69.48275423049927 -27.2267730314854
74.9169692993164 -35.35433196300039 76.46684575080872 -29.381679989920734 73.12489151954651 -37.75750357645554 53.105499505996704 -23.72381943091403 55.77404761314392 -37.59753297924529 69.6460828781128 -27.238725424668417
75.11807560920715 -35.382769525473634 76.64114356040955 -29.4028780999886 73.32073307037354 -37.783464775733286 53.232473611831665 -23.732344705397807 55.90995979309082 -37.62315423489436 69.81854486465454 -27.25066256979698
75.31772994995117 -35.411440086128316 76.85628318786621 -29.42413288674022 73.4881181716919 -37.80939602366616 53.35524010658264 -23.74085614955235 56.05019545555115 -37.648745721128726 69.9798412322998 -27.26258451893482
75.5253472328186 -35.437496564999165 77.04144382476807 -29.445318927928255 73.62791228294373 -37.83529729063774 53.50990867614746 -23.749353810129683 56.23398303985596 -37.67430755182351 70.15477252006531 -27.274491324005705
75.73091220855713 -35.46640088675425 77.2088475227356 -29.466516413653608 73.83022665977478 -37.8611686112326 53.64777183532715 -23.757837724866274 56.34391760826111 -37.699840033525064 70.34507870674133 -27.286383040950547
75.93369507789612 -35.49458159641766 77.41092944145203 -29.48768303187751 74.02663779258728 -37.8870100946767 53.77040457725525 -23.766307933994458 56.456496715545654 -37.72534339230598 70.50839591026306 -27.298259721741683
76.10061192512512 -35.52060698535462 77.64235615730286 -29.50885321179186 74.20554733276367 -37.91282192550082 53.89566254615784 -23.774764494725716 56.59090280532837 -37.75081776893217 70.66692662239075 -27.310121418963
76.27272868156433 -35.549753835527675 77.8259608745575 -29.529905786952902 74.37535405158997 -37.9386043571716 54.036736726760864 -23.78320745443729 56.728976011276245 -37.77626319985432 70.84305953979492 -27.321968185994407
76.43480849266052 -35.57665276353332 78.03652334213257 -29.550944709281133 74.53841996192932 -37.96435777547978 54.17905068397522 -23.79163685501659 56.872488021850586 -37.801679644599346 71.02518057823181 -27.33380007922811
76.61211133003235 -35.60330168799099 78.21350026130676 -29.57194709633245 74.7184648513794 -37.990082349893356 54.321598052978516 -23.800052734193358 56.98348951339722 -37.827066999095194 71.19260501861572 -27.345617158926288
76.78679060935974 -35.6330959616439 78.38098621368408 -29.593032741909933 74.94964265823364 -38.01577834476139 54.444666624069214 -23.8084551289936 57.11577105522156 -37.85242515088665 71.34577417373657 -27.35741947412287
76.98910212516785 -35.65914824900944 78.54781031608582 -29.61402921413429 75.14583253860474 -38.04144631822678 54.55943584442139 -23.816844076200617 57.240727186203 -37.877754031486084 71.54661250114441 -27.369207086688817
77.15789484977722 -35.686368416256705 78.72217392921448 -29.63501016785048 75.33764481544495 -38.06708787094819 54.684170722961426 -23.82521961891351 57.36371684074402 -37.90305365911297 71.7395429611206 -27.380980065330984
77.34244179725647 -35.715382810109375 78.88421845436096 -29.655923549953936 75.53752446174622 -38.09270421872922 54.82248902320862 -23.83358179373976 57.48312950134277 -37.92832416492571 71.91986680030823 -27.392738480701837
77.51788854598999 -35.74108504026925 79.04880094528198 -29.67683134982871 75.71847939491272 -38.11829614459092 54.95181369781494 -23.841930631428806 57.603776931762695 -37.953565891271815 72.08487391471863 -27.404482402613247
77.72579169273376 -35.76914603342397 79.23669052124023 -29.697743680798148 75.89136576652527 -38.14386399032698 55.07515096664429 -23.850266142182353 57.75065541267395 -37.97877915823471 72.26721405982971 -27.416211974448707
77.93748688697815 -35.79742665580153 79.4168746471405 -29.718681982356156 76.08230805397034 -38.169407694348386 55.25216627120972 -23.858588319555928 57.88406562805176 -38.00396418303258 72.44436931610107 -27.42792733534725
78.12513518333435 -35.82332444390098 79.57913970947266 -29.739534519055667 76.23924851417542 -38.19492686197544 55.379070520401 -23.866897156905722 58.02182865142822 -38.029121321839135 72.60784268379211 -27.439628656257568
78.29792165756226 -35.851494053481574 79.73458194732666 -29.760392511622094 76.39780354499817 -38.22042085519148 55.50226306915283 -23.875192647718343 58.13452172279358 -38.05425077937013 72.78923630714417 -27.451316007613546
78.4640862941742 -35.87853630586095 79.90008664131165 -29.781169163954484 76.57650303840637 -38.245888890977504 55.62935209274292 -23.88347478770184 58.257715702056885 -38.0793539846369 72.96725583076477 -27.462989458521445
78.6324725151062 -35.90516566314504 80.05954480171204 -29.801943201501476 76.74328684806824 -38.27133013842904 55.773619413375854 -23.89174357901533 58.37044954299927 -38.10443243641927 73.15812349319458 -27.474649075994794
78.81283593177795 -35.93385525376376 80.22377443313599 -29.822712676131378 76.9105908870697 -38.29674380629987 55.897300720214844 -23.899999027578374 58.47918200492859 -38.12948718612687 73.33163809776306 -27.486294931512628
78.98429775238037 -35.95975458227074 80.40621399879456 -29.84350301523073 77.12974095344543 -38.322129212967326 56.03215026855469 -23.908241136028067 58.59427213668823 -38.15451881643924 73.52887201309204 -27.49792710806119
79.15832090377808 -35.98668129578005 80.62172937393188 -29.864223970993198 77.2859959602356 -38.34748583679455 56.17096948623657 -23.916469912098886 58.71298837661743 -38.17952743172016 73.69671106338501 -27.50954566532876
79.31158924102783 -36.01481683088012 80.80929565429688 -29.884939787984806 77.46315670013428 -38.3728133448146 56.320751905441284 -23.924685370710357 58.82594084739685 -38.20451275997157 73.89426851272583 -27.521150667575082
79.4806489944458 -36.04086417611668 80.98251938819885 -29.90557377557994 77.63872909545898 -38.39811160051147 56.45178008079529 -23.932887567840528 58.94211196899414 -38.229474215463775 74.06175756454468 -27.532742193564083
79.67032980918884 -36.06866304491943 81.17252135276794 -29.926218474727403 77.8084704875946 -38.42338065944538 56.569692611694336 -23.941076555413613 59.06909441947937 -38.25441098883344 74.24416518211365 -27.544320306037115
79.8640627861023 -36.09570683586607 81.34745001792908 -29.946831269310145 77.98439860343933 -38.448620758779164 56.678303718566895 -23.94925243783834 59.19580554962158 -38.27932214754264 74.43136167526245 -27.555885051693206
80.09328627586365 -36.12184741680831 81.51376914978027 -29.967519442205045 78.17215967178345 -38.47383225849618 56.799808979034424 -23.957415345431983 59.31099605560303 -38.30420674490345 74.5947003364563 -27.567436475317418
80.28338193893433 -36.150339891784824 81.68239378929138 -29.98809358294112 78.35121369361877 -38.499015582552765 56.912641525268555 -23.965565449579834 59.436588525772095 -38.32906390552 74.76634621620178 -27.578974620597574
80.43911743164062 -36.1765991707328 81.87047815322876 -30.00863388905268 78.5454511642456 -38.52417117150705 57.03349256515503 -23.973703201335447 59.559855222702026 -38.35389289709432 74.9274594783783 -27.59049953082405
80.61726975440979 -36.202840147569816 82.07112312316895 -30.02915940039888 78.71199059486389 -38.54929944006492 57.15630793571472 -23.98182870064413 59.68205904960632 -38.378693185423074 75.08245372772217 -27.602011249214655
80.82129073143005 -36.23148263859232 82.24830794334412 -30.049708458104977 78.90609502792358 -38.57440087851717 57.31708788871765 -23.989942073476943 59.80102252960205 -38.403464498711955 75.25174808502197 -27.613509847740364
81.00302577018738 -36.256233536883585 82.40881252288818 -30.070206425574856 79.08737659454346 -38.59947587279021 57.472182750701904 -23.99804341225494 59.92647171020508 -38.42820684235501 75.43134760856628 -27.62499539374412
81.18958520889282 -36.28350600916416 82.5793731212616 -30.090727995546974 79.29735589027405 -38.624524612924034 57.62551236152649 -24.00613280203016 60.056387186050415 -38.452920404957574 75.59938859939575 -27.63646868263573
81.35636353492737 -36.31191881893368 82.7614631652832 -30.111158639867956 79.46377801895142 -38.649547199836455 57.75033760070801 -24.01421032004311 60.180086612701416 -38.47760557470761 75.76208090782166 -27.647929874599658
81.53254318237305 -36.33643379091284 82.93498086929321 -30.131588695780387 79.67202091217041 -38.67454364858738 57.87713289260864 -24.022276036893196 60.32711148262024 -38.5022628858457 75.91921901702881 -27.65937825250203
81.72262382507324 -36.3641641368785 83.10816383361816 -30.151990150143398 79.8658938407898 -38.69951389993092 58.00696611404419 -24.030330017099683 60.46857261657715 -38.52689295310695 76.08796620368958 -27.670813818731503
81.89684319496155 -36.39176557546228 83.29945135116577 -30.172353885947565 80.089834690094 -38.72445783767362 58.12973737716675 -24.038372319609493 60.602572202682495 -38.551496407765065 76.24334025382996 -27.682236646722874
82.06520414352417 -36.41641545217589 83.47625827789307 -30.19271501626767 80.28560185432434 -38.749375311745915 58.273998498916626 -24.04640299890909 60.737550497055054 -38.57607383667732 76.41028189659119 -27.693646796341824
82.22865509986877 -36.44471341357605 83.66619443893433 -30.21313653591179 80.47023415565491 -38.77426618404413 58.42659306526184 -24.054422105826994 60.85085868835449 -38.60062594558072 76.57968020439148 -27.70504432747523
82.43409848213196 -36.47127544217574 83.87324905395508 -30.23347787541133 80.64622473716736 -38.79913033086599 58.571704149246216 -24.062429689612834 60.96756172180176 -38.62515410479133 76.79023742675781 -27.716429298852553
82.63182044029236 -36.495711437268916 84.06173992156982 -30.25377342437212 80.83740496635437 -38.82396763284208 58.730191707611084 -24.07042581393786 61.089967489242554 -38.64965760015648 76.95420932769775 -27.727801766321583
82.80593609809875 -36.52494523243512 84.23026418685913 -30.27402765127819 81.03501319885254 -38.84877798813479 58.84478187561035 -24.078410531608462 61.23177194595337 -38.674135851001324 77.10235095024109 -27.73916178501498
82.99564790725708 -36.550319973049284 84.38893532752991 -30.294277957925857 81.20108151435852 -38.87356133217375 58.950037240982056 -24.08638388590864 61.35223054885864 -38.698589436687755 77.25768637657166 -27.750509409586815
83.14796710014343 -36.57571286362883 84.542475938797 -30.31452631337548 81.35438513755798 -38.89831764832473 59.057790994644165 -24.094345939771205 61.48406767845154 -38.72301839610764 77.42280530929565 -27.761844694452424
83.2935163974762 -36.60470476923369 84.73238897323608 -30.334837872013246 81.53233122825623 -38.92304696049945 59.19153141975403 -24.102296740335238 61.60246562957764 -38.74742219392412 77.57973885536194 -27.77316770603251
83.49286317825317 -36.628601399292464 84.91422486305237 -30.355038277849058 81.70960974693298 -38.94774931202535 59.30444598197937 -24.110236301956046 61.72878408432007 -38.77180052238866 77.745600938797 -27.78447852323193
83.6658866405487 -36.65505918630437 85.1073865890503 -30.375208711930064 81.8905770778656 -38.9724247703461 59.42575025558472 -24.118164665483445 61.84500241279602 -38.79615326651511 77.90669965744019 -27.79577720068091
83.86596727371216 -36.6834885160035 85.27983140945435 -30.395327490964075 82.04663586616516 -38.99707341998098 59.57331466674805 -24.12608186735735 61.964219093322754 -38.82048015917987 78.08817863464355 -27.80706380528168
84.0350022315979 -36.70704062357517 85.4648585319519 -30.41548057638693 82.22423219680786 -39.02169541550785 59.703795194625854 -24.133987945170972 62.095279693603516 -38.84478088643618 78.25115156173706 -27.818338411820342
84.21324324607849 -36.734909580602036 85.651926279068 -30.43561789271537 82.38413453102112 -39.046290854411566 59.839646100997925 -24.141882936278428 62.21487092971802 -38.8690552375115 78.41931486129761 -27.829601068065948
84.39726448059082 -36.76246739524262 85.84978795051575 -30.45579130426253 82.56208205223083 -39.07085982059547 59.962209939956665 -24.149766877871897 62.33522343635559 -38.8933030872508 78.58393144607544 -27.840851817177253
84.56729531288147 -36.78604556757064 86.06324863433838 -30.475883192976735 82.75728511810303 -39.09540237624739 60.077497720718384 -24.157639807061948 62.45232391357422 -38.91752435530655 78.73996496200562 -27.852090708065727
84.74031782150269 -36.81435228702649 86.25318908691406 -30.495928942128746 82.91479277610779 -39.11991855644586 60.200748920440674 -24.16550176296083 62.579586029052734 -38.94171904124049 78.90356492996216 -27.863317788566945
84.95633816719055 -36.840412026889105 86.44326496124268 -30.51597048364585 83.07760810852051 -39.144408368631936 60.32062840461731 -24.17335278463004 62.71691703796387 -38.96588723952031 79.06028056144714 -27.87453310422506
85.14590501785278 -36.86476846310235 86.62941241264343 -30.535975829214863 83.26095342636108 -39.16887181329013 60.44742774963379 -24.18119291001727 62.87337350845337 -38.99002911851621 79.25467324256897 -27.885736696092593
85.3339900970459 -36.89325347410151 86.78637027740479 -30.555978766465913 83.43216109275818 -39.19330885053408 60.578566789627075 -24.189022177665453 62.98878264427185 -39.01414488845186 79.42378258705139 -27.89692864564355
85.50272989273071 -36.917270514813474 86.97625136375427 -30.57604637184764 83.6025800704956 -39.2177194154048 60.71094250679016 -24.196840626047095 63.10030484199524 -39.03823477536253 79.60268473625183 -27.908109031884653
85.71410298347473 -36.9420251649227 87.21422100067139 -30.596021458475782 83.77937602996826 -39.242103418694406 60.86146426200867 -24.20464829731488 63.213279485702515 -39.06229902798681 79.76831340789795 -27.91927793700658
85.89515423774719 -36.97161618986387 87.41319584846497 -30.615971762362854 83.95418620109558 -39.266460748414715 61.001174449920654 -24.212445235110714 63.33042573928833 -39.08633786828068 79.9485936164856 -27.930435362263957
86.11848425865173 -36.99544557918502 87.61325716972351 -30.635864378534045 84.14692902565002 -39.29079128143383 61.15488409996033 -24.220231475269287 63.44713568687439 -39.11035141856078 80.11972451210022 -27.941581354895835
86.28905177116394 -37.02165449492517 87.79852890968323 -30.65575025925394 84.32574009895325 -39.31509489619454 61.283912658691406 -24.22800705239476 63.59376883506775 -39.13433973514067 80.28309965133667 -27.95271596898914
86.45516538619995 -37.0493202717771 87.99420833587646 -30.67567742522817 84.50673985481262 -39.33937148762964 61.41597247123718 -24.235772005282676 63.72783398628235 -39.158302796713855 80.47669124603271 -27.963839261824518
86.62475347518921 -37.07261856318657 88.19718599319458 -30.69560282166551 84.67781972885132 -39.36362099363273 61.55171203613281 -24.24352639296019 63.89472675323486 -39.18224051420293 80.66857743263245 -27.974951293325965
86.78673148155212 -37.09957364299818 88.40572595596313 -30.71545254772875 84.83902597427368 -39.38784338554572 61.69869089126587 -24.251270219913103 64.05238795280457 -39.20615274720316 80.82223081588745 -27.986052125741722
86.95590496063232 -37.12695590891738 88.59321236610413 -30.735304663395517 85.01310443878174 -39.41203865057627 61.83699417114258 -24.25900351859459 64.19361972808838 -39.23003932871876 80.977285861969 -27.997141822833886
87.12219953536987 -37.15022239605891 88.7773380279541 -30.755097362171835 85.22144865989685 -39.43620678804278 61.980767250061035 -24.266726321143747 64.3151593208313 -39.25390008836117 81.14665627479553 -28.008220449435722
87.34085845947266 -37.17791128030295 88.96532559394836 -30.774878995418888 85.40344309806824 -39.460347805946185 62.13007044792175 -24.27443865801613 64.42663097381592 -39.2777348755304 81.32806539535522 -28.01928806917827
87.56401753425598 -37.202728693766716 89.13265204429626 -30.794683372705343 85.61474585533142 -39.4844617157859 62.25486898422241 -24.282140564882546 64.5446424484253 -39.301543574881904 81.48572182655334 -28.03034474353986
87.73381423950195 -37.22679007297523 89.32628607749939 -30.81448045609673 85.81719040870667 -39.508548522667304 62.379578828811646 -24.2898320766091 64.67721652984619 -39.32532613790317 81.67111039161682 -28.041390531618067
87.90139722824097 -37.25497486197956 89.48858642578125 -30.83423269689906 86.01736855506897 -39.53260821993756 62.526098012924194 -24.29751324485278 64.83470106124878 -39.349082596479484 81.87077713012695 -28.052425488884207
88.07325959205627 -37.27924500892795 89.67510199546814 -30.853961383645153 86.18049335479736 -39.55664080930863 62.65241837501526 -24.305184132320072 64.97242045402527 -39.372812978299365 82.06040573120117 -28.063449666511588
88.23885416984558 -37.30483986770599 89.88515901565552 -30.87362361768756 86.36507058143616 -39.580646326987655 62.797600746154785 -24.31284477092973 65.10708856582642 -39.3965172950374 82.23410367965698 -28.07446311214352
88.42288899421692 -37.33224519763643 90.10327196121216 -30.893315492645463 86.55791521072388 -39.60462484373674 62.922967195510864 -24.32049519259355 65.24649405479431 -39.42019554364244 82.40391445159912 -28.08546586826088
88.58111810684204 -37.3558001941492 90.29232621192932 -30.9129945700611 86.76733183860779 -39.62857643308882 63.07457756996155 -24.328135433097273 65.37443852424622 -39.44384774207413 82.56936955451965 -28.096457972405318
88.761066198349 -37.3822624541183 90.50523662567139 -30.932746170919927 86.94109225273132 -39.65250113188512 63.209256172180176 -24.335765531013635 65.50629711151123 -39.467473891495494 82.74985885620117 -28.10743945748218
88.91651964187622 -37.40869995353816 90.67033910751343 -30.95237999237819 87.09873104095459 -39.676398924176034 63.34895420074463 -24.343385518017918 65.64328694343567 -39.49107397073671 82.90020418167114 -28.118410352922037
89.11408400535583 -37.43203505697771 90.87763667106628 -30.97195723863678 87.30802941322327 -39.70026974043166 63.49194812774658 -24.350995425832927 65.77074813842773 -39.51464795663151 83.08381843566895 -28.129370685195315
89.29035115242004 -37.45818494667033 91.0615406036377 -30.991535785636415 87.48225593566895 -39.724113488284246 63.60503077507019 -24.3585952934019 65.89723658561707 -39.53819584979818 83.2608048915863 -28.140320478398646
89.45455431938171 -37.48382404371074 91.26004004478455 -31.011104233621047 87.66621541976929 -39.747930080923176 63.69848918914795 -24.366185157248815 66.0320041179657 -39.56171766954005 83.41441082954407 -28.15125975619205
89.64436149597168 -37.50768219356915 91.44311237335205 -31.030734156464877 87.84914922714233 -39.771719503961805 63.81744170188904 -24.373765048233732 66.17807841300964 -39.58521343685673 83.56483149528503 -28.162188543848707
89.83337998390198 -37.53489904177775 91.63378286361694 -31.050332997799394 88.00738453865051 -39.7954817240891 63.941930532455444 -24.381334997149953 66.32197737693787 -39.60868315997179 83.7135841846466 -28.173106863939342
90.04885292053223 -37.55885858900903 91.79763102531433 -31.069871061651888 88.1900532245636 -39.81921673651079 64.06085300445557 -24.38889503455622 66.44428038597107 -39.632126825963155 83.86460328102112 -28.184014740728102
90.24591636657715 -37.58401099493726 91.9902446269989 -31.089352919415205 88.36700248718262 -39.84292456710842 64.20805597305298 -24.396445183207174 66.58963441848755 -39.65554439707232 84.06132078170776 -28.1949121957846
90.44808864593506 -37.61061318558255 92.19217824935913 -31.108802985841187 88.53596019744873 -39.866605263489554 64.34864020347595 -24.403985470044233 66.72687101364136 -39.67893583821682 84.22478747367859 -28.20579925847738
90.62377595901489 -37.634339925591 92.41238784790039 -31.128286062622266 88.71018052101135 -39.890258881673994 64.47254419326782 -24.411515927770864 66.84746432304382 -39.702301181488835 84.42911291122437 -28.21667595812739
90.81153011322021 -37.65937293279616 92.62107110023499 -31.14776101085658 88.88662195205688 -39.9138854739707 64.5850944519043 -24.41903659016897 66.97474718093872 -39.72564047141216 84.60790920257568 -28.227542317229695
91.02784061431885 -37.686045435832185 92.79387307167053 -31.167273997449946 89.06735420227051 -39.937485082338384 64.69380617141724 -24.42654749098384 67.08099579811096 -39.74895370496086 84.76858758926392 -28.23839837112349
91.18740606307983 -37.70894121979837 92.99005126953125 -31.186719737210137 89.23838973045349 -39.961061171139136 64.81188631057739 -24.434048663981404 67.23785424232483 -39.77224084593295 84.94638848304749 -28.249244140419265
91.36932635307312 -37.735535151515414 93.1832902431488 -31.206085856263194 89.40288662910461 -39.984615473809995 64.92352390289307 -24.4415401446016 67.38235449790955 -39.795501858463176 85.11964344978333 -28.26007964424538
91.55187892913818 -37.76070935976038 93.36079955101013 -31.225453948216256 89.60528111457825 -40.00814789769918 65.0324010848999 -24.449021968642892 67.51539397239685 -39.818736755401375 85.27945613861084 -28.270904900919284
91.7270622253418 -37.78354314534675 93.53335189819336 -31.2448349729502 89.76963996887207 -40.03165729958383 65.18040823936462 -24.45649417237364 67.64060091972351 -39.84194552236285 85.45478463172913 -28.281719929872366
91.89286136627197 -37.810608871475985 93.72762942314148 -31.26423985573957 89.95498204231262 -40.05514224131672 65.31816816329956 -24.463956796218916 67.76198863983154 -39.86512812261428 85.62731862068176 -28.29252475049457
92.09943628311157 -37.83480871054334 93.93118357658386 -31.283637644847744 90.09872198104858 -40.078601475616146 65.46421766281128 -24.471409878929364 67.87236976623535 -39.88828453282871 85.83056807518005 -28.30331936694387
92.267493724823 -37.858265570288 94.1057698726654 -31.30297009773326 90.2706081867218 -40.10203412183682 65.61248087882996 -24.478853459600565 67.99603581428528 -39.911414766367216 85.99926376342773 -28.314103830331664
92.4303035736084 -37.88639733330741 94.28484320640564 -31.32224376163888 90.45804977416992 -40.125439638662414 65.72523093223572 -24.4862890446673 68.1130039691925 -39.934518881025355 86.16216397285461 -28.324878175024566
92.61198139190674 -37.90843799509205 94.46303296089172 -31.34152526577591 90.64952564239502 -40.148817725278654 65.84291911125183 -24.493715292756765 68.2389280796051 -39.95759766547545 86.32596111297607 -28.335642421815365
92.81249737739563 -37.93280273858088 94.6365258693695 -31.360777279473304 90.8175904750824 -40.172168198957266 65.98063254356384 -24.501132178789344 68.34166383743286 -39.98065461199057 86.49098372459412 -28.346396592681455
92.96396160125732 -37.960165789731185 94.80973052978516 -31.38005649503894 91.05728721618652 -40.195490965760044 66.10976672172546 -24.508539741079446 68.45367908477783 -40.0036918441545 86.65863370895386 -28.35714071085274
93.1398823261261 -37.98125249766275 94.99612188339233 -31.399343349328106 91.27632236480713 -40.21878607500809 66.24597978591919 -24.51593801833868 68.57755422592163 -40.02670887634892 86.8454258441925 -28.36787480099852
93.35242533683777 -38.007675608719715 95.21457052230835 -31.418593605237774 91.43924617767334 -40.242053974952 66.3946647644043 -24.523327049614963 68.69127988815308 -40.04970390603227 87.03996467590332 -28.378598890484767
93.53895020484924 -38.03362186488834 95.37812685966492 -31.43776433563096 91.57092428207397 -40.265295263822686 66.5367317199707 -24.530706873691738 68.80374526977539 -40.072674727159395 87.2581193447113 -28.389313007484482
93.72109293937683 -38.054846504642164 95.5497465133667 -31.45692534948921 91.73946261405945 -40.288510462261584 66.65982842445374 -24.5380775240428 68.96122479438782 -40.09561973875253 87.4426703453064 -28.40001718224957
93.90192222595215 -38.08142803143373 95.70659852027893 -31.476097563969944 91.88271117210388 -40.31170000131712 66.80356884002686 -24.545439023277748 69.09969520568848 -40.11853815158311 87.61648154258728 -28.410711448421928
94.08161687850952 -38.106371592050856 95.88283061981201 -31.495260825983358 92.01956176757812 -40.33486432306519 66.92311787605286 -24.552791403733792 69.24342370033264 -40.14142987370366 87.79058766365051 -28.421395852274834
94.30249214172363 -38.12738270924643 96.03485083580017 -31.51447044465156 92.1931984424591 -40.358003771592195 67.07743501663208 -24.560134698144257 69.35893774032593 -40.16429509909018 87.95858478546143 -28.432070451980724
94.50464582443237 -38.15443831251246 96.24100303649902 -31.533630982321014 92.38677787780762 -40.38111856074107 67.19967555999756 -24.567468955223262 69.48266577720642 -40.18713398780851 88.14076280593872 -28.442735307104066
94.68658971786499 -38.17831738470707 96.49084162712097 -31.55269292722195 92.56339383125305 -40.404208868753706 67.34260320663452 -24.574794241673978 69.62273645401001 -40.20994649324584 88.33968186378479 -28.453390477820243
94.85084843635559 -38.20011843299454 96.67252707481384 -31.571737508847892 92.71645545959473 -40.42727494910035 67.47632145881653 -24.582110593768398 69.78512859344482 -40.23273244763282 88.52278876304626 -28.464036024365868
95.01773977279663 -38.22818342543468 96.85615515708923 -31.59083619567326 92.85457634925842 -40.45031713026046 67.61973881721497 -24.589418041303553 69.93537473678589 -40.25549171787656 88.70295262336731 -28.474672008116716
95.20112323760986 -38.25094365683908 97.03951478004456 -31.609938503657578 93.06280255317688 -40.473335745988486 67.77436566352844 -24.596716613606336 70.06050062179565 -40.27822437925744 88.87207245826721 -28.48529848859552
95.37249636650085 -38.27306516083357 97.20767545700073 -31.628999298744738 93.20690107345581 -40.49633108821762 67.91435694694519 -24.60400633921841 70.17922472953796 -40.30093068720021 89.04762983322144 -28.495915523032146
95.55750727653503 -38.299801079614284 97.3700475692749 -31.64803890556183 93.38365483283997 -40.51930332866614 68.03522396087646 -24.61128724403447 70.3052933216095 -40.32361099922846 89.2185583114624 -28.50652316465885
95.73399615287781 -38.321076934556345 97.56999802589417 -31.666998831437255 93.5287857055664 -40.542252514224835 68.15965104103088 -24.618559352509134 70.43756103515625 -40.34626569690008 89.39190602302551 -28.517121489361344
95.90366315841675 -38.345688347703145 97.75321125984192 -31.68599122380893 93.65756678581238 -40.56517853987537 68.28776454925537 -24.625822687892466 70.59647035598755 -40.368895229848924 89.57038712501526 -28.52771057185523
96.0731508731842 -38.371515886422095 97.94825553894043 -31.704997480939625 93.81106114387512 -40.58808117080291 68.40440940856934 -24.633077272000538 70.71420574188232 -40.39149993003886 89.76427841186523 -28.538290537866267
96.2602071762085 -38.39201891303427 98.1176769733429 -31.723968815932572 93.98013424873352 -40.610960099187224 68.55077528953552 -24.64032312523149 70.86014652252197 -40.414079962221585 89.93248248100281 -28.5488614413593
96.44156694412231 -38.41537630959094 98.29614114761353 -31.742999282695436 94.17604279518127 -40.63381498456686 68.69104838371277 -24.647560267201353 70.99774050712585 -40.43663550770752 90.1188530921936 -28.559423330435486
96.62504172325134 -38.44154947391977 98.46620655059814 -31.761911329681052 94.37204432487488 -40.65664548611288 68.82356762886047 -24.654788716882805 71.13924217224121 -40.45916695764478 90.30859136581421 -28.569976248892104
96.79901647567749 -38.46224791931265 98.62540459632874 -31.78075829396167 94.51358151435852 -40.67945129121462 68.9444808959961 -24.662008492859112 71.27360272407532 -40.48167489605661 90.48084831237793 -28.580520236380437
96.96811389923096 -38.48554672457011 98.79509019851685 -31.799614598137538 94.69577264785767 -40.702232137891976 69.06268453598022 -24.669219614705455 71.38763880729675 -40.50415990951947 90.67152976989746 -28.591055327315868
97.16383790969849 -38.51131366623053 99.00281405448914 -31.81849372338138 94.84205508232117 -40.72498782451285 69.18537497520447 -24.676422103834422 71.54468250274658 -40.526622383257596 90.86526441574097 -28.601581548787966
97.37864589691162 -38.53109304612252 99.18146276473999 -31.8374465235704 95.01025199890137 -40.747718208499 69.32514548301697 -24.683615973582835 71.66128706932068 -40.54906241146927 91.05293345451355 -28.612098938694317
97.55141305923462 -38.55365310484893 99.35317993164062 -31.856324008418163 95.18869876861572 -40.770423228380956 69.45074272155762 -24.690801241250888 71.76386332511902 -40.57147980318025 91.23683309555054 -28.62260751667469
97.74140095710754 -38.57862356741797 99.51507472991943 -31.87518496822838 95.35305404663086 -40.793102891697394 69.58823919296265 -24.697977926129862 71.89798784255981 -40.593874133424606 91.4759349822998 -28.633107294784356
97.90150570869446 -38.59907893865392 99.67986631393433 -31.89392380081763 95.56824254989624 -40.815757233772665 69.711754322052 -24.705146044818058 72.05579733848572 -40.61624480753474 91.64647054672241 -28.643598321378608
98.11146807670593 -38.620824686275874 99.86048364639282 -31.912684288675315 95.76723718643188 -40.8383863202021 69.84144854545593 -24.71230560993537 72.22873616218567 -40.63859115276077 91.83173894882202 -28.654080655020575
98.3226249217987 -38.64496392822831 100.02910947799683 -31.931493512171393 95.95750021934509 -40.86099021082145 69.97559857368469 -24.719456634011774 72.37761521339417 -40.66091252803653 92.04790449142456 -28.66455431646974
98.55192565917969 -38.665541336426585 100.23014831542969 -31.950293268009403 96.15413737297058 -40.88356912757828 70.10819745063782 -24.72659912965987 72.51614809036255 -40.68320845699923 92.23623776435852 -28.67501932307301
98.75528383255005 -38.68770917872699 100.42965412139893 -31.96912784044129 96.32336401939392 -40.906123225243505 70.23397707939148 -24.733733110945177 72.68167161941528 -40.705478630230594 92.4057228565216 -28.68547568915944
98.91863703727722 -38.711082622497926 100.59903216362 -31.98788169992985 96.49718189239502 -40.92865254308467 70.38114714622498 -24.740858592601015 72.82539868354797 -40.72772279555132 92.59535431861877 -28.695923426185704
99.08872628211975 -38.73231188760277 100.7890453338623 -32.00654559693772 96.66326665878296 -40.95115707678835 70.51966309547424 -24.747975589441165 72.94602513313293 -40.749940917488914 92.78843712806702 -28.706362541702415
99.29168748855591 -38.753162623576216 100.96439957618713 -32.02520263636628 96.80549621582031 -40.97363683035454 70.65283870697021 -24.755084116291197 73.07676815986633 -40.772133444627904 92.96796703338623 -28.716793041561452
99.46928644180298 -38.77716637415203 101.13307642936707 -32.043892390028105 96.9584584236145 -40.99609185507359 70.7873044013977 -24.76218418820718 73.24322128295898 -40.79430097418378 93.13260126113892 -28.72721493031561
99.67395949363708 -38.796854506439395 101.32350039482117 -32.06262707869988 97.12474751472473 -41.01852222760112 70.92730975151062 -24.769275822092226 73.36364126205444 -40.81644396503749 93.33124303817749 -28.737628211683482
99.83810710906982 -38.81859700133242 101.53973460197449 -32.08132776930454 97.27784991264343 -41.04092798486059 71.08408641815186 -24.77635903363066 73.5361156463623 -40.8385626956693 93.50397205352783 -28.748032889167053
100.01600432395935 -38.840663640492956 101.74098038673401 -32.09996536767848 97.4678943157196 -41.06330915474331 71.22146224975586 -24.783433838058503 73.6546196937561 -40.860657323486635 93.66980838775635 -28.758428966605834
100.19135808944702 -38.86150580639638 101.9131772518158 -32.11857858586574 97.64404773712158 -41.085665751257565 71.35156464576721 -24.79050025174054 73.76108741760254 -40.88272785076772 93.84313082695007 -28.768816448143273
100.41025137901306 -38.88145865133171 102.10823845863342 -32.1371387028669 97.843834400177 -41.10799778594 71.50472450256348 -24.79755829040569 73.88036251068115 -40.904774166844994 93.99995017051697 -28.779195337900912
100.61138653755188 -38.90466832253345 102.30866551399231 -32.15578786317079 98.05164098739624 -41.13030522266943 71.63992619514465 -24.804607969498456 74.04678153991699 -40.9267961249525 94.16190004348755 -28.789565640646106
100.79475283622742 -38.92342360245273 102.50131225585938 -32.17438704133873 98.25618743896484 -41.15258799251232 71.76451301574707 -24.81164930724657 74.2062156200409 -40.94879368553051 94.32881927490234 -28.79992736195643
100.9632453918457 -38.945222784087406 102.67400670051575 -32.19296567583129 98.43657803535461 -41.17484599116004 71.89035391807556 -24.81868232340502 74.33795428276062 -40.97076698638638 94.49692726135254 -28.810280508477693
101.15014433860779 -38.96653016398271 102.84568428993225 -32.211521840556216 98.59519863128662 -41.19707908792668 72.04013252258301 -24.825707038090997 74.51959156990051 -40.992716319235626 94.71616911888123 -28.82062508787973
101.30969786643982 -38.985881153190846 103.01984119415283 -32.23000824671125 98.74901294708252 -41.21928722213351 72.17002129554749 -24.83272347165628 74.64252662658691 -41.01464201704399 94.8810658454895 -28.830961109576275
101.47427439689636 -39.00503752646168 103.1952908039093 -32.248544710610254 98.94317865371704 -41.24147038669875 72.28507566452026 -24.839731644499427 74.76858973503113 -41.03654434917051 95.04814195632935 -28.8412885842178
101.64900422096252 -39.02816436283787 103.36063361167908 -32.26707500283533 99.10619640350342 -41.26362849197961 72.43103408813477 -24.846731578693387 74.93536305427551 -41.05842345995575 95.25996923446655 -28.851607523623276
101.8028335571289 -39.045682775291915 103.5328016281128 -32.285572280412026 99.31897139549255 -41.28576139249455 72.56754994392395 -24.853723306257272 75.08424663543701 -41.08027936170203 95.44135856628418 -28.86191794059705
101.96314883232117 -39.06587525033753 103.70640063285828 -32.30407628495608 99.50807285308838 -41.30786897359676 72.71714925765991 -24.860706858282335 75.25361204147339 -41.102111964639896 95.60516738891602 -28.872219848747655
102.1310887336731 -39.08622372990817 103.86599111557007 -32.322541651165636 99.6668050289154 -41.32995118952646 72.84536623954773 -24.867682255035284 75.3800048828125 -41.12392110676028 95.78681969642639 -28.882513262301188
102.28623223304749 -39.10662220587617 104.04843592643738 -32.34096124910777 99.81476926803589 -41.35200804114429 72.96210408210754 -24.874649510235656 75.517653465271 -41.14570658969265 95.97611927986145 -28.892798195060443
102.45801734924316 -39.125519403470854 104.23918080329895 -32.35934083781521 99.9637942314148 -41.374039539840126 73.0866425037384 -24.881608639821753 75.64011263847351 -41.16746824419448 96.13814878463745 -28.903074661948096
102.64082217216492 -39.14764269409382 104.39559292793274 -32.37775433884375 100.14275527000427 -41.39604569113296 73.21842336654663 -24.888559659129903 75.75810384750366 -41.18920595889347 96.30422782897949 -28.9133426780015
102.8190987110138 -39.16603603800105 104.61264204978943 -32.39619736209087 100.37649178504944 -41.418026509048204 73.38188457489014 -24.895502589714674 75.89216637611389 -41.2109196912371 96.48446583747864 -28.923602257972373
102.98738932609558 -39.186020568906144 104.77914643287659 -32.41463015002358 100.54272222518921 -41.43998203660346 73.52026462554932 -24.902437450791798 76.02534675598145 -41.23260943198637 96.66192483901978 -28.93385341621851
103.14419388771057 -39.20513088869118 105.04203939437866 -32.4330109193587 100.71295285224915 -41.46191232270145 73.6480541229248 -24.90936426254369 76.19676423072815 -41.254275165370885 96.83990335464478 -28.94409616920339
103.30684924125671 -39.227023719691836 105.26798224449158 -32.45129388228833 100.92674708366394 -41.483817397246234 73.76047611236572 -24.916283051124744 76.35409379005432 -41.27591684554562 97.02599596977234 -28.954330530761023
103.50127172470093 -39.243596737011664 105.49851822853088 -32.46958033062179 101.12440586090088 -41.50569725729535 73.89850687980652 -24.92319383165469 76.45990085601807 -41.29753447530307 97.19483518600464 -28.964556513842126
103.66233825683594 -39.265941656069806 105.68667340278625 -32.48795672855068 101.3129391670227 -41.52755186824357 74.03150010108948 -24.93009662527406 76.57142066955566 -41.31912810584711 97.38619899749756 -28.97477413048049
103.83986258506775 -39.283755096281865 105.87741041183472 -32.50628791341316 101.50895881652832 -41.54938119281453 74.16473960876465 -24.936991453350544 76.71921968460083 -41.3406976622383 97.55801200866699 -28.98498339175876
104.02574467658997 -39.304578801158165 106.06623959541321 -32.52461005945567 101.69564771652222 -41.57118517462124 74.27941560745239 -24.94387833814148 76.8706283569336 -41.362242925911936 97.71208024024963 -28.99518430782235
104.18645358085632 -39.32080908480519 106.24494338035583 -32.542905840004174 101.91683912277222 -41.59296374643813 74.44469261169434 -24.950757313768186 77.03120160102844 -41.38376365640621 97.8711473941803 -29.005376888132478
104.35338807106018 -39.34431868118749 106.4261908531189 -32.56110253730703 102.10297226905823 -41.61471683372065 74.57969069480896 -24.957628419928696 77.14142417907715 -41.40525970397857 98.02684426307678 -29.015561140960514
104.53510022163391 -39.360638597693885 106.63689875602722 -32.57930577997317 102.26695394515991 -41.63644436138452 74.70914244651794 -24.964491683078684 77.2718436717987 -41.42673106785853 98.18463444709778 -29.025737074093414
104.71246147155762 -39.3841650701978 106.82872009277344 -32.597551351097735 102.48665833473206 -41.65814625761189 74.82577085494995 -24.971347169324524 77.3789050579071 -41.44817785297276 98.38052940368652 -29.035904696995217
104.88971400260925 -39.399172876595976 106.99763417243958 -32.61577267177734 102.68699097633362 -41.67982245656283 74.97582650184631 -24.978194946022597 77.49111461639404 -41.4696001509852 98.5597915649414 -29.046064216994438
105.10593223571777 -39.42555101643532 107.17959070205688 -32.63407222851448 102.88186359405518 -41.70147290582346 75.14973902702332 -24.985035034620864 77.6297070980072 -41.490997996098294 98.74125361442566 -29.056215740789263
105.27009081840515 -39.439761309306306 107.33998656272888 -32.65226174031844 103.07625961303711 -41.7230975961911 75.31461071968079 -24.991867456818927 77.78525733947754 -41.512371374189705 98.9355776309967 -29.06635928481748
105.43533492088318 -39.463193581747625 107.49882745742798 -32.67036191624979 103.28059005737305 -41.744696504077154 75.45237421989441 -24.998692229358817 77.93301248550415 -41.533720235974904 99.150958776474 -29.076494864461004
105.61552810668945 -39.47877748505192 107.66097784042358 -32.68846489743006 103.45777416229248 -41.76626956248562 75.59796810150146 -25.005509351949424 78.11797094345093 -41.55504446193441 99.34339427947998 -29.086622494140606
105.81688213348389 -39.50258506936033 107.84069728851318 -32.70662594797806 103.62691617012024 -41.787816680107625 75.74041032791138 -25.01231882470526 78.3138518333435 -41.57634390945094 99.53533506393433 -29.09674218735909
106.00974321365356 -39.51681844165713 108.04474186897278 -32.72480804545241 103.80369019508362 -41.80933780463246 75.87230205535889 -25.019120650798733 78.43402910232544 -41.5976184059167 99.73197913169861 -29.106853971079442
106.19806933403015 -39.54018034224648 108.21379709243774 -32.74295987857296 104.02770066261292 -41.83083294398436 75.99351763725281 -25.025914869070075 78.58372497558594 -41.61886779355626 99.90699529647827 -29.11695785960186
106.37630319595337 -39.55456006681814 108.37121629714966 -32.761031046266815 104.22402882575989 -41.85230213014735 76.11302590370178 -25.032701502669212 78.70712924003601 -41.64009200193487 100.07818365097046 -29.127053867970915
106.55309653282166 -39.57673306220406 108.5361921787262 -32.77907680651086 104.42954778671265 -41.87374539053135 76.25658583641052 -25.03948055540221 78.85746455192566 -41.66129109240777 100.27528190612793 -29.137142007108736
106.737553358078 -39.59059638491303 108.72433829307556 -32.79707811662578 104.60198950767517 -41.8951627294831 76.38816142082214 -25.04625204542151 79.05406498908997 -41.68246554831147 100.44829154014587 -29.147222300656242
106.9460940361023 -39.61477919868045 108.94581270217896 -32.81519550044776 104.79142832756042 -41.91655412905264 76.5408205986023 -25.053015969751648 79.21871495246887 -41.70361623554494 100.62721300125122 -29.157294800268538
107.13711047172546 -39.62809573088781 109.11258602142334 -32.83323679186265 104.97118425369263 -41.93791955647096 76.6843523979187 -25.059772326586263 79.37123727798462 -41.72474391565121 100.81030917167664 -29.16735951603802
107.29615044593811 -39.64844245354665 109.31878066062927 -32.85127580578768 105.16221117973328 -41.95925896962316 76.81680107116699 -25.066521113757084 79.48746347427368 -41.74584913439791 101.01275038719177 -29.177416457161588
107.44884443283081 -39.663175820512635 109.51470828056335 -32.86925989010504 105.33217167854309 -41.98057232001497 76.91985774040222 -25.07326232550117 79.66892433166504 -41.76693209634265 101.19392085075378 -29.187465632189426
107.62711930274963 -39.68535531504444 109.68936610221863 -32.88719364987489 105.5038754940033 -42.001859555599 77.03975462913513 -25.079995936824787 79.82490015029907 -41.78799260456443 101.36187028884888 -29.197507049118848
107.79721331596375 -39.69916711724744 109.86018538475037 -32.90519415481349 105.73991918563843 -42.0231206240176 77.15694832801819 -25.086721903006953 79.99835991859436 -41.80903014474132 101.53977036476135 -29.20754071593349
107.95493578910828 -39.71951999371434 110.07807064056396 -32.92316371626136 105.90745520591736 -42.0443554750278 77.3001275062561 -25.093440189711906 80.19093132019043 -41.83004424545038 101.72064995765686 -29.217566641541886
108.1491847038269 -39.73319280444513 110.25296640396118 -32.94109923626007 106.1020405292511 -42.06556426201978 77.46582102775574 -25.100150757776966 80.340651512146 -41.85103468203587 101.89474272727966 -29.227584837174426
108.33125615119934 -39.755685837521725 110.42191171646118 -32.95906079429066 106.2882878780365 -42.08674781456185 77.57482981681824 -25.1068535637925 80.45530915260315 -41.87200140827413 102.06151390075684 -29.237595317086054
108.4989800453186 -39.76882459286503 110.615225315094 -32.976986944496474 106.4496693611145 -42.10790716268153 77.69512820243835 -25.113548566396524 80.56548643112183 -41.89294453475824 102.25527787208557 -29.24759809803378
108.67195725440979 -39.7886797538917 110.78766751289368 -32.99484930813274 106.62860369682312 -42.12904311095308 77.8838095664978 -25.120235723670916 80.77257585525513 -41.913864337859565 102.41749310493469 -29.257593202595444
108.84147691726685 -39.80227784963317 110.98342108726501 -33.01267968053323 106.7977523803711 -42.15015611290876 78.01782989501953 -25.126914995954237 80.9025571346283 -41.93476117642173 102.56486415863037 -29.267580651756443
109.0305826663971 -39.82288586953679 111.16819167137146 -33.03055364987286 106.98230576515198 -42.171246473070525 78.14033627510071 -25.13358634784708 81.03571891784668 -41.95563531933165 102.72577714920044 -29.277560468617377
109.20957016944885 -39.834915882333 111.36121106147766 -33.04844069764285 107.1667377948761 -42.192313653179276 78.26282238960266 -25.14024974566865 81.21986174583435 -41.976486815509375 102.87363052368164 -29.28753267817069
109.38020610809326 -39.857109329886 111.52157735824585 -33.066325762763405 107.32722878456116 -42.21335727411865 78.40253567695618 -25.14690515733223 81.37086224555969 -41.99731551166224 103.05607390403748 -29.297497358326517
109.5619809627533 -39.86967136398237 111.71986746788025 -33.08415034793182 107.52287220954895 -42.23437699143123 78.53465008735657 -25.153552562180007 81.48580980300903 -42.018121182041114 103.22937512397766 -29.307454630090053
109.7423677444458 -39.888790362383986 111.91438269615173 -33.101894189344 107.70718836784363 -42.25537268289874 78.655846118927 -25.160192369120296 81.59814286231995 -42.038903661606 103.44372701644897 -29.317404521011326
109.929856300354 -39.900948837553166 112.09390807151794 -33.119648005081515 107.88356447219849 -42.276344473277476 78.78014254570007 -25.16682454856038 81.70802664756775 -42.059662911581825 103.6701180934906 -29.327347058401664
110.11445546150208 -39.92192685381316 112.29486656188965 -33.137474559263 108.08622455596924 -42.29729266226634 78.92852687835693 -25.173449072110156 81.84562134742737 -42.08039901769112 103.8729510307312 -29.337282268447574
110.2762565612793 -39.933594940142974 112.46565866470337 -33.15525243286727 108.24862337112427 -42.31821760747401 79.07544422149658 -25.1800659130156 82.00213479995728 -42.10111215280957 104.0402946472168 -29.34721017662559


==> figures/ex4/dist_log.txt <==
n KT_Imp KT_Expl FB_Imp FB_Expl FBF_Imp FBF_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0 -0.27526044229052726 -0.3344911614063958 0.0 -0.11267587937725183 -0.18487465080010426 -0.05536685027490568
2.0 -0.7080302852543595 -0.8256284849299739 -0.18860672590241198 -0.22681989212800888 -0.3737413103451582 -0.11108553284520428
3.0 -1.1358178622354536 -1.318265308023482 -0.38136277629304904 -0.34247230652006555 -0.5667701666685853 -0.16716073047198673
4.0 -1.5407218780329948 -1.7595934459276772 -0.5784593217023816 -0.45967403180458455 -0.7641522255326216 -0.22359716653113998
5.0 -1.8798449760687972 -2.064394495946475 -0.7800977784891263 -0.5784670156449333 -0.9660948158848061 -0.28039961435683763
6.0 -2.1592418026854188 -2.3329808236757366 -0.9864913888773296 -0.6988945336820342 -1.1728036435220157 -0.33757290547321395
7.0 -2.44227909669892 -2.6024825587640827 -1.1978663609301137 -0.8210014100413134 -1.3845088828128962 -0.395121936901216
8.0 -2.734656143147603 -2.877021982628455 -1.4144633475895723 -0.9448341946332138 -1.6014458043284692 -0.45305167769873744
9.0 -3.037005165453373 -3.159173562829368 -1.6365392897349103 -1.070441314495638 -1.823874058767894 -0.5113671748676842
10.0 -3.350016684795804 -3.4497829386933616 -1.8643695142943506 -1.1978732107201366 -2.052065932007117 -0.5700735587413361
11.0 -3.6744467327786707 -3.749188470141693 -2.098249995452945 -1.3271824687253457 -2.286319997942568 -0.6291760479477126
12.0 -4.011129740389475 -4.059122138799593 -2.338499734812263 -1.4584239471457843 -2.5269538175054813 -0.6886799540302997
13.0 -4.360987955595902 -4.379058187963873 -2.5854632600343534 -1.5916549089604557 -2.7743144905137527 -0.7485906857950337
14.0 -4.72504285440125 -4.71123219382248 -2.839513270888677 -1.7269351574070866 -3.0287740517505215 -0.8089137534421145
15.0 -5.094086287014553 -5.024955915699278 -3.1010534755799153 -1.8643271785224398 -3.2907384600047065 -0.8696547725324
16.0 -5.473544356617733 -5.314726917894958 -3.3705216609392012 -2.0038962916885987 -3.560644928767325 -0.9308194678308422
17.0 -5.8585889550221495 -5.583089296511813 -3.6483930300840886 -2.1457108092632957 -3.8389702188172183 -0.9924136770631504
18.0 -6.195183542292386 -5.81288586629488 -3.9351838217052926 -2.2898422061703974 -4.126229459355136 -1.0544433546167182
19.0 -6.3789081069288756 -5.9981908695458594 -4.23145519489644 -2.4363653001839167 -4.422984126765771 -1.1169145752123268
20.0 -6.515183402366292 -6.099223052511272 -4.53781731752461 -2.5853584435256804 -4.729841868295321 -1.1798335375696254
21.0 -6.629626337634318 -6.166757651390284 -4.854933524743328 -2.7369037262904845 -5.047453644511028 -1.2432065680860513
22.0 -6.721275752995228 -6.231873832605482 -5.1705900832371015 -2.8910871920936354 -5.354665584013668 -1.307040124546518
23.0 -6.8052709350148355 -6.2969779715933205 -5.467088304904538 -3.047999066185727 -5.634118059357554 -1.371340799878723
24.0 -6.887159626338867 -6.361684650586328 -5.731526777325281 -3.2077339960778835 -5.874588352993654 -1.4361153259672845
25.0 -6.968508715008684 -6.427188964001403 -5.9558127816978645 -3.3703913044446994 -6.07026729964196 -1.5013705775382788
26.0 -7.050071752327232 -6.492766127589455 -6.136376602709164 -3.5360752536910733 -6.220193572802522 -1.5671135761244848
27.0 -7.132281814392677 -6.5591736767921205 -6.273547099423963 -3.7048953210454827 -6.327206617216642 -1.633351494120504
28.0 -7.21533547292025 -6.625890724145888 -6.3706554790334575 -3.876966482324797 -6.39673283275399 -1.7000916589360227
29.0 -7.2992879642307535 -6.693371590911168 -6.435791674432175 -4.052409501535898 -6.460682814874063 -1.7673415572546889
30.0 -7.384124870521611 -6.761367067807368 -6.501294022834925 -4.231351222144387 -6.525030165052218 -1.8351088394053974
31.0 -7.469811400869926 -6.8300080224047 -6.567241536136576 -4.41392485402426 -6.589845622098627 -1.9034013238521919
32.0 -7.556320280606661 -6.899353245153347 -6.633692670537718 -4.600270247629377 -6.655175488210572 -1.9722270018084853
33.0 -7.643642608346099 -6.969269033601476 -6.70068445197531 -4.790534143557922 -6.721043294386849 -2.041594041980783
34.0 -7.7317878491791046 -7.0400485485419075 -6.768236196392266 -4.984870381077803 -6.787457439847872 -2.1115107954467853
35.0 -7.820778687177162 -7.111403196706315 -6.8363550637248185 -5.183092703801639 -6.85441278483805 -2.1819858006722175
36.0 -7.910644822554894 -7.183715593659407 -6.905037582941086 -5.349908933504444 -6.921904282846557 -2.253027788670386
37.0 -8.001417927856522 -7.25666845016841 -6.974281450643862 -5.49010119719582 -6.989930692796768 -2.3246456883080993
38.0 -8.093128520298897 -7.330588301371205 -7.044087392682002 -5.6078399438876625 -7.058492964527355 -2.3968486317611393
39.0 -8.185804623706629 -7.405235969154431 -7.1144578567825025 -5.7067196340841395 -7.127594441795006 -2.469645960121956
40.0 -8.279471706841889 -7.480795205106744 -7.185397413962774 -5.789807894172315 -7.197240895065045 -2.5430472291619037
41.0 -8.374153324588383 -7.557162479572275 -7.256912641237124 -5.859701581281206 -7.267439858868764 -2.617062215249656
42.0 -8.469871997768093 -7.63436808519938 -7.329011751849674 -5.918584708775798 -7.338200212735506 -2.6917009214268885
43.0 -8.56665003361586 -7.712440306839326 -7.4017041641462775 -5.968284690976878 -7.409531611635993 -2.7669735836415295
44.0 -8.66451014458055 -7.791298805450257 -7.475000121331695 -6.010324665571071 -7.4814442401500525 -2.842890677138157
45.0 -8.763475837127542 -7.871055070932211 -7.548910409887165 -6.04773904666073 -7.553948551462374 -2.919462923004042
46.0 -8.86357160785001 -7.951580272908821 -7.623446181013625 -6.085300117845181 -7.627055230078503 -2.9967012948682994
47.0 -8.964823009875728 -8.033008970955661 -7.698618856228194 -6.1230155334420555 -7.700775117949444 -3.074617025750393
48.0 -9.067256651341172 -8.11521871083247 -7.7744400904434965 -6.160890640211631 -7.775119257787085 -3.153221615052519
49.0 -9.170900172937458 -8.198322228236206 -7.850921767723264 -6.198929281440457 -7.8500988730624135 -3.2325268356889882
50.0 -9.275782233181147 -8.282236737754019 -7.928076011335781 -6.237134332012555 -7.925725411434613 -3.3125447413433977
51.0 -9.381932514126738 -8.367033332200792 -8.005915197066317 -6.275508053068285 -8.002010526515663 -3.393287673842263
52.0 -9.489381749253878 -8.452678044848255 -8.084451964899692 -6.314052325915846 -8.078966107884831 -3.474768270630977
53.0 -9.59816176939099 -8.539202013259278 -8.163699228313906 -6.352768805331012 -8.156604264259535 -3.5569994723348417
54.0 -9.708305560669512 -8.626611243097736 -8.243670182555157 -6.3916590192086264 -8.23493735158101 -3.6399945303842465
55.0 -9.819847329134172 -8.714910835439136 -8.324378313858439 -6.430724432651643 -8.313977966670139 -3.72376701467888
56.0 -9.932822568396906 -8.804129717921619 -8.405837411231662 -6.469966488605042 -8.393738980933453 -3.8083308212608835
57.0 -10.047268128641583 -8.894263885699726 -8.488061581668967 -6.509386633120186 -8.474233545854895 -3.8937001799612165
58.0 -10.163222286818803 -8.985348563539615 -8.571065268881474 -6.548986330633043 -8.55547513094048 -3.979889661976883
59.0 -10.28072481882489 -9.077384229407015 -8.65486327504495 -6.588767072826796 -8.63747753621455 -4.066914187328955
60.0 -10.399817074875816 -9.170401175248205 -8.739470784739181 -6.6287303834356575 -8.720254929615937 -4.154789032142469
61.0 -10.52054205931605 -9.264411813140821 -8.824903390175326 -6.668877820535749 -8.803821861294336 -4.2435298356789355
62.0 -10.642944515921249 -9.359436874225699 -8.911177116910192 -6.709210977328894 -8.88819329715176 -4.333152607040112
63.0 -10.767071019505266 -9.455502195962996 -8.998308449451805 -6.749731482066848 -8.973384632336778 -4.42367373144781
64.0 -10.892970074424928 -9.552619599269509 -9.086314356400338 -6.790440997526681 -9.059411720362828 -4.515109975988162
65.0 -11.020692220435013 -9.650825814824238 -9.17521231499299 -6.831341220292909 -9.146290885682426 -4.607478494689837
66.0 -11.150290146290597 -9.750127322183534 -9.265020335102866 -6.872433880000557 -9.234038949619347 -4.700796832783691
67.0 -11.281818811510957 -9.850567588291877 -9.355756982870346 -6.913720738628345 -9.322673243128563 -4.795082929965428
68.0 -11.41533557678552 -9.95215198845522 -9.447441404222639 -6.955203589889604 -9.412211631333566 -4.8903551224528545
69.0 -11.550900343597439 -10.0549268878242 -9.540093348573112 -6.996884258742856 -9.502672527771525 -4.986288989810443
70.0 -11.68857570374534 -10.158899937174539 -9.6337331929972 -7.0387646010281815 -9.594074919141688 -5.074860654708633
71.0 -11.828427099551098 -10.264117958039666 -9.728381967167895 -7.080846503226658 -9.68643838207026 -5.1572600611954345
72.0 -11.970522995646329 -10.370592754134728 -9.824061379310237 -7.123131882335007 -9.779783109266795 -5.233887638754661
73.0 -12.114935063332021 -10.478370785806598 -9.920793843406345 -7.165622685845565 -9.87412992950853 -5.305124208373629
74.0 -12.261738378609305 -10.587468459396586 -10.018602507856178 -7.20832089182082 -9.969500336033313 -5.371330923037927
75.0 -12.411011635086727 -10.69793233884081 -10.117511285775333 -7.251228509052066 -10.065916510189481 -5.432849390976057
76.0 -12.562837373083642 -10.809782936610318 -10.217544887091757 -7.294347577292546 -10.163401352639593 -5.49000195534299
77.0 -12.717302226374576 -10.92306809103242 -10.31872885258839 -7.337680167556252 -10.261978510972975 -5.5430921051850435
78.0 -12.874497188156086 -11.037811561715303 -10.421089590028437 -7.3812283824748945 -10.36167241415078 -5.592404994105613
79.0 -13.034517897967868 -11.154063789223747 -10.52465441249398 -7.4249943567063115 -10.462508304320462 -5.638208044914814
80.0 -13.197464951464868 -11.271851029439052 -10.629451579066762 -7.468980257388804 -10.56451227488052 -5.680751620578506
81.0 -13.36344423511569 -11.391227448272936 -10.735510337981871 -7.513188284636661 -10.667711306752159 -5.720269743888351
82.0 -13.532567288098399 -11.512221413257473 -10.842860972390547 -7.557620672072984 -10.772133310463406 -5.756980850378238
83.0 -13.704951693874253 -11.634891590143557 -10.951534848876893 -7.602279687396542 -10.877807167207013 -5.7910885610555285
84.0 -13.880721504146418 -11.759268498773029 -11.061564468885052 -7.647167632980172 -10.984762775419618 -5.822782463455512
85.0 -14.060007698149967 -11.885415762767902 -11.172983523227462 -7.692286846498433 -11.093031097069373 -5.852238891334965
86.0 -14.242948680473722 -12.013366441399073 -11.285826949861741 -7.737639701583076 -11.202644209318562 -5.879621694977592
87.0 -14.429690820875274 -12.143189387056024 -11.40013099514219 -7.783228608504861 -11.31363535662382 -5.905082995581145
88.0 -14.620389039819507 -12.274920795850523 -11.515933278772842 -7.829056014880889 -11.426039008205036 -5.928763918530597
89.0 -14.815207443732103 -12.408634987907469 -11.633272862711102 -7.875124406406697 -11.539890916694436 -5.95079530153729
90.0 -15.01432001420757 -12.544371974448488 -11.752190324295315 -7.921436307612649 -11.655228182281963 -5.9712983746468
91.0 -15.21791135562429 -12.682211876306408 -11.872727833894977 -7.967994282644404 -11.772089318811753 -5.9903854099983
92.0 -15.426177505773166 -12.822199195364393 -11.994929237409737 -8.014800936067303 -11.890514325632836 -6.00876776311718
93.0 -15.639326814163852 -12.964420354285469 -12.11884014397225 -8.061858913694758 -12.010544762214334 -6.0271857962072595
94.0 -15.857580892584018 -13.1089249901441 -12.244508019240856 -8.109170903440772 -12.132223828902752 -6.045640324476038
95.0 -16.08117564217952 -13.255806521736854 -12.371982284701055 -8.15673963619693 -12.255596451316134 -6.064132026814355
96.0 -16.310362360693393 -13.405120351749279 -12.501314423429887 -8.204567886734125 -12.380709371402714 -6.082661493104274
97.0 -16.545408932413416 -13.556967774569182 -12.632558092815403 -8.25265847462957 -12.507611243086355 -6.101229238846566
98.0 -16.786601101629483 -13.711410618301553 -12.765769244763801 -8.301014265219518 -12.636352735243712 -6.119835717490163
99.0 -17.034243827720594 -13.868559097081745 -12.901006253970856 -8.349638170578379 -12.76698664031768 -6.138481330819347
100.0 -17.288662715990924 -14.028482204586997 -13.038330054881193 -8.398533150524806 -12.899567991089304 -6.15716643769972
101.0 -17.55020551251933 -14.19130026761014 -13.17780428800987 -8.447702213655472 -13.034154184260567 -6.175891361437916
102.0 -17.819243642816684 -14.357090311035847 -13.319495456355515 -8.49714841840733 -13.170805113201272 -6.194656395970522
103.0 -18.09617376194512 -14.525984114149493 -13.463473092692686 -8.546874874149122 -13.30958330883428 -6.213461811064713
104.0 -18.381419266444887 -14.69806775726231 -13.609809938594356 -8.596884742302995 -13.450554090892588 -6.2323078566848835
105.0 -18.675431693828486 -14.873485967934375 -13.758582136102383 -8.647181237497172 -13.593785728825145 -6.2511947666557806
106.0 -18.97869190055321 -15.052335097487578 -13.909869433035194 -8.697767628750574 -13.73934961450971 -6.270122761732411
107.0 -19.291710860033795 -15.234774506293414 -14.063755402997135 -8.748647240690413 -13.887320446338531 -6.289092052170112
108.0 -19.615029852383884 -15.420912209309797 -14.22032768123265 -8.79982345480382 -14.037776426799216 -6.308102839873499
109.0 -19.94921971861064 -15.610924115883568 -14.379678217549799 -8.851299710724515 -14.19079947339485 -6.327155320190995
110.0 -20.294878711728938 -15.804931488716212 -14.541903547620667 -8.903079507555795 -14.34647544502267 -6.346249683411137
111.0 -20.65262827836615 -16.003128960472772 -14.70710508404905 -8.95516640523086 -14.504894383922055 -6.3653861160082394
112.0 -21.023105822332454 -16.205652814650378 -14.875389428676138 -9.007564025911845 -14.666150775331783 -6.384564801677453
113.0 -21.406953101789895 -16.41271885760038 -15.046868707669237 -9.06027605542877 -14.83034382521575 -6.403785922193157
114.0 -21.804798346107106 -16.624480338982124 -15.221660931002898 -9.113306244759748 -14.997577758225473 -6.423049658119152
115.0 -22.21722938209247 -16.84117696254795 -15.399890377988676 -9.16665841155389 -15.167962136472985 -6.442356189394798
116.0 -22.644753946819645 -17.06298101242542 -15.581688010532 -9.220336441698278 -15.341612201290669 -6.461705695817338
117.0 -23.08774183156588 -17.290159047058115 -15.7671919157797 -9.274344290930612 -15.518649238699613 -6.481098357437551
118.0 -23.54634143826012 -17.522904455364866 -15.95654777975504 -9.32868598649896 -15.699200970702712 -6.500534354883064
119.0 -24.02036066076406 -17.76151372087616 -16.149909393437508 -9.383365628870404 -15.883401973144913 -6.520013869621493
120.0 -24.509098789450544 -18.006203199452486 -16.347439192505046 -9.438387393490132 -16.071394122042797 -6.539537084173533
121.0 -25.011112802317275 -18.257302215880607 -16.549308831579694 -9.49375553259278 -16.263327068909685 -6.559104182284602
122.0 -25.523899188591855 -18.5150513287673 -16.75569979325547 -9.549474377067975 -16.459358746461966 -6.578715349062158
123.0 -26.04347422648919 -18.779814951937126 -16.96680403137374 -9.605548338381752 -16.659655904584586 -6.598370771084752
124.0 -26.56384717219145 -19.05185767807387 -17.182824646859356 -9.661981910556086 -16.864394676860385 -6.6180706364878645
125.0 -27.076412090776067 -19.331579630751563 -17.40397659282377 -9.718779672208388 -17.073761176117387 -6.637815135030673
126.0 -27.56934888206963 -19.619266459629184 -17.630487403423125 -9.775946288653277 -17.287952117194298 -6.657604458147381
127.0 -28.027233270218503 -19.915351188247786 -17.862597937920505 -9.833486514068786 -17.507175462571126 -6.677438798985951
128.0 -28.431195903287197 -20.220132195536046 -18.100563127261324 -9.891405193729314 -17.73165108512853 -6.697318352436755
129.0 -28.768022280169593 -20.534065933484072 -18.34465270485088 -9.94970726630786 -17.961611438417393 -6.717243315153148
130.0 -29.048722666208523 -20.85744526867633 -18.59515189561446 -10.008397766249924 -18.197302221498862 -6.737213885565671
131.0 -29.280820016490438 -21.1907280046889 -18.852362027135253 -10.067481826221801 -18.438983019099663 -6.757230263891256
132.0 -29.507778950871547 -21.53416518285262 -19.116601012772918 -10.126964679636032 -18.68692789111328 -6.777292652138639
133.0 -29.77798495640068 -21.888170580094503 -19.38820363790733 -10.186851663256773 -18.94142587475597 -6.797401254110848
134.0 -30.027316444114764 -22.252884512670903 -19.667521555117826 -10.247148219888153 -19.202781349950953 -6.817556275405627
135.0 -30.238669388660945 -22.628589076505573 -19.954922859881606 -10.307859901148662 -19.471314199831916 -6.837757923414417
136.0 -30.441852462718707 -23.015186673491506 -20.250791072109017 -10.368992370334897 -19.747359674732206 -6.8580064073203335
137.0 -30.640978901159748 -23.412664804500388 -20.555523286269075 -10.430551405377905 -20.031267834940287 -6.878301938095665
138.0 -30.827473422262855 -23.820459309418013 -20.86952716823784 -10.492542901895792 -20.32340240452171 -6.898644728499145
139.0 -30.99703885768561 -24.23797057917064 -21.193216362590512 -10.55497287634614 -20.624138809331974 -6.91903499307334
140.0 -31.15262378148874 -24.66377075370193 -21.527003719546794 -10.617847469282179 -20.933861094219658 -6.93947294814227
141.0 -31.29968745803565 -25.09617342512992 -21.871291542623137 -10.6811729487166 -21.252957308140008 -6.9599588118095
142.0 -31.442472470688514 -25.532238712311962 -22.22645777881919 -10.744955713597253 -21.581812804705955 -6.9804928039568
143.0 -31.583398051707384 -25.968414634294973 -22.592836701236067 -10.809202297399064 -21.920800715574863 -7.0010751462434655
144.0 -31.723421205186725 -26.399320236218674 -22.970692144111048 -10.873919371836696 -22.27026860227852 -7.021706062106362
145.0 -31.862610014888986 -26.818547526491876 -23.36018071611257 -10.93911375070271 -22.630519958218343 -7.0423857767607565
146.0 -32.00068905081181 -27.21732038768254 -23.76130161933944 -11.004792393836162 -23.00178879787678 -7.063114517201946
147.0 -32.137423340049615 -27.585730064032205 -24.17382874101157 -11.070962411226834 -23.38420501188343 -7.083892512207695
148.0 -32.272784845112156 -27.908031504619085 -24.597219619331405 -11.137631067260456 -23.77774747229062 -7.104719992341533
149.0 -32.4069461112097 -28.164701722630085 -25.030494887758774 -11.204805785110567 -24.182181046546887 -7.125597189956851
150.0 -32.54019407389629 -28.371143148844546 -25.472081270940592 -11.272494151282936 -24.596972778205885 -7.1465243392018145
151.0 -32.67283822277716 -28.531226032354017 -25.91961193785551 -11.340703920318633 -25.021181670075052 -7.167501676025077
152.0 -32.805147031895785 -28.657661803184922 -26.3696814535699 -11.409443019662222 -25.45331610688557 -7.188529438182306
153.0 -32.93731781838026 -28.76598777741515 -26.81756104454331 -11.478719554701788 -25.891153649834667 -7.209607865243401
154.0 -33.06947270970155 -28.866634916095137 -27.256896650191482 -11.548541813987775 -26.331520920142655 -7.2307371986005275
155.0 -33.20167056827809 -28.968131463843495 -27.679440623943474 -11.618918274637979 -26.770038468879655 -7.2519176814768205
156.0 -33.333925846573955 -29.073598557280974 -28.07490870316237 -11.689857607936414 -27.20084954003701 -7.273149558935803
157.0 -33.46622775192577 -29.185296811017935 -28.42869417303644 -11.761368685133924 -27.61637520289844 -7.294433077891434
158.0 -33.59855574197883 -29.302440030645442 -28.721567948297675 -11.833460583459086 -28.007172227785986 -7.315768487118859
159.0 -33.730889763204445 -29.42438810714489 -28.95135300170129 -11.906142592347962 -28.362008732449468 -7.337156037265742
160.0 -33.86321544277258 -29.54950360687959 -29.128197790954044 -11.97942421990199 -28.660640608983634 -7.358595980864198
161.0 -33.99552542831101 -29.676225701245393 -29.26784574527927 -12.053315199583459 -28.896478131470268 -7.380088572343309
162.0 -34.12781837189149 -29.803498435852344 -29.38591476572418 -12.127825497158618 -29.077775918874856 -7.401634068042206
163.0 -34.260096910237465 -29.930116304905845 -29.49465773510674 -12.202965317898817 -29.220093671049597 -7.423232726223677
164.0 -34.39236557943562 -30.055955349234043 -29.601885052379473 -12.278745114050608 -29.339550995201865 -7.44488480708828
165.0 -34.52462918482534 -30.18048006874337 -29.711770088506263 -12.355175592586129 -29.448916755798322 -7.466590572788982
166.0 -34.656891793477506 -30.30397741153844 -29.825904307751472 -12.43226772324579 -29.55640126075405 -7.488350287446268
167.0 -34.789156299206034 -30.426394890418923 -29.944293933575086 -12.510032746885546 -29.666092749713414 -7.510164217163733
168.0 -34.921424407901696 -30.547999793668666 -30.066145077140924 -12.588482184141883 -29.779431206352083 -7.532032630044101
169.0 -35.053696859696956 -30.66907289424234 -30.19039401793205 -12.66762784442798 -29.896361662399208 -7.55395579620572
170.0 -35.18597373911847 -30.789712845439436 -30.31601626648029 -12.747481835275183 -30.01613646331778 -7.57593398779946
171.0 -35.318254779212396 -30.910385095691915 -30.4421734216599 -12.82805657203468 -30.13782459876313 -7.59796747902606
172.0 -35.45053959931988 -31.031001433579824 -30.56825623000707 -12.90936478795465 -30.26057062021048 -7.6200565461538545
173.0 -35.58282784941716 -31.152011098149323 -30.69387055058541 -12.991419544649021 -30.38369847234152 -7.642201467536921
174.0 -35.71511928514045 -31.273185435586818 -30.818798408311032 -13.074234242974594 -30.506726466260506 -7.664402523633611
175.0 -35.84741378512093 -31.394795659264187 -30.942953330867212 -13.1578226343339 -30.62934435881436 -7.686659997025487
176.0 -35.979711332658184 -31.516618001886375 -31.066339543788853 -13.242198832422051 -30.75137879790941 -7.708974172436594
177.0 -36.11201198142521 -31.63869743526552 -31.189018554108713 -13.327377325436453 -30.87275984550491 -7.731345336753158
178.0 -36.24431582041837 -31.76097216342312 -31.311083495109585 -13.413372988768957 -30.993491881622447 -7.753773779043626
179.0 -36.3766229432496 -31.883312626687335 -31.432640338538246 -13.500201098200929 -31.113629266881368 -7.776259790579056
180.0 -36.508933426281686 -32.0058633150526 -31.55379480638463 -13.587877343622388 -31.23325574458974 -7.798803664853912
181.0 -36.64124731851086 -32.12837003301899 -31.67464391247931 -13.676417843297132 -31.352467782964887 -7.821405697607165
182.0 -36.77356463897141 -32.25113239334072 -31.795271211281573 -13.765839158696583 -31.47136145962435 -7.844066186843792
183.0 -36.905885378968144 -32.373777167997346 -31.9157449224367 -13.856158309925755 -31.59002366374753 -7.866785432856604
184.0 -37.038209506958914 -32.49674005067842 -32.036118146943565 -13.947392791765632 -31.708526863804313 -7.889563738248443
185.0 -37.1705369742421 -32.61951477008281 -32.156430440580664 -14.039560590356784 -31.826927560196726 -7.912401407954702
186.0 -37.30286772032029 -32.74262679373193 -32.27671009652121 -14.132680200549855 -31.945266931130575 -7.93529874926624
187.0 -37.435201677417254 -32.86552185893066 -32.39697661813993 -14.226770643949143 -32.06357331931077 -7.958256071852601
188.0 -37.56753877399694 -32.98873077698504 -32.517243018650944 -14.32185148767596 -32.18186506854222 -7.981273687785616
189.0 -37.69987893719304 -33.11171567944499 -32.63751774050555 -14.417942863879112 -32.300153580238415 -8.00435191156335
190.0 -37.83222209467865 -33.234948108115915 -32.75780612078476 -14.515065490019927 -32.418445656237715 -8.027491060134395
191.0 -37.96456817574738 -33.35800277716388 -32.8781114247956 -14.613240689959785 -32.53674543029801 -8.05069145292251
192.0 -38.09691711207109 -33.48122171016933 -32.998435525305915 -14.712490415877866 -32.65505546562317 -8.07395341185165
193.0 -38.22926883818426 -33.60431564398121 -33.118779324659485 -14.812837271046781 -32.77337753161869 -8.09727726137131
194.0 -38.361623291689085 -33.7275191644254 -33.23914301160491 -14.914304533493453 -32.891712854470384 -8.120663328482276
195.0 -38.49398041350022 -33.85063925945689 -33.35952622530011 -15.016916180571629 -33.0100623158636 -8.14411194276268
196.0 -38.62634014769677 -33.97382276957888 -33.47992817519052 -15.12069691447152 -33.128426412211724 -8.167623436394482
197.0 -38.7587024415331 -34.09694741695615 -33.6003477438385 -15.225672188690496 -33.24680531920591 -8.191198144190302
198.0 -38.89106724519939 -34.22013437110523 -33.72078358365449 -15.331868235486557 -33.36519884739731 -8.214836403620579
199.0 -39.0234345116429 -34.34323533819344 -33.84123420861742 -15.439312094333875 -33.48360652982011 -8.238538554841186
200.0 -39.155804196280485 -34.46644361344822 -33.961698077593745 -15.548031641396062 -33.602027627148765 -8.262304940721364
201.0 -39.2881762567741 -34.589518479630016 -34.082173665140886 -15.658055620028506 -33.72046123698005 -8.28613590687206
202.0 -39.420550652696335 -34.71273683624122 -34.20265951701605 -15.76941367231603 -33.8389063177204 -8.310031801674661
203.0 -39.55292734542855 -34.835797143379345 -34.32315428963702 -15.882136371645117 -33.95736178791674 -8.333992976310107
204.0 -39.6853062977571 -34.95900682884778 -34.44365677457851 -15.996255256302423 -34.07582654174853 -8.358019784788421
205.0 -39.81768747375574 -35.0820676169774 -34.56416591041303 -16.111802864080996 -34.19429952408678 -8.382112583978618
206.0 -39.95007083868264 -35.205274032490216 -34.68468078474003 -16.228812767864312 -34.312779730493624 -8.406271733639043
207.0 -40.08245635885183 -35.328352006739216 -34.80520062921958 -16.347319612143725 -34.43126625890392 -8.4304975964481
208.0 -40.21484400141837 -35.45154080552242 -34.92572481004096 -16.467359150408235 -34.54975829675525 -8.454790538035423
209.0 -40.34723373448224 -35.57465264505191 -35.046252815716585 -16.588968283324846 -34.668255154389506 -8.479150927013468
210.0 -40.47962552696789 -35.69781896664893 -35.16678424354913 -16.712185097604003 -34.78675624316393 -8.50357913500951
211.0 -40.61201934853887 -35.820978164399044 -35.28731878566603 -16.83704890541527 -34.90526109509911 -8.528075536698097
212.0 -40.744415169659014 -35.94414044176893 -35.40785621518391 -16.96360028418478 -35.0237693351501 -8.55264050983396
213.0 -40.87681296159229 -36.06734574990748 -35.52839637285281 -17.09188111656484 -35.14228069103663 -8.577274435285332
214.0 -41.0092126962971 -36.1905217833221 -35.64893915440906 -17.221934630318415 -35.260794962792026 -8.601977697067761
215.0 -41.14161434656139 -36.31374952357083 -35.769484498804765 -17.353805437803807 -35.37931202671783 -8.626750682378352
216.0 -41.27401788588748 -36.436930604525 -35.89003237745197 -17.487539574677772 -35.49783180542033 -8.651593781630512
217.0 -41.40642328852907 -36.56016592542846 -36.01058278459846 -17.62318453735524 -35.61635426957594 -8.676507388489133
218.0 -41.53883052946645 -36.683353508386396 -36.1311357289282 -17.76078931866977 -35.73487941117398 -8.701491899906289
219.0 -41.67123958443209 -36.80658896465603 -36.25169122644727 -17.900404441067177 -35.85340724586089 -8.726547716157402
220.0 -41.80365042991337 -36.92978696738975 -36.37224929467658 -18.042081986532928 -35.9719377910189 -8.751675240877919
221.0 -41.936063043076295 -37.05302245732749 -36.49280994812876 -18.185875622298628 -36.09047107015081 -8.776874881100484
222.0 -42.068477401752375 -37.17623118408925 -36.61337319500414 -18.331840621188228 -36.20900709617794 -8.802147047292626
223.0 -42.200893484501464 -37.29946923009516 -36.73393903500214 -18.48003387524762 -36.32754587810875 -8.827492153394982
224.0 -42.333311270517314 -37.42268672202971 -36.85450745811498 -18.630513901043948 -36.44608740895973 -8.852910616860012
225.0 -42.46573073961024 -37.545930798441134 -36.97507844424998 -18.78334083471685 -36.56463167413435 -8.878402858691302
226.0 -42.59815187223619 -37.6691546779402 -37.09565196351774 -18.93857641450473 -36.683178642846656 -8.903969303483365
227.0 -42.730574649491395 -37.79241083695821 -37.21622797702314 -19.096283948043943 -36.80172827729366 -8.92961037946203
228.0 -42.86299905299538 -37.91564403705899 -37.33680643800484 -19.256528261235893 -36.920280526367264 -8.955326518525373
229.0 -42.995425064994734 -38.03891086515138 -37.45738729318407 -19.419375624882576 -37.03883533473374 -8.981118156285245
230.0 -43.12785266819216 -38.16215239536038 -37.57797048420292 -19.584893654587283 -37.15739263781517 -9.006985732109351
231.0 -43.260281845975086 -38.285425028208195 -37.69855594905441 -19.753151178584922 -37.27595237013293 -9.032929689163947
232.0 -43.392712582111066 -38.40867337038957 -37.8191436234292 -19.92421806718187 -37.39451446086178 -9.058950474457118
233.0 -43.525144860862696 -38.531949526496376 -37.93973344192578 -20.098165016320667 -37.513078841099365 -9.085048538882686
234.0 -43.65757866700717 -38.65520457518089 -38.060325339090845 -20.27506327640895 -37.631645439617365 -9.111224337264716
235.0 -43.79001398581443 -38.77848186025942 -38.18091925027383 -20.45498431592528 -37.75021418898356 -9.137478328402683
236.0 -43.9224508030194 -38.90174300859886 -38.30151511229355 -20.637999407396087 -37.86878502138124 -9.163810975117237
237.0 -44.05488910467181 -39.02502016554935 -38.42211286392605 -20.82417912107468 -37.98735787368733 -9.190222744296676
238.0 -44.187328877365964 -39.148288302551116 -38.54271244623035 -21.013592708990846 -38.1059326833804 -9.21671410694403
239.0 -44.319770108111456 -39.27156396139081 -38.663313802733626 -21.20630735891193 -38.2245093927635 -9.243285538224848
240.0 -44.45221278435411 -39.39483850161976 -38.78391687949995 -21.40238729409328 -38.34308794504402 -9.269937517515666
241.0 -44.584656893641935 -39.51811481915607 -38.904521625107186 -21.60189269042101 -38.46166828790325 -9.296670528453168
242.0 -44.71710242428743 -39.64139386004932 -39.0251279905554 -21.804878377584235 -38.580250369835056 -9.32348505898405
243.0 -44.84954936457843 -39.76467255986717 -39.145735929128094 -22.011392285177394 -38.69883414323546 -9.35038160141562
244.0 -44.98199770367226 -39.887953681572135 -39.266345396224914 -22.221473588059247 -38.81741956105955 -9.377360652467111
245.0 -45.11444743050373 -40.011235988688924 -39.38695634918085 -22.43515049783269 -38.936006579558985 -9.404422713321768
246.0 -45.24689853472712 -40.134517543130684 -39.50756874708426 -22.652437638948797 -39.05459515528085 -9.43156828967966
247.0 -45.379351006304 -40.25780377914339 -39.6281825506025 -22.87333293873433 -39.173185247536104 -9.458797891811274
248.0 -45.51180483528354 -40.38108615502725 -39.7487977218215 -23.09781395075069 -39.291776815733506 -9.486112034611915
249.0 -45.6442600120444 -40.50437505395714 -39.86941422410294 -23.325833520631317 -39.41036982162733 -9.513511237656864
250.0 -45.77671652739344 -40.62765886171992 -39.990032021960886 -23.55731469346399 -39.52896422695913 -9.540996025257392
251.0 -45.9091743725031 -40.7509486023017 -40.11065108095803 -23.79214475277668 -39.64755999551063 -9.56856692651755
252.0 -46.04163353872491 -40.87423389746512 -40.23127136762081 -24.030168274621108 -39.7661570910167 -9.596224475391837
253.0 -46.17409401752492 -40.997523495275615 -40.35189284937141 -24.271179078160408 -39.884755479037494 -9.623969210743722
254.0 -46.30655580088057 -41.12081035398578 -40.47251549447467 -24.514910959471692 -40.00335512510471 -9.651801676405004
255.0 -46.43901888106242 -41.244099105911125 -40.5931392719975 -24.761027112035197 -40.12195599642262 -9.679722421236075
256.0 -46.571483250171404 -41.36738735146221 -40.71376415177831 -25.009108171085508 -40.24055806021338 -9.707731999187095
257.0 -46.703948901124186 -41.49067502935957 -40.83439010440415 -25.25863887680316 -40.35916128525632 -9.735830969360059
258.0 -46.83641582653162 -41.61396440467627 -40.955017101193704 -25.50899344216781 -40.47776564040365 -9.764019896071812
259.0 -46.96888401965034 -41.737250432070496 -41.075645114184056 -25.75941984572703 -40.59637109596872 -9.792299348918007
260.0 -47.10135347365487 -41.86054093741416 -41.196274116120044 -26.009023458988025 -40.71497762238931 -9.820669902838011
261.0 -47.23382418214769 -41.9838258230041 -41.31690408044486 -26.256750673282987 -40.833585191476885 -9.849132138180842
262.0 -47.36629613900234 -42.10711715169641 -41.43753498129109 -26.501373518663648 -40.95219377520947 -9.877686640772037
263.0 -47.49876933778964 -42.23040170571251 -41.55816679347155 -26.7414766658285 -41.07080334685481 -9.906334001981595
264.0 -47.63124377286941 -42.35369300514074 -41.67879949246952 -26.975448653701235 -41.18941387987849 -9.93507481879291
265.0 -47.76371943851787 -42.47697793432107 -41.799433054428135 -27.201479647807865 -41.30802534895362 -9.963909693872813
266.0 -47.8961963292618 -42.60026835552259 -41.92006745613885 -27.41756843180198 -41.42663772897255 -9.992839235642618
267.0 -48.02867443974645 -42.72355439161529 -42.04070267502906 -27.62154154988036 -41.54525099595517 -10.021864058350316
268.0 -48.161153764794136 -42.84684353874046 -42.16133868914874 -27.81108739726228 -41.66386512615418 -10.050984782143864
269.0 -48.29363429960259 -42.97013029755148 -42.281975477156664 -27.982298039564352 -41.78248009687281 -10.080202033145572
270.0 -48.426116039458094 -43.09341816417343 -42.40261301830575 -28.124144976567518 -41.901095885654975 -10.109516443527697
271.0 -48.55859897948154 -43.21670490478216 -42.52325129242837 -28.245082421428627 -42.01971247102228 -10.138928651589197
272.0 -48.691083115167054 -43.339991941304746 -42.64389027992123 -28.351175310211897 -42.13832983174082 -10.168439301833622
273.0 -48.823568442232386 -43.463277840092076 -42.76452996173024 -28.44675392249655 -42.25694794748619 -10.1980490450483
274.0 -48.95605495663135 -43.5865640133527 -42.88517031933552 -28.53490441568887 -42.37556679817967 -10.22775853838473
275.0 -49.08854265411948 -43.709848655027166 -43.00581133473651 -28.617825471181142 -42.49418636458877 -10.257568445440208
276.0 -49.22103153099275 -43.833133971734135 -43.12645299043726 -28.6970836264814 -42.61280662772612 -10.287479436340785
277.0 -49.35352158331707 -43.95641732892125 -43.24709526943222 -28.773794843451412 -42.73142756939207 -10.31749218782549
278.0 -49.48601280753935 -44.079701832323025 -43.367738155192264 -28.848753407525656 -42.850049171630324 -10.347607383331923
279.0 -49.618505200265034 -44.202984103659375 -43.48838163165113 -28.92252354431047 -42.96867141721849 -10.377825713083178
280.0 -49.75099875785932 -44.32626761077289 -43.609025683192314 -28.995504706559334 -43.087294289174835 -10.408147874176167
281.0 -49.883493477310104 -44.44954882558196 -43.72967029463631 -29.067978242565932 -43.20591777120192 -10.438574570671307
282.0 -50.01598935534354 -44.57283116988022 -43.85031545122838 -29.140140856120386 -43.324541847239544 -10.469106513683728
283.0 -50.14848638879667 -44.69611134484427 -43.97096113862665 -29.212128657877013 -43.443166501866145 -10.499744421475834
284.0 -50.280984575078385 -44.819392468054815 -44.091607342890626 -29.284034486513356 -43.5617917198934 -10.530489019551448
285.0 -50.4134839112004 -44.942671562461044 -44.21225405047004 -29.355920396651634 -43.68041748672944 -10.56134104075139
286.0 -50.54598439451343 -45.065951374548455 -44.33290124819418 -29.42782666408098 -43.79904378801109 -10.592301225350685
287.0 -50.678486022680914 -45.18922951719114 -44.45354892326149 -29.499778274679038 -43.91767060993277 -10.623370321157248
288.0 -50.810988792310205 -45.31250802918062 -44.57419706322945 -29.571789591761082 -44.036297938912526 -10.654549083612267
289.0 -50.94349270197323 -45.435785130843065 -44.694845656004844 -29.643867703284474 -44.154925761889984 -10.685838275892133
290.0 -51.075997748827994 -45.55906231119217 -44.815494689834374 -29.716014812008215 -44.27355406602305 -10.717238669012117
291.0 -51.20850393118184 -45.6823381621039 -44.93614415329535 -29.788229932204207 -44.392182838957766 -10.748751041931667
292.0 -51.34101124635137 -45.80561401106799 -45.05679403528691 -29.86051008462132 -44.510812068552816 -10.780376181661477
293.0 -51.47351969248123 -45.92888844760536 -45.1774443250213 -29.932851129261685 -44.62944174312395 -10.812114883372313
294.0 -51.6060292676491 -46.05216299775126 -45.29809501201545 -30.00524833760113 -44.74807185119364 -10.843967950505625
295.0 -51.73853997016475 -46.17543591886281 -45.41874608608286 -30.077696778235143 -44.86670238171261 -10.875936194885984
296.0 -51.871051798288065 -46.29870912984403 -45.53939753732563 -30.15019156974246 -44.985333323832194 -10.908020436835397
297.0 -52.00356475035061 -46.42198049364815 -45.66004935612666 -30.222728039803826 -45.10396466710512 -10.940221505289507
298.0 -52.136078824098306 -46.54525232863996 -45.78070153314225 -30.295301818827923 -45.22259640127848 -10.97254023791576
299.0 -52.26859401902714 -46.66852215980256 -45.901354059294675 -30.367908888454693 -45.341228516475795 -11.004977481233487
300.0 -52.40111033301602 -46.79179254711761 -46.022006925765155 -30.44054559955237 -45.459861003008584 -11.037534090736072
301.0 -52.533627764302054 -46.915060857168044 -46.14266012398684 -30.513208670130453 -45.57849385154154 -11.07021093101511
302.0 -52.66614631212683 -47.038329707980765 -46.26331364563817 -30.58589517054091 -45.69712705292101 -11.1030088758867
303.0 -52.798665974921626 -47.16159650858558 -46.38396748263624 -30.658602501128378 -45.81576059832478 -11.135928808519838
304.0 -52.931186752049335 -47.28486380830514 -46.50462162713044 -30.731328365893248 -45.93439447910594 -11.16897162156701
305.0 -53.063708642096195 -47.408129036191696 -46.62527607149631 -30.8040707445836 -46.0530286869288 -11.202138217296984
306.0 -53.196231643814585 -47.53139483514539 -46.745930808329426 -30.876827864812604 -46.17166321362663 -11.235429507729869
307.0 -53.328755756319275 -47.65465839586646 -46.866585830439604 -30.949598175217265 -46.29029805132505 -11.268846414774467
308.0 -53.46128097820803 -47.777922666349596 -46.9872411308451 -31.022380320267114 -46.40893319231246 -11.30238987036802
309.0 -53.59380730916557 -47.901184558927966 -47.107896702767164 -31.095173117050155 -46.5275686291519 -11.336060816618275
310.0 -53.72633474892609 -48.02444727577537 -47.22855253962457 -31.167975534171404 -46.64620435456308 -11.369860205948063
311.0 -53.85886329567688 -48.14770734421866 -47.34920863502843 -31.24078667277272 -46.76484036152396 -11.403789001242348
312.0 -53.9913929491744 -48.2709684746995 -47.46986498277701 -31.313605749601464 -46.883476643163064 -11.43784817599779
313.0 -54.12392370900199 -48.394226630225255 -47.59052157685086 -31.386432082006284 -47.00211319285181 -11.472038714474948
314.0 -54.25645557352239 -48.517486196295756 -47.71117841140793 -31.45926507471181 -47.12075000410637 -11.506361611853084
315.0 -54.38898854347115 -48.64074254377928 -47.8318354807789 -31.532104208212225 -47.239387070671384 -11.54081787438771
316.0 -54.521522618198325 -48.76400022262065 -47.95249277946265 -31.604949028622368 -47.358024386430515 -11.57540851957082
317.0 -54.6540577970399 -48.887254880670234 -48.0731503021218 -31.677799138829904 -47.47666194548252 -11.61013457629399
318.0 -54.786594078673104 -49.0105105833626 -48.193808043578414 -31.750654190801097 -47.59529974205954 -11.644997085014321
319.0 -54.9191314641606 -49.133763623598014 -48.31446599880984 -31.823513878903785 -47.71393777059629 -11.679997097923277
320.0 -55.051669953060376 -49.257017503237 -48.435124162944575 -31.896377934123308 -47.832576025655456 -11.715135679118534
321.0 -55.18420954453394 -49.38026883680776 -48.555782531258416 -31.969246119059402 -47.95121450199058 -11.750413904778858
322.0 -55.316750239154835 -49.50352063617715 -48.676441099170546 -32.04211822360402 -48.06985319447786 -11.785832863342065
323.0 -55.44929203571368 -49.626770716797985 -48.7970998622398 -32.11499406121125 -48.188492098173406 -11.821393655686173
324.0 -55.5818349343658 -49.750020114281284 -48.91775881616108 -32.18787346568118 -48.307131208250944 -11.857097395313755
325.0 -55.71437893593962 -49.87326886342412 -49.038417956761805 -32.260756288388784 -48.425770520053774 -11.892945208539603
326.0 -55.84692403929486 -49.99651623635714 -49.159077279998485 -32.33364239589781 -48.54441002903795 -11.928938234681734
327.0 -55.979470244618604 -50.11976356304647 -49.27973678195339 -32.40653166790706 -48.663049730819445 -11.965077626255848
328.0 -56.11201755337939 -50.2430093062398 -49.40039645883131 -32.479423995483636 -48.78168962112226 -12.00136454917326
329.0 -56.244565964670706 -50.36625522245156 -49.521056306956446 -32.55231927954333 -48.900329695821355 -12.037800182942407
330.0 -56.37711547902681 -50.48949943395162 -49.641716322769305 -32.62521742954397 -49.0189699508951 -12.074385720873995
331.0 -56.50966609697125 -50.61274390012465 -49.76237650282378 -32.69811836236212 -49.13761038246439 -12.111122370289886
332.0 -56.64221781792335 -50.735986579473945 -49.8830368437842 -32.77102200132728 -49.256250986749194 -12.14801135273575
333.0 -56.774770642276934 -50.85922974771048 -50.003697342422626 -32.843928275391704 -49.37489176010408 -12.185053904197588
334.0 -56.90732457132364 -50.98247089656716 -50.12435799561604 -32.91683711841664 -49.49353269897843 -12.222251275322213
335.0 -57.03987960403392 -51.10571291677164 -50.24501880034374 -32.98974846855867 -49.61217379994889 -12.25960473164179
336.0 -57.17243574121198 -51.22895256070884 -50.36567975368477 -33.06266226774192 -49.73081505968287 -12.297115553802422
337.0 -57.304992983290326 -51.352193372059475 -50.486340852815445 -33.13557846120407 -49.849456474968015 -12.334785037797001
338.0 -57.43755133272267 -51.47543145421178 -50.60700209500686 -33.208496997105684 -49.968098042678974 -12.372614495202324
339.0 -57.57011078682946 -51.59867102951353 -50.72766347762261 -33.28141782619393 -50.08673975980408 -12.410605253420552
340.0 -57.70267134940341 -51.72190750701218 -50.84832499811648 -33.35434090151294 -50.20538162341494 -12.448758655925197
341.0 -57.83523301904264 -51.84514585940913 -50.96898665403021 -33.427266178154156 -50.32402363069075 -12.48707606251159
342.0 -57.96779579580179 -51.968380705630715 -51.08964844299137 -33.5001936130411 -50.44266577889048 -12.525558849552068
343.0 -58.100359682529366 -52.09161787417237 -51.21031036271121 -33.573123164743556 -50.561308065374924 -12.564208410255853
344.0 -58.2329246785826 -52.21485090682751 -51.330972410982724 -33.64605479331714 -50.679950487581266 -12.603026154933836
345.0 -58.36549078353907 -52.33808664594577 -51.45163458567856 -33.718988460164404 -50.798593043043155 -12.642013511268225
346.0 -58.49805799874572 -52.461317826713696 -51.572296884749214 -33.79192412791477 -50.9172357293674 -12.681171924587337
347.0 -58.630626327630885 -52.584552052720866 -51.6929593062211 -33.86486176032028 -51.03587854425223 -12.720502858145448
348.0 -58.763195768752006 -52.70778139983382 -51.81362184819478 -33.93780132216521 -51.15452148546598 -12.760007793407988
349.0 -58.89576632412257 -52.83101411794939 -51.9342845088432 -34.0107427791873 -51.273164550863655 -12.799688230342028
350.0 -59.02833799433487 -52.954241662952946 -52.05494728641 -34.08368609800927 -51.39180773836743 -12.839545687712315
351.0 -59.16091078010446 -53.07747291228881 -52.17561017920784 -34.156631246078895 -51.51045104598178 -12.879581703382847
352.0 -59.293484683460974 -53.20069868081187 -52.29627318561686 -34.229578191616646 -51.62909447177547 -12.91979783462417
353.0 -59.42605970337521 -53.323928463992544 -52.41693630408306 -34.30252690356962 -51.74773801389545 -12.960195658426514
354.0 -59.55863584192993 -53.44715248192529 -52.53759953311683 -34.375477351571114 -51.86638167055031 -13.000776771818883
355.0 -59.69121310063498 -53.57038081745061 -52.658262871291505 -34.44842950590487 -51.98502544002295 -13.041542792194178
356.0 -59.82379148003531 -53.69360311206739 -52.778926317241925 -34.52138333747339 -52.10366932065536 -13.082495357640546
357.0 -59.95637098152702 -53.81683002824558 -52.89958986966306 -34.59433881776986 -52.22231331086014 -13.123636127279038
358.0 -60.08895160556391 -53.94005063124354 -53.02025352730873 -34.66729591885296 -52.340957409106664 -13.164966781607736
359.0 -60.22153335732671 -54.06327615182033 -53.140917288990224 -34.7402546133244 -52.45960161393148 -13.206489022852422
360.0 -60.35411623580878 -54.186495078860275 -53.26158115357514 -34.81321487430869 -52.578245923925586 -13.248204575324028
361.0 -60.48670023995386 -54.30971922324168 -53.38224511998612 -34.886176675434804 -52.69689033774399 -13.290115185782888
362.0 -60.61928537217326 -54.43293667444212 -53.50290918719975 -34.959139990819565 -52.81553485409398 -13.332222623810015
363.0 -60.75187163433838 -54.55615943837956 -53.62357335424528 -35.03210479505252 -52.93417947174386 -13.374528682185524
364.0 -60.88445902885474 -54.67937550969647 -53.74423762020371 -35.10507106318202 -53.05282418951216 -13.417035177274318
365.0 -61.017047559476254 -54.8025968488718 -53.86490198420659 -35.17803877070243 -53.1714690062756 -13.459743949419193
366.0 -61.14963722105563 -54.92581162943643 -53.985566445435005 -35.251007893542294 -53.29011392095923 -13.502656863341599
367.0 -61.282228019002815 -55.049031512902936 -54.10623100311866 -35.32397840805334 -53.40875893254362 -13.545775808550037
368.0 -61.414819956211886 -55.17224528880392 -54.226895656534815 -35.39695029100021 -53.527404040055856 -13.589102699756408
369.0 -61.547413035899076 -55.29546366862222 -54.347560405007414 -35.46992351955076 -53.64604924257608 -13.632639477300417
370.0 -61.68000725351514 -55.41867644137585 -54.46822524790618 -35.54289807126708 -53.76469453922923 -13.676388107582124
371.0 -61.81260261418127 -55.54189314533129 -54.58889018464568 -35.615873924096874 -53.883339929191 -13.720350583502949
372.0 -61.94519911655049 -55.665104823805926 -54.70955521468458 -35.68885105636525 -54.00198541168023 -13.764528924915107
373.0 -62.077796769087634 -55.78831986759222 -54.83022033752472 -35.76182944676707 -54.120630985964375 -13.808925179079854
374.0 -62.2103955710871 -55.91153040042904 -54.95088555271045 -35.834809074359434 -54.23927665135252 -13.853541421134544
375.0 -62.34299552527509 -56.03474383670762 -55.071550859827745 -35.90778991855466 -54.357922407200334 -13.898379754568706
376.0 -62.47559663052641 -56.157953229271776 -55.19221625850358 -35.9807719591134 -54.476568252903654 -13.943442311709413
377.0 -62.6081988898042 -56.28116490353854 -55.31288174840513 -36.053755176138026 -54.59521418790307 -13.988731254215967
378.0 -62.74080230560863 -56.40437327523557 -55.43354732923916 -36.12673955006639 -54.71386021167796 -14.03424877358421
379.0 -62.873406880498734 -56.527583215086196 -55.554213000751325 -36.19972506166554 -54.83250632375068 -14.07999709166053
380.0 -63.00601261253885 -56.650790508440124 -55.67487876272553 -36.27271169202585 -54.95115252368115 -14.125978461165863
381.0 -63.13861950722695 -56.773998764868814 -55.79554461498339 -36.34569942255516 -55.069798811070605 -14.17219516622974
382.0 -63.2712275686323 -56.897204899971015 -55.91621055738354 -36.418688234973175 -55.188445185556674 -14.218649522934669
383.0 -63.40383679433814 -57.020411527264365 -56.036876589821134 -36.491678111305994 -55.30709164681676 -14.265343879870997
384.0 -63.5364471930974 -57.14361645455527 -56.157542712227276 -36.564669033880705 -55.425738194563564 -14.312280618702424
385.0 -63.66905876909236 -57.26682150294609 -56.278208924568546 -36.63766098532022 -55.54438482854814 -14.35946215474238
386.0 -63.80167151943918 -57.39002520142927 -56.39887522684643 -36.710653948538145 -55.66303154855581 -14.406890937541421
387.0 -63.934285448522914 -57.51322870844169 -56.519541619096884 -36.78364790673376 -55.78167835440893 -14.454569451485899
388.0 -64.06690055052476 -57.63643117954429 -56.640208101389824 -36.85664284338718 -55.90032524596316 -14.502500216407997
389.0 -64.19951683566507 -57.759633163619355 -56.760874673828766 -36.92963874225456 -56.018972223110026 -14.550685788207371
390.0 -64.33213430621619 -57.88283442625514 -56.88154133655032 -37.002635587363415 -56.13761928577337 -14.599128759484607
391.0 -64.4647529586903 -58.00603489819313 -57.00220808972383 -37.075633363008016 -56.25626643391183 -14.647831760186616
392.0 -64.59737279957918 -58.12923498099016 -57.122874933551 -37.14863205374489 -56.37491366751554 -14.696797458264186
393.0 -64.72999383194642 -58.25243394097985 -57.24354186826548 -37.221631644388424 -56.49356098660839 -14.746028560341877
394.0 -64.86261606386218 -58.37563287340211 -57.36420889413254 -37.2946321200065 -56.61220839124496 -14.79552781240039
395.0 -64.99523949043952 -58.49883031429555 -57.48487601144872 -37.367633465916256 -56.730855881512674 -14.845298000471665
396.0 -65.12786411641763 -58.62202811808919 -57.605543220541556 -37.440635667679956 -56.84950345752896 -14.895341951346763
397.0 -65.2604899505725 -58.74522403411716 -57.72621052176923 -37.51363871110079 -56.96815111944314 -14.945662533296835
398.0 -65.39311699267901 -58.86842072977988 -57.84687791552032 -37.586642582218936 -57.08679886743396 -14.996262656807174
399.0 -65.52574523665103 -58.99161518754309 -57.96754540221349 -37.65964726730756 -57.20544670171121 -15.04714527532467
400.0 -65.65837469167795 -59.11481074730057 -58.088212982297264 -37.73265275286895 -57.324094622513556 -15.098313386018669
401.0 -65.79100536539978 -59.238003896990115 -58.20888065624979 -37.805659025630675 -57.44274263010999 -15.14977003055547
402.0 -65.9236372590247 -59.3611982336996 -58.329548424578604 -37.878666072541854 -57.56139072479777 -15.201518295886505
403.0 -66.05627036913879 -59.48439011261662 -58.45021628782042 -37.95167388076945 -57.68003890690389 -15.25356131505041
404.0 -66.18890470592241 -59.607583205010386 -58.57088424654091 -38.02468243769464 -57.798687176783126 -15.305902267989005
405.0 -66.32154026908216 -59.73077380618277 -58.69155230133459 -38.0976917309093 -57.917335534819344 -15.358544382377296
406.0 -66.45417706936287 -59.85396568107602 -58.81222045282457 -38.170701748212416 -58.03598398142378 -15.411490934467604
407.0 -66.5868151135408 -59.97715497327886 -58.932888701662435 -38.24371247760672 -58.15463251703626 -15.464745249947834
408.0 -66.71945438692447 -60.10034567742863 -59.05355704852813 -38.31672390729525 -58.273281142123565 -15.518310704813949
409.0 -66.85209490189405 -60.2235336907492 -59.17422549412976 -38.389736025678054 -58.39192985718058 -15.572190726256647
410.0 -66.98473666772132 -60.34672323014913 -59.294894039203534 -38.462748821348924 -58.510578662728825 -15.626388793562251
411.0 -67.1173796855129 -60.46991016108221 -59.41556268451365 -38.535762283092126 -58.62922755931754 -15.680908439027764
412.0 -67.25002394930993 -60.593098438382675 -59.536231430852176 -38.60877639987929 -58.74787654752225 -15.735753248890045
413.0 -67.38266947350148 -60.71628433112 -59.65690027903902 -38.68179116086627 -58.86652562794587 -15.790926864268984
414.0 -67.51531626672518 -60.839471310551474 -59.77756922992175 -38.75480655539009 -58.98517480121734 -15.846432982124616
415.0 -67.64796430975014 -60.962656148904735 -59.898238284375694 -38.82782257296596 -59.10382406799271 -15.902275356227914
416.0 -67.78061361870984 -61.08584185777101 -60.018907443303746 -38.900839203284264 -59.22247342895381 -15.958457798145169
417.0 -67.91326421088303 -61.209025604636 -60.139576707636444 -38.973856436207726 -59.34112288480933 -16.014984178235576
418.0 -68.04591608259662 -61.33221009614756 -60.260246078331875 -39.04687426176847 -59.45977243629362 -16.071858426661937
419.0 -68.17856923027803 -61.45539270774609 -60.380915556375705 -39.11989267016528 -59.5784220841676 -16.12908453441387
420.0 -68.31122367390626 -61.57857603367102 -60.50158514278111 -39.19291165176076 -59.697071829217805 -16.186666554343326
421.0 -68.44387939523453 -61.701757477516594 -60.62225483858892 -39.265931197078686 -59.81572167225714 -16.244608602211873
422.0 -68.57653641220604 -61.8249396788018 -60.742924644867465 -39.3389512968013 -59.934371614124046 -16.302914857749183
423.0 -68.7091947256833 -61.94811994320153 -60.86359456271275 -39.411971941766645 -60.0530216556832 -16.36158956572213
424.0 -68.84185433980845 -62.07130104228392 -60.984264593248355 -39.48499312296606 -60.171671797824786 -16.42063703701383
425.0 -68.97451525327209 -62.194480136617514 -61.104934737625676 -39.55801483154158 -60.29032204146518 -16.4800616497118
426.0 -69.10717749447778 -62.3176601447605 -61.22560499702377 -39.63103705878341 -60.40897238754621 -16.539867850204338
427.0 -69.23984106275033 -62.440838092625235 -61.34627537264957 -39.70405979612755 -60.52762283703583 -16.600060154284275
428.0 -69.37250592724489 -62.56401701800768 -61.46694586573795 -39.7770830351533 -60.646273390927526 -16.66064314825874
429.0 -69.50517213508309 -62.687193850123386 -61.58761647755172 -39.850106767580904 -60.764924050240964 -16.721621490063963
430.0 -69.63783966985756 -62.810371695750156 -61.70828720938182 -39.92313098526923 -60.88357481602135 -16.78299991038363
431.0 -69.77050855826734 -62.933547444159224 -61.82895806254743 -39.99615568021347 -61.002225689340094 -16.844783213769297
432.0 -69.90317879863173 -63.056724212873334 -61.94962903839598 -40.06918084454284 -61.12087667129427 -16.906976279761185
433.0 -70.03585036363609 -63.179898897721294 -62.070300138303395 -40.14220647051839 -61.23952776300723 -16.969584064007584
434.0 -70.16852329759845 -63.30307460553858 -62.190971363674166 -40.215232550530814 -61.35817896562817 -17.03261159938064
435.0 -70.30119756248556 -63.42624825886075 -62.311642715941524 -40.288259077098274 -61.476830280332635 -17.09606399708662
436.0 -70.4338731932285 -63.54942292078779 -62.43231419656758 -40.36128604286433 -61.595481708322204 -17.15994644776779
437.0 -70.56655020932891 -63.67259555741269 -62.55298580704349 -40.43431344059584 -61.71413325082494 -17.22426422259358
438.0 -70.69922857345838 -63.79576919467663 -62.67365754888961 -40.50734126318085 -61.83278490909518 -17.28902267433777
439.0 -70.83190834394888 -63.91894083301018 -62.79432942365568 -40.58036950362671 -61.95143668441392 -17.354227238438643
440.0 -70.9645894912977 -64.04211347951646 -62.91500143292108 -40.65339815505802 -62.0700885780886 -17.419883434038482
441.0 -71.09727203140426 -64.1652841340954 -63.03567357829493 -40.72642721071465 -62.18874059145367 -17.485996864998455
442.0 -71.22995598383268 -64.28845581719956 -63.156345861416334 -40.7994566639499 -62.30739272587022 -17.55257322088475
443.0 -71.36264132286705 -64.4116255036242 -63.277018283954604 -40.872486508228576 -62.42604498272659 -17.619618277921173
444.0 -71.49532806752545 -64.53479623889895 -63.397690847609496 -40.94551673712519 -62.544697363438104 -17.687137899903227
445.0 -71.62801626369526 -64.65796496934428 -63.51836355411142 -41.018547344322045 -62.6633498694476 -17.75513803906811
446.0 -71.76070587701136 -64.78113477745934 -63.63903640522166 -41.09157832360757 -62.78200250222528 -17.82362473691447
447.0 -71.89339690399294 -64.90430257914491 -63.75970940273264 -41.164609668874455 -62.9006552632691 -17.892604124965466
448.0 -72.026089351021 -65.02747148102164 -63.880382548468255 -41.237641374118006 -63.01930815410479 -17.962082425467813
449.0 -72.15878327097224 -65.15063837480638 -64.00105584428404 -41.310673433434346 -63.137961176286225 -18.032065952019064
450.0 -72.29147863610845 -65.27380638825832 -64.12172929206749 -41.38370584101884 -63.256614331395404 -18.102561110114507
451.0 -72.42417547421196 -65.39697239772195 -64.24240289373824 -41.45673859116442 -63.37526762104288 -18.173574397604387
452.0 -72.55687378591846 -65.52013954555773 -64.36307665124859 -41.52977167825992 -63.493921046867726 -18.245112405051373
453.0 -72.68957352866516 -65.64330469740426 -64.48375056658355 -41.602805096788565 -63.61257461053804 -18.317181815977193
454.0 -72.82227478002352 -65.76647099190525 -64.60442464176137 -41.67583884132635 -63.73122831375086 -18.389789406986438
455.0 -72.95497753506882 -65.88963529334274 -64.72509887883363 -41.74887290654049 -63.84988215823273 -18.46294204775451
456.0 -73.08768168895595 -66.0128007545108 -64.84577327988575 -41.82190728718801 -63.96853614573955 -18.53664670086552
457.0 -73.22038740088021 -66.13596424017258 -64.96644784703729 -41.8949419781141 -64.08719027805722 -18.610910421484633
458.0 -73.35309465416927 -66.25912889990536 -65.08712258244219 -41.9679769742508 -64.20584455700165 -18.685740356848193
459.0 -73.48580338791281 -66.38229159670567 -65.2077974882892 -42.04101227061548 -64.32449898441915 -18.76114374555317
460.0 -73.61851365827656 -66.50545548531221 -65.32847256680229 -42.114047862309434 -64.44315356218657 -18.837127916626365
461.0 -73.75122547199722 -66.62861741878116 -65.44914782024088 -42.18708374451653 -64.56180829221174 -18.9137002883515
462.0 -73.88393882204623 -66.75178055655586 -65.56982325090038 -42.260119912501786 -64.68046317643359 -18.99086836683101
463.0 -74.01665372105242 -66.87494174510515 -65.6904988611125 -42.33315636161009 -64.79911821682263 -19.068639744256846
464.0 -74.14937021735432 -66.99810415458867 -65.81117465324549 -42.4061930872648 -64.91777341538112 -19.147022096862756
465.0 -74.28208825863042 -67.12126461936425 -65.93185062970484 -42.47923008496656 -65.03642877414345 -19.226023182527864
466.0 -74.41480787309534 -67.24442631759794 -66.05252679293346 -42.55226735029186 -65.15508429517632 -19.305650837998957
467.0 -74.54752903148798 -67.36758608464453 -66.17320314541223 -42.62530487889191 -65.27373998057934 -19.385912975695735
468.0 -74.68025179804685 -67.49074709496307 -66.29387968966037 -42.6983426664914 -65.39239583248506 -19.46681758006077
469.0 -74.8129762569545 -67.61390617724602 -66.41455642823581 -42.771380708887186 -65.51105185305956 -19.548372703411943
470.0 -74.94570226321588 -67.73706654297234 -66.53523336373581 -42.84441900194721 -65.62970804450262 -19.63058646125208
471.0 -75.07842981574684 -67.8602249500134 -66.65591049879725 -42.917457541609224 -65.74836440904816 -19.71346702698604
472.0 -75.21115907687715 -67.98338468931027 -66.7765878360972 -42.99049632387973 -65.86702094896468 -19.797022625991886
473.0 -75.34389004684495 -68.10654245658414 -66.89726537835335 -43.06353534483278 -65.98567766655543 -19.881261528987405
474.0 -75.476622623962 -68.22970158237177 -67.01794312832449 -43.13657460060884 -66.10433456415895 -19.96619204462896
475.0 -75.60935691074451 -68.35285875298561 -67.13862108881102 -43.20961408741379 -66.22299164414949 -20.051822511273627
476.0 -75.7420928201741 -68.4760172815965 -67.25929926265535 -43.28265380151774 -66.34164890893726 -20.138161287829973
477.0 -75.87483042242296 -68.59917389779712 -67.37997765274267 -43.35569373925402 -66.46030636096894 -20.225216743616468
478.0 -76.00756978984323 -68.72233185160097 -67.50065626200113 -43.428733897018134 -66.57896400272804 -20.312997247139258
479.0 -76.1403107913181 -68.84548788031628 -67.62133509340264 -43.50177427126671 -66.69762183673544 -20.401511153693974
480.0 -76.27305352878993 -68.96864523902511 -67.7420141499633 -43.57481485851653 -66.81627986554962 -20.49076679168764
481.0 -76.40579784132962 -69.0918007314095 -67.86269343474386 -43.64785565534347 -66.93493809176725 -20.580772447568286
482.0 -76.53854403150515 -69.2149575885331 -67.9833729508505 -43.7208966583816 -67.05359651802355 -20.67153634924008
483.0 -76.67129192893236 -69.33811262235281 -68.10405270143514 -43.79393786432218 -67.17225514699288 -20.763066647831693
484.0 -76.80404152653868 -69.46126904055915 -68.22473268969621 -43.86697926991275 -67.29091398138904 -20.855371397674162
485.0 -76.93679292788102 -69.58442365325116 -68.34541291887919 -43.94002087195612 -67.40957302396579 -20.948458534332772
486.0 -77.06954613197152 -69.70757966831017 -68.46609339227716 -44.01306266730956 -67.52823227751742 -21.042335850524204
487.0 -77.20230125875159 -69.83073387955258 -68.58677411323141 -44.08610465288386 -67.64689174487908 -21.13701096973643
488.0 -77.33505812508025 -69.95388950490357 -68.70745508513215 -44.15914682564244 -67.76555142892745 -21.232491317353414
489.0 -77.46781684455117 -70.07704332588229 -68.82813631141896 -44.232189182600465 -67.88421133258107 -21.328784089070787
490.0 -77.60057735823344 -70.20019859933292 -68.94881779558163 -44.30523172082403 -68.00287145880098 -21.42589621637086
491.0 -77.7333397311259 -70.32335203562218 -69.06949954116067 -44.37827443742934 -68.12153181059125 -21.5238343288069
492.0 -77.86610402499365 -70.44650698077119 -69.190181551748 -44.45131732958181 -68.24019239099933 -21.622604712826302
493.0 -77.99887018550409 -70.56966007279993 -69.31086383098767 -44.52436039449532 -68.35885320311691 -21.722213266841102
494.0 -78.1316380907026 -70.69281471741851 -69.43154638257646 -44.59740362943137 -68.47751425008013 -21.822665452231206
495.0 -78.2644078749899 -70.81596752221056 -69.55222921026467 -44.67044703169834 -68.5961755350704 -21.923966239941524
496.0 -78.39717966272617 -70.93912188105422 -69.67291231785667 -44.7434905986507 -68.71483706131478 -22.026120052308382
497.0 -78.52995341751107 -71.0622744414945 -69.7935957092118 -44.816534327688245 -68.83349883208669 -22.12913069972352
498.0 -78.66272909268376 -71.1854285476482 -69.91427938824495 -44.889578216255366 -68.95216085070642 -22.23300131171497
499.0 -78.79550671777625 -71.30858089767669 -70.03496335892731 -44.962622261840295 -69.07082312054173 -22.337734261994328
500.0 -78.92828653765095 -71.43173478414204 -70.15564762528723 -45.0356664619744 -69.1894856450085 -22.443331086988696
501.0 -79.06106818620907 -71.55488693853079 -70.27633219141093 -45.108710814231486 -69.30814842757141 -22.549792397342735
502.0 -79.19385194522 -71.67804062951538 -70.39701706144311 -45.18175531622709 -69.42681147174429 -22.657117781843358
503.0 -79.32663753404181 -71.80119261775522 -70.5177022395879 -45.25479996561775 -69.5454747810911 -22.765305703185376
504.0 -79.45942517267673 -71.92434615880332 -70.6383877301097 -45.32784476010045 -69.6641383592263 -22.87435338496217
505.0 -79.5922149459391 -72.04749801167176 -70.75907353733392 -45.40088969741181 -69.78280220981574 -22.984256689231696
506.0 -79.7250067411784 -72.170651431698 -70.87975966564763 -45.473934775327564 -69.90146633657713 -23.09500998397484
507.0 -79.85780070300888 -72.29380317787017 -71.00044611950067 -45.54697999166183 -70.02013074328075 -23.20660599973165
508.0 -79.9905966295411 -72.41695651314102 -71.12113290340633 -45.62002534426651 -70.13879543375025 -23.31903567467226
509.0 -80.1233945372641 -72.54010818150516 -71.24182002194229 -45.69307083103073 -70.25746041186326 -23.432287987334046
510.0 -80.25619469479922 -72.66326146808754 -71.36250747975143 -45.76611644988013 -70.37612568155213 -23.54634977623666
511.0 -80.38899719425957 -72.78641309616097 -71.48319528154265 -45.83916219877632 -70.49479124680451 -23.66120554557346
512.0 -80.52180180567119 -72.90956636402255 -71.60388343209195 -45.9122080757163 -70.61345711166436 -23.776837256174037
513.0 -80.6546087721313 -73.03271798556308 -71.72457193624322 -45.985254078731856 -70.73212328023234 -23.89322410093939
514.0 -80.78741804285114 -73.15587127878838 -71.8452607989091 -46.05830020588903 -70.85078975666694 -24.0103422639733
515.0 -80.9202294732823 -73.27902293732548 -71.96595002507209 -46.13134645528752 -70.96945654518491 -24.12816466267236
516.0 -81.05304299754776 -73.40217627287983 -72.08663961978532 -46.20439282506013 -71.08812365006219 -24.246660672097935
517.0 -81.18585879131714 -73.52532799832954 -72.20732958817369 -46.27743931337229 -71.20679107563475 -24.36579583104016
518.0 -81.31867678409441 -73.64848142929802 -72.32801993543468 -46.350485918421434 -71.32545882629921 -24.485531529302122
519.0 -81.45149718635403 -73.77163325736608 -72.44871066683946 -46.42353263843656 -71.44412690651386 -24.60582467588737
520.0 -81.58432006832348 -73.89478681112435 -72.56940178773385 -46.49657947167767 -71.56279532079917 -24.726627347972997
521.0 -81.71714481024222 -74.01793879142842 -72.69009330353936 -46.56962641643528 -71.68146407373902 -24.84788642079994
522.0 -81.84997224790743 -74.14109252195797 -72.8107852197542 -46.64267347102993 -71.80013316998124 -24.969543178921402
523.0 -81.98280229821421 -74.26424468651157 -72.93147754195442 -46.715720633811664 -71.91880261423861 -25.09153290962623
524.0 -82.11563459121868 -74.387398619855 -73.05217027579492 -46.788767903159616 -72.03747241128974 -25.213784479807625
525.0 -82.24846940919201 -74.51055100773134 -73.17286342701036 -46.86181527748147 -72.15614256597974 -25.33621989808644
526.0 -82.38130659684415 -74.6337051791346 -73.2935570014166 -46.93486275521302 -72.2748130832214 -25.458753864633362
527.0 -82.51414635706857 -74.75685782199518 -73.41425100491162 -47.007910334817744 -72.39348396799599 -25.581293311873385
528.0 -82.64698840511655 -74.88001227802887 -73.53494544347657 -47.08095801478632 -72.51215522535406 -25.703736940107426
529.0 -82.77983317168314 -75.00316522674355 -73.65564032317712 -47.15400579363618 -72.63082686041658 -25.825974753056418
530.0 -82.91268052419447 -75.12632000489097 -73.77633565016451 -47.227053669911115 -72.74949887837573 -25.947887599425208
531.0 -83.04552991606113 -75.2494732795156 -73.89703143067672 -47.300101642180834 -72.86817128449594 -26.069346727797885
532.0 -83.17838248832855 -75.37262840912496 -74.01772767103974 -47.373149709040526 -72.9868440841149 -26.19021336350648
533.0 -83.31123782800043 -75.49578208217163 -74.13842437766873 -47.44619786911046 -73.10551728264439 -26.31033831754962
534.0 -83.44409496797698 -75.61893763306783 -74.25912155706929 -47.519246121035614 -73.22419088557129 -26.429561639155565
535.0 -83.57695510188465 -75.74209172937437 -74.3798192158387 -47.5922944634852 -73.34286489845888 -26.547712325154002
536.0 -83.70981813060972 -75.86524773724227 -74.50051736066709 -47.66534289515238 -73.46153932694764 -26.664608100899176
537.0 -83.8426840127825 -75.98840227710458 -74.62121599833891 -47.73839141475375 -73.5802141767564 -26.780055289015742
538.0 -83.97555252558203 -76.11155876280628 -74.7419151357341 -47.81144002102912 -73.69888945368315 -26.893848783643193
539.0 -84.10842386014322 -76.23471385586099 -74.86261477982957 -47.88448871274099 -73.8175651636065 -27.005772149045505
540.0 -84.24129767805128 -76.35787084995373 -74.98331493770023 -47.957537488674305 -73.93624131248637 -27.115597862319664
541.0 -84.37417485708625 -76.48102650819182 -75.10401561652078 -48.030586347636 -74.05491790636563 -27.223087720358027
542.0 -84.50705481641114 -76.60418412205716 -75.22471682356672 -48.10363528845474 -74.1735949513706 -27.327993431056203
543.0 -84.63993757597495 -76.72734036772806 -75.34541856621604 -48.17668430998048 -74.29227245371267 -27.43005740786605
544.0 -84.77282324046351 -76.85049860256933 -75.4661208519504 -48.249733411084215 -74.41095041968912 -27.52901378502559
545.0 -84.90571206575979 -76.97365550990307 -75.58682368835669 -48.32278259065757 -74.52962885568456 -27.624589668018057
546.0 -85.03860335050814 -77.0968143954985 -75.70752708312848 -48.3958318476125 -74.6483077681721 -27.71650662990586
547.0 -85.17149809726455 -77.21997200305323 -75.82823104406765 -48.46888118088101 -74.76698716371423 -27.801119996480526
548.0 -85.30439550583765 -77.34313165257853 -75.94893557908563 -48.54193058941475 -74.88566704896448 -27.87896048167716
549.0 -85.43729700127953 -77.4662899929672 -76.069640696205 -48.61498007218478 -75.00434743066835 -27.95095064059971
550.0 -85.57020094607293 -77.58945041516591 -76.19034640356118 -48.68802962818121 -75.12302831566471 -28.01784976520549
551.0 -85.70310797276214 -77.71260955575677 -76.31105270940401 -48.76107925641293 -75.24170971088702 -28.080325836659526
552.0 -85.83601872928178 -77.8357707964285 -76.43175962209914 -48.83412895590732 -75.36039162336463 -28.138964751956582
553.0 -85.96893273933154 -77.95893078990183 -76.55246715012971 -48.90717872570991 -75.47907406022419 -28.19427912550845
554.0 -86.10184998454925 -78.08209289878677 -76.6731753020982 -48.980228564884136 -75.59775702869076 -28.24671651597864
555.0 -86.2347699670421 -78.20525379605105 -76.79388408672773 -49.05327847251107 -75.71644053608931 -28.296666996957125
556.0 -86.36769270942763 -78.3284168506944 -76.91459351286414 -49.126328447689076 -75.83512458984616 -28.34447003959937
557.0 -86.50061938646371 -78.45157869815158 -77.03530358947737 -49.19937848953363 -75.9538091974901 -28.390420709893853
558.0 -86.63354895390069 -78.5747427307456 -77.15601432566332 -49.27242859717697 -76.07249436665417 -28.434775206180824
559.0 -86.76648272526725 -78.6979056047099 -77.27672573064582 -49.34547876976788 -76.19118010507678 -28.477755776811517
560.0 -86.8994191310868 -78.82107067447058 -77.39743781377798 -49.41852900647143 -76.30986642060333 -28.51955506576357
561.0 -87.03235900256608 -78.94423461541194 -77.51815058454439 -49.49157930646871 -76.42855332118741 -28.560339937464605
562.0 -87.16530252837634 -79.06740077475784 -77.63886405256267 -49.564629668956556 -76.54724081489272 -28.60025483243855
563.0 -87.29825147649092 -79.19056584880634 -77.75957822758562 -49.63768009314735 -76.66592890989415 -28.639424703737202
564.0 -87.43120255210705 -79.31373317960944 -77.88029311950292 -49.710730578268794 -76.78461761447954 -28.677957581225332
565.0 -87.56415765405562 -79.43689942139555 -78.00100873834299 -49.78378112356359 -76.9033069370513 -28.71594680720318
566.0 -87.69711575412722 -79.56006798359837 -78.12172509427499 -49.85683172828925 -77.02199688612775 -28.753472982958677
567.0 -87.83007909513769 -79.68323550023578 -78.2424421976109 -49.929882391717925 -77.1406874703448 -28.79060566190094
568.0 -87.96304587913922 -79.80640531050977 -78.36316005880757 -50.00293311313611 -77.25937869845768 -28.82740482110476
569.0 -88.0960142282255 -79.92957409913772 -78.48387868846831 -50.0759838918444 -77.37807057934242 -28.863922139493283
570.0 -88.22898802401575 -80.05274525004637 -78.60459809734549 -50.1490347271574 -77.49676312199762 -28.900202107560105
571.0 -88.36196526677233 -80.17591539254184 -78.72531829634232 -50.222085618403355 -77.61545633554614 -28.936282990506676
572.0 -88.4949472458021 -80.29908793403857 -78.84603929651487 -50.29513656492404 -77.73415022923656 -28.972197663950304
573.0 -88.6279320169301 -80.4222595620316 -78.96676110907462 -50.36818756607454 -77.8528448124453 -29.007974338932485
574.0 -88.76092217563382 -80.5454335414174 -79.0874837453902 -50.441238621223015 -77.97154009467812 -29.043637190809704
575.0 -88.8939174593526 -80.66860666256964 -79.20820721698993 -50.51428972975054 -78.0902360855721 -29.07920690471711
576.0 -89.02691430640873 -80.7917822336249 -79.32893153556357 -50.587340891050864 -78.20893279489722 -29.114701148636254
577.0 -89.15991774156365 -80.91495688663018 -79.44965671296531 -50.66039210453029 -78.32763023255815 -29.150134983647153
578.0 -89.29292626700656 -81.03813403868763 -79.57038276121548 -50.73344336960741 -78.44632840859637 -29.18552121968018
579.0 -89.4259374195777 -81.16131030896571 -79.69110969250328 -50.80649468571294 -78.5650273331918 -29.22087072398153
580.0 -89.5589521272176 -81.28448909709783 -79.81183751918853 -50.87954605228961 -78.68372701666503 -29.256192688549763
581.0 -89.69197393212711 -81.40766711856378 -79.93256625380474 -50.95259746879186 -78.80242746947894 -29.291494861969447
582.0 -89.82499650985473 -81.53084766692507 -80.05329590906136 -51.02564893468576 -78.92112870224055 -29.326783750347936
583.0 -89.95802627910305 -81.65402745546734 -80.17402649784614 -51.098700449448835 -79.03983072570358 -29.362064791436275
584.0 -90.09106030974533 -81.77720981821808 -80.29475803322741 -51.17175201256981 -79.15853355077003 -29.3973425054741
585.0 -90.22409957737175 -81.900391392111 -80.41549052845711 -51.24480362354856 -79.27723718849218 -29.432620625829284
586.0 -90.35714042272852 -82.02357573930685 -80.53622399697312 -51.31785528189586 -79.39594165007487 -29.467902212096668
587.0 -90.49018708803257 -82.14675929261028 -80.65695845240185 -51.39090698713326 -79.51464694687746 -29.50318974796838
588.0 -90.62324124654916 -82.2699455110338 -80.77769390856082 -51.463958738792925 -79.63335309041608 -29.538485225882837
589.0 -90.75629892816524 -82.39313101707589 -80.89843037946142 -51.53701053641746 -79.75206009236561 -29.573790220195285
590.0 -90.88936297875962 -82.51631923651381 -81.01916787931175 -51.61006237955981 -79.87076796456225 -29.60910595038349
591.0 -91.02242745733011 -82.63950690397182 -81.1399064225194 -51.68311426778304 -79.98947671900522 -29.64443333560329
592.0 -91.15549976327483 -82.76269734113868 -81.26064602369367 -51.75616620066026 -80.1081863678594 -29.679773041736283
593.0 -91.28857773521567 -82.88588717860704 -81.3813866976494 -51.82921817777441 -80.2268969234573 -29.715125521922324
594.0 -91.42166126712097 -83.00907974809276 -81.50212845940894 -51.90227019871817 -80.3456083983018 -29.750491051439557
595.0 -91.55474958908565 -83.13227179269013 -81.62287132420565 -51.975322263093815 -80.46432080506821 -29.785869757681805
596.0 -91.68784231133954 -83.2554666962077 -81.74361530748654 -52.04837437051304 -80.5830341566066 -29.821261645885343
597.0 -91.82093758398794 -83.37866108919872 -81.86436042491513 -52.12142652059689 -80.7017484659444 -29.856666621171726
598.0 -91.9540383032421 -83.50185835396788 -81.98510669237541 -52.194478712975574 -80.8204637462886 -29.892084507399424
599.0 -92.08714686957856 -83.62505525339427 -82.1058541259738 -52.26753094728836 -80.93918001102855 -29.927515063252702
600.0 -92.22025954661063 -83.74825499090149 -82.22660274204274 -52.340583223183444 -81.05789727373825 -29.962957995940105


==> figures/ex4/dist_time_log.txt <==
time_KT_Imp KT_Imp time_KT_Expl KT_Expl time_FB_Imp FB_Imp time_FB_Expl FB_Expl time_FBF_Imp FBF_Imp time_FBF_Expl FBF_Expl
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.3009822368621826 -0.27526044229052726 0.29109764099121094 -0.3344911614063958 0.2744436264038086 0.0 0.15323352813720703 -0.11267587937725183 0.252471923828125 -0.18487465080010426 0.3693671226501465 -0.05536685027490568
0.6149835586547852 -0.7080302852543595 0.7960598468780518 -0.8256284849299739 0.5573999881744385 -0.18860672590241198 0.40045976638793945 -0.22681989212800888 0.5541379451751709 -0.3737413103451582 0.8550906181335449 -0.11108553284520428
0.9160921573638916 -1.1358178622354536 1.2694833278656006 -1.318265308023482 0.8301401138305664 -0.38136277629304904 0.6455883979797363 -0.34247230652006555 0.8430063724517822 -0.5667701666685853 1.342043161392212 -0.16716073047198673
1.2246363162994385 -1.5407218780329948 1.7579798698425293 -1.7595934459276772 1.1069328784942627 -0.5784593217023816 0.8931376934051514 -0.45967403180458455 1.1458361148834229 -0.7641522255326216 1.8314919471740723 -0.22359716653113998
1.532243251800537 -1.8798449760687972 2.2570629119873047 -2.064394495946475 1.3804991245269775 -0.7800977784891263 1.1396546363830566 -0.5784670156449333 1.4398345947265625 -0.9660948158848061 2.3223683834075928 -0.28039961435683763
1.8435518741607666 -2.1592418026854188 2.736633062362671 -2.3329808236757366 1.6525835990905762 -0.9864913888773296 1.3862204551696777 -0.6988945336820342 1.747464895248413 -1.1728036435220157 2.810062885284424 -0.33757290547321395
2.1438238620758057 -2.44227909669892 3.230675458908081 -2.6024825587640827 1.9239821434020996 -1.1978663609301137 1.6327552795410156 -0.8210014100413134 2.039682388305664 -1.3845088828128962 3.304316997528076 -0.395121936901216
2.4422035217285156 -2.734656143147603 3.733506441116333 -2.877021982628455 2.1949355602264404 -1.4144633475895723 1.879413366317749 -0.9448341946332138 2.3287413120269775 -1.6014458043284692 3.7918951511383057 -0.45305167769873744
2.750112533569336 -3.037005165453373 4.225830078125 -3.159173562829368 2.4671576023101807 -1.6365392897349103 2.1264703273773193 -1.070441314495638 2.621680736541748 -1.823874058767894 4.283943176269531 -0.5113671748676842
3.058014392852783 -3.350016684795804 4.712395191192627 -3.4497829386933616 2.7469613552093506 -1.8643695142943506 2.373281478881836 -1.1978732107201366 2.9089605808258057 -2.052065932007117 4.770872354507446 -0.5700735587413361
3.3699100017547607 -3.6744467327786707 5.20807957649231 -3.749188470141693 3.017782688140869 -2.098249995452945 2.6206698417663574 -1.3271824687253457 3.1976821422576904 -2.286319997942568 5.260247707366943 -0.6291760479477126
3.6766557693481445 -4.011129740389475 5.699488401412964 -4.059122138799593 3.2965028285980225 -2.338499734812263 2.866903066635132 -1.4584239471457843 3.4929325580596924 -2.5269538175054813 5.7452263832092285 -0.6886799540302997
3.9799463748931885 -4.360987955595902 6.184316396713257 -4.379058187963873 3.5696094036102295 -2.5854632600343534 3.112557888031006 -1.5916549089604557 3.7870535850524902 -2.7743144905137527 6.234164237976074 -0.7485906857950337
4.289835453033447 -4.72504285440125 6.677488803863525 -4.71123219382248 3.8488805294036865 -2.839513270888677 3.3573455810546875 -1.7269351574070866 4.0791308879852295 -3.0287740517505215 6.7309746742248535 -0.8089137534421145
4.589513778686523 -5.094086287014553 7.157877445220947 -5.024955915699278 4.125508785247803 -3.1010534755799153 3.605381965637207 -1.8643271785224398 4.3703672885894775 -3.2907384600047065 7.220195055007935 -0.8696547725324
4.898543357849121 -5.473544356617733 7.6602253913879395 -5.314726917894958 4.399680137634277 -3.3705216609392012 3.8519270420074463 -2.0038962916885987 4.65985894203186 -3.560644928767325 7.707417011260986 -0.9308194678308422
5.205772161483765 -5.8585889550221495 8.146517515182495 -5.583089296511813 4.667786359786987 -3.6483930300840886 4.096548080444336 -2.1457108092632957 4.958893775939941 -3.8389702188172183 8.20317006111145 -0.9924136770631504
5.507005929946899 -6.195183542292386 8.639216899871826 -5.81288586629488 4.946013689041138 -3.9351838217052926 4.3438544273376465 -2.2898422061703974 5.250799179077148 -4.126229459355136 8.731612205505371 -1.0544433546167182
5.813087463378906 -6.3789081069288756 9.129791975021362 -5.9981908695458594 5.216176509857178 -4.23145519489644 4.590703964233398 -2.4363653001839167 5.547325134277344 -4.422984126765771 9.2218599319458 -1.1169145752123268
6.119457483291626 -6.515183402366292 9.624449968338013 -6.099223052511272 5.4860334396362305 -4.53781731752461 4.835222482681274 -2.5853584435256804 5.841584920883179 -4.729841868295321 9.707386493682861 -1.1798335375696254
6.4219183921813965 -6.629626337634318 10.100733757019043 -6.166757651390284 5.765775203704834 -4.854933524743328 5.081568002700806 -2.7369037262904845 6.1292760372161865 -5.047453644511028 10.19588327407837 -1.2432065680860513
6.724006652832031 -6.721275752995228 10.584795713424683 -6.231873832605482 6.044212102890015 -5.1705900832371015 5.326298713684082 -2.8910871920936354 6.436441659927368 -5.354665584013668 10.685601472854614 -1.307040124546518
7.0453150272369385 -6.8052709350148355 11.07542872428894 -6.2969779715933205 6.314806222915649 -5.467088304904538 5.5721659660339355 -3.047999066185727 6.726660490036011 -5.634118059357554 11.173695087432861 -1.371340799878723
7.370743989944458 -6.887159626338867 11.586874008178711 -6.361684650586328 6.587530136108398 -5.731526777325281 5.820465087890625 -3.2077339960778835 7.025033473968506 -5.874588352993654 11.660400390625 -1.4361153259672845
7.692937612533569 -6.968508715008684 12.079505920410156 -6.427188964001403 6.866557359695435 -5.9558127816978645 6.067038059234619 -3.3703913044446994 7.322415113449097 -6.07026729964196 12.149471759796143 -1.5013705775382788
8.006237030029297 -7.050071752327232 12.584129095077515 -6.492766127589455 7.138502359390259 -6.136376602709164 6.313814163208008 -3.5360752536910733 7.613750696182251 -6.220193572802522 12.635848760604858 -1.5671135761244848
8.329729080200195 -7.132281814392677 13.076350450515747 -6.5591736767921205 7.4092230796813965 -6.273547099423963 6.560875415802002 -3.7048953210454827 7.9076621532440186 -6.327206617216642 13.12522840499878 -1.633351494120504
8.641439437866211 -7.21533547292025 13.587915658950806 -6.625890724145888 7.692100286483765 -6.3706554790334575 6.807080507278442 -3.876966482324797 8.199876070022583 -6.39673283275399 13.610254049301147 -1.7000916589360227
8.96049690246582 -7.2992879642307535 14.096938848495483 -6.693371590911168 7.962637424468994 -6.435791674432175 7.0529396533966064 -4.052409501535898 8.493361473083496 -6.460682814874063 14.101300954818726 -1.7673415572546889
9.281914234161377 -7.384124870521611 14.61255931854248 -6.761367067807368 8.227553606033325 -6.501294022834925 7.2977378368377686 -4.231351222144387 8.789933681488037 -6.525030165052218 14.590611696243286 -1.8351088394053974
9.603062152862549 -7.469811400869926 15.142367839813232 -6.8300080224047 8.50543761253357 -6.567241536136576 7.545140743255615 -4.41392485402426 9.081112146377563 -6.589845622098627 15.080523252487183 -1.9034013238521919
9.92413878440857 -7.556320280606661 15.660651922225952 -6.899353245153347 8.779996871948242 -6.633692670537718 7.790613651275635 -4.600270247629377 9.38245415687561 -6.655175488210572 15.564529657363892 -1.9722270018084853
10.235726118087769 -7.643642608346099 16.178035497665405 -6.969269033601476 9.061745166778564 -6.70068445197531 8.037116527557373 -4.790534143557922 9.686160564422607 -6.721043294386849 16.051647663116455 -2.041594041980783
10.557420492172241 -7.7317878491791046 16.674267768859863 -7.0400485485419075 9.337602138519287 -6.768236196392266 8.282681941986084 -4.984870381077803 9.96776032447815 -6.787457439847872 16.539169549942017 -2.1115107954467853
10.878551483154297 -7.820778687177162 17.19196653366089 -7.111403196706315 9.623865604400635 -6.8363550637248185 8.526928424835205 -5.183092703801639 10.270223379135132 -6.85441278483805 17.029094219207764 -2.1819858006722175
11.195975065231323 -7.910644822554894 17.691599130630493 -7.183715593659407 9.913482189178467 -6.905037582941086 8.775049924850464 -5.349908933504444 10.584445238113403 -6.921904282846557 17.514019012451172 -2.253027788670386
11.507190227508545 -8.001417927856522 18.20924139022827 -7.25666845016841 10.202793836593628 -6.974281450643862 9.020368576049805 -5.49010119719582 10.890819311141968 -6.989930692796768 18.00181245803833 -2.3246456883080993
11.824803829193115 -8.093128520298897 18.709715843200684 -7.330588301371205 10.493282318115234 -7.044087392682002 9.266637086868286 -5.6078399438876625 11.201863527297974 -7.058492964527355 18.4893958568573 -2.3968486317611393
12.13373589515686 -8.185804623706629 19.218886613845825 -7.405235969154431 10.786526679992676 -7.1144578567825025 9.51209282875061 -5.7067196340841395 11.506351470947266 -7.127594441795006 18.980048894882202 -2.469645960121956
12.445775508880615 -8.279471706841889 19.744576930999756 -7.480795205106744 11.076894521713257 -7.185397413962774 9.759140014648438 -5.789807894172315 11.811663627624512 -7.197240895065045 19.464953660964966 -2.5430472291619037
12.762206792831421 -8.374153324588383 20.26129913330078 -7.557162479572275 11.368316411972046 -7.256912641237124 10.007717847824097 -5.859701581281206 12.123512983322144 -7.267439858868764 19.95133352279663 -2.617062215249656
13.096667051315308 -8.469871997768093 20.78010654449463 -7.63436808519938 11.656322717666626 -7.329011751849674 10.254576683044434 -5.918584708775798 12.434628963470459 -7.338200212735506 20.438262462615967 -2.6917009214268885
13.407891511917114 -8.56665003361586 21.29820203781128 -7.712440306839326 11.950275421142578 -7.4017041641462775 10.498084783554077 -5.968284690976878 12.742883682250977 -7.409531611635993 20.926769733428955 -2.7669735836415295
13.726083517074585 -8.66451014458055 21.81804585456848 -7.791298805450257 12.239437818527222 -7.475000121331695 10.744493007659912 -6.010324665571071 13.059714078903198 -7.4814442401500525 21.412277460098267 -2.842890677138157
14.041767835617065 -8.763475837127542 22.31577706336975 -7.871055070932211 12.531988143920898 -7.548910409887165 10.988518476486206 -6.04773904666073 13.362451553344727 -7.553948551462374 21.90123152732849 -2.919462923004042
14.357159852981567 -8.86357160785001 22.8201744556427 -7.951580272908821 12.827520608901978 -7.623446181013625 11.235183954238892 -6.085300117845181 13.673396825790405 -7.627055230078503 22.39095640182495 -2.9967012948682994
14.679744243621826 -8.964823009875728 23.37624740600586 -8.033008970955661 13.120924711227417 -7.698618856228194 11.481015920639038 -6.1230155334420555 13.974326848983765 -7.700775117949444 22.8816339969635 -3.074617025750393
14.999698162078857 -9.067256651341172 23.905454397201538 -8.11521871083247 13.41439938545227 -7.7744400904434965 11.728041410446167 -6.160890640211631 14.305191040039062 -7.775119257787085 23.369232654571533 -3.153221615052519
15.309727191925049 -9.170900172937458 24.410855770111084 -8.198322228236206 13.701871395111084 -7.850921767723264 11.974478006362915 -6.198929281440457 14.608181953430176 -7.8500988730624135 23.858123064041138 -3.2325268356889882
15.633211374282837 -9.275782233181147 24.915128231048584 -8.282236737754019 13.99026346206665 -7.928076011335781 12.218920946121216 -6.237134332012555 14.918376684188843 -7.925725411434613 24.346647024154663 -3.3125447413433977
15.954750061035156 -9.381932514126738 25.41000008583069 -8.367033332200792 14.281988382339478 -8.005915197066317 12.465444087982178 -6.275508053068285 15.217792987823486 -8.002010526515663 24.835286617279053 -3.393287673842263
16.27584433555603 -9.489381749253878 25.929603338241577 -8.452678044848255 14.568181037902832 -8.084451964899692 12.710071086883545 -6.314052325915846 15.52462887763977 -8.078966107884831 25.320531368255615 -3.474768270630977
16.59445309638977 -9.59816176939099 26.430840969085693 -8.539202013259278 14.862592220306396 -8.163699228313906 12.959556341171265 -6.352768805331012 15.830294847488403 -8.156604264259535 25.809404850006104 -3.5569994723348417
16.91942811012268 -9.708305560669512 26.93663477897644 -8.626611243097736 15.149550914764404 -8.243670182555157 13.206521987915039 -6.3916590192086264 16.133187294006348 -8.23493735158101 26.29442596435547 -3.6399945303842465
17.229026794433594 -9.819847329134172 27.455485820770264 -8.714910835439136 15.435946941375732 -8.324378313858439 13.458497047424316 -6.430724432651643 16.435858011245728 -8.313977966670139 26.783751487731934 -3.72376701467888
17.556562185287476 -9.932822568396906 27.951847314834595 -8.804129717921619 15.715167045593262 -8.405837411231662 13.719299554824829 -6.469966488605042 16.745814561843872 -8.393738980933453 27.26850390434265 -3.8083308212608835
17.880674362182617 -10.047268128641583 28.468659162521362 -8.894263885699726 16.002204179763794 -8.488061581668967 13.96752142906189 -6.509386633120186 17.05381441116333 -8.474233545854895 27.755722522735596 -3.8937001799612165
18.196977615356445 -10.163222286818803 28.966824769973755 -8.985348563539615 16.295677661895752 -8.571065268881474 14.214166164398193 -6.548986330633043 17.353500366210938 -8.55547513094048 28.24229669570923 -3.979889661976883
18.518664598464966 -10.28072481882489 29.47610330581665 -9.077384229407015 16.581190824508667 -8.65486327504495 14.460427284240723 -6.588767072826796 17.69970440864563 -8.63747753621455 28.734270811080933 -4.066914187328955
18.82876992225647 -10.399817074875816 30.00210690498352 -9.170401175248205 16.864936351776123 -8.739470784739181 14.708498239517212 -6.6287303834356575 18.00066328048706 -8.720254929615937 29.221771240234375 -4.154789032142469
19.15421485900879 -10.52054205931605 30.516928911209106 -9.264411813140821 17.164531707763672 -8.824903390175326 14.96047043800354 -6.668877820535749 18.322280883789062 -8.803821861294336 29.721617221832275 -4.2435298356789355
19.47572898864746 -10.642944515921249 31.037354946136475 -9.359436874225699 17.45199751853943 -8.911177116910192 15.20485544204712 -6.709210977328894 18.629233360290527 -8.88819329715176 30.208548307418823 -4.333152607040112
19.786552667617798 -10.767071019505266 31.55644679069519 -9.455502195962996 17.737651109695435 -8.998308449451805 15.451798677444458 -6.749731482066848 18.927788019180298 -8.973384632336778 30.694172620773315 -4.42367373144781
20.110692739486694 -10.892970074424928 32.0812714099884 -9.552619599269509 18.034637928009033 -9.086314356400338 15.697969436645508 -6.790440997526681 19.248165369033813 -9.059411720362828 31.182785034179688 -4.515109975988162
20.432613134384155 -11.020692220435013 32.58305311203003 -9.650825814824238 18.319764614105225 -9.17521231499299 15.945148706436157 -6.831341220292909 19.5632381439209 -9.146290885682426 31.672462224960327 -4.607478494689837
20.74457883834839 -11.150290146290597 33.109309911727905 -9.750127322183534 18.613760709762573 -9.265020335102866 16.192476272583008 -6.872433880000557 19.87649130821228 -9.234038949619347 32.155699014663696 -4.700796832783691
21.0632107257843 -11.281818811510957 33.63356280326843 -9.850567588291877 18.90345811843872 -9.355756982870346 16.442553281784058 -6.913720738628345 20.182053565979004 -9.322673243128563 32.64367151260376 -4.795082929965428
21.37212300300598 -11.41533557678552 34.160592794418335 -9.95215198845522 19.194011926651 -9.447441404222639 16.68787455558777 -6.955203589889604 20.49024772644043 -9.412211631333566 33.12837553024292 -4.8903551224528545
21.693825244903564 -11.550900343597439 34.660231590270996 -10.0549268878242 19.482765674591064 -9.540093348573112 16.934850692749023 -6.996884258742856 20.80145812034607 -9.502672527771525 33.61550807952881 -4.986288989810443
22.01201820373535 -11.68857570374534 35.17396330833435 -10.158899937174539 19.76893448829651 -9.6337331929972 17.181166410446167 -7.0387646010281815 21.11383867263794 -9.594074919141688 34.102121114730835 -5.074860654708633
22.320453882217407 -11.828427099551098 35.67143225669861 -10.264117958039666 20.06267809867859 -9.728381967167895 17.426887273788452 -7.080846503226658 21.412030696868896 -9.68643838207026 34.59428024291992 -5.1572600611954345
22.638750314712524 -11.970522995646329 36.18970346450806 -10.370592754134728 20.353658199310303 -9.824061379310237 17.67321753501892 -7.123131882335007 21.722745895385742 -9.779783109266795 35.07806062698364 -5.233887638754661
22.961769342422485 -12.114935063332021 36.682615995407104 -10.478370785806598 20.644243717193604 -9.920793843406345 17.91750478744507 -7.165622685845565 22.027153491973877 -9.87412992950853 35.5680296421051 -5.305124208373629
23.275015354156494 -12.261738378609305 37.18577480316162 -10.587468459396586 20.922608375549316 -10.018602507856178 18.16336154937744 -7.20832089182082 22.33806037902832 -9.969500336033313 36.05512452125549 -5.371330923037927
23.591028928756714 -12.411011635086727 37.686079025268555 -10.69793233884081 21.213646173477173 -10.117511285775333 18.41228199005127 -7.251228509052066 22.65688705444336 -10.065916510189481 36.542738914489746 -5.432849390976057
23.913919687271118 -12.562837373083642 38.20494484901428 -10.809782936610318 21.499059438705444 -10.217544887091757 18.657817840576172 -7.294347577292546 22.96287250518799 -10.163401352639593 37.029125928878784 -5.49000195534299
24.23634433746338 -12.717302226374576 38.725523471832275 -10.92306809103242 21.78771996498108 -10.31872885258839 18.905062198638916 -7.337680167556252 23.266064643859863 -10.261978510972975 37.51901841163635 -5.5430921051850435
24.562192916870117 -12.874497188156086 39.22661852836609 -11.037811561715303 22.07963490486145 -10.421089590028437 19.150885343551636 -7.3812283824748945 23.565815925598145 -10.36167241415078 38.00691294670105 -5.592404994105613
24.884962797164917 -13.034517897967868 39.73482704162598 -11.154063789223747 22.36882996559143 -10.52465441249398 19.396942615509033 -7.4249943567063115 23.877556085586548 -10.462508304320462 38.496222496032715 -5.638208044914814
25.20441699028015 -13.197464951464868 40.22992825508118 -11.271851029439052 22.65994095802307 -10.629451579066762 19.643181324005127 -7.468980257388804 24.188106060028076 -10.56451227488052 38.9817156791687 -5.680751620578506
25.5245840549469 -13.36344423511569 40.74260926246643 -11.391227448272936 22.954221487045288 -10.735510337981871 19.88841462135315 -7.513188284636661 24.485220670700073 -10.667711306752159 39.47085380554199 -5.720269743888351
25.846033573150635 -13.532567288098399 41.252214431762695 -11.512221413257473 23.254812717437744 -10.842860972390547 20.138336420059204 -7.557620672072984 24.7826189994812 -10.772133310463406 39.95824193954468 -5.756980850378238
26.165377378463745 -13.704951693874253 41.76241946220398 -11.634891590143557 23.551769256591797 -10.951534848876893 20.383899927139282 -7.602279687396542 25.098360061645508 -10.877807167207013 40.44532370567322 -5.7910885610555285
26.483386039733887 -13.880721504146418 42.281651973724365 -11.759268498773029 23.842440128326416 -11.061564468885052 20.629878997802734 -7.647167632980172 25.40559959411621 -10.984762775419618 40.92619562149048 -5.822782463455512
26.797844409942627 -14.060007698149967 42.77205777168274 -11.885415762767902 24.133518934249878 -11.172983523227462 20.875702142715454 -7.692286846498433 25.70787525177002 -11.093031097069373 41.4155011177063 -5.852238891334965
27.12327241897583 -14.242948680473722 43.29010796546936 -12.013366441399073 24.418678760528564 -11.285826949861741 21.123690128326416 -7.737639701583076 26.02328872680664 -11.202644209318562 41.9013352394104 -5.879621694977592
27.437520265579224 -14.429690820875274 43.804160356521606 -12.143189387056024 24.689314365386963 -11.40013099514219 21.370611429214478 -7.783228608504861 26.324301958084106 -11.31363535662382 42.390846729278564 -5.905082995581145
27.74808669090271 -14.620389039819507 44.29784941673279 -12.274920795850523 24.977415323257446 -11.515933278772842 21.616990327835083 -7.829056014880889 26.63335371017456 -11.426039008205036 42.88030934333801 -5.928763918530597
28.066484212875366 -14.815207443732103 44.807090044021606 -12.408634987907469 25.255311012268066 -11.633272862711102 21.861180305480957 -7.875124406406697 26.930598735809326 -11.539890916694436 43.36742067337036 -5.95079530153729
28.37890124320984 -15.01432001420757 45.32445168495178 -12.544371974448488 25.54575252532959 -11.752190324295315 22.108123064041138 -7.921436307612649 27.24004101753235 -11.655228182281963 43.855504274368286 -5.9712983746468
28.70037007331848 -15.21791135562429 45.82819843292236 -12.682211876306408 25.837847232818604 -11.872727833894977 22.35469150543213 -7.967994282644404 27.547943592071533 -11.772089318811753 44.343904972076416 -5.9903854099983
29.019450664520264 -15.426177505773166 46.3223991394043 -12.822199195364393 26.12392830848694 -11.994929237409737 22.59928297996521 -8.014800936067303 27.85010528564453 -11.890514325632836 44.82870554924011 -6.00876776311718
29.3346266746521 -15.639326814163852 46.82978081703186 -12.964420354285469 26.413569450378418 -12.11884014397225 22.8460750579834 -8.061858913694758 28.164985418319702 -12.010544762214334 45.37524199485779 -6.0271857962072595
29.65836763381958 -15.857580892584018 47.33144211769104 -13.1089249901441 26.705916166305542 -12.244508019240856 23.096349000930786 -8.109170903440772 28.458452463150024 -12.132223828902752 45.87679982185364 -6.045640324476038
29.97035002708435 -16.08117564217952 47.84884238243103 -13.255806521736854 26.99432611465454 -12.371982284701055 23.34291410446167 -8.15673963619693 28.763997793197632 -12.255596451316134 46.36886787414551 -6.064132026814355
30.28943133354187 -16.310362360693393 48.3579785823822 -13.405120351749279 27.28729486465454 -12.501314423429887 23.58906316757202 -8.204567886734125 29.06787109375 -12.380709371402714 46.859718799591064 -6.082661493104274
30.60273504257202 -16.545408932413416 48.86827349662781 -13.556967774569182 27.57464289665222 -12.632558092815403 23.836273908615112 -8.25265847462957 29.389492511749268 -12.507611243086355 47.35123825073242 -6.101229238846566
30.920018672943115 -16.786601101629483 49.37663292884827 -13.711410618301553 27.856757640838623 -12.765769244763801 24.08258867263794 -8.301014265219518 29.694249391555786 -12.636352735243712 47.837870836257935 -6.119835717490163
31.237469911575317 -17.034243827720594 49.8963143825531 -13.868559097081745 28.14795422554016 -12.901006253970856 24.32898712158203 -8.349638170578379 30.00775957107544 -12.76698664031768 48.330920457839966 -6.138481330819347
31.547539710998535 -17.288662715990924 50.3854341506958 -14.028482204586997 28.434655904769897 -13.038330054881193 24.574403285980225 -8.398533150524806 30.303139209747314 -12.899567991089304 48.817853927612305 -6.15716643769972
31.8657283782959 -17.55020551251933 50.90306615829468 -14.19130026761014 28.72719144821167 -13.17780428800987 24.820600986480713 -8.447702213655472 30.617992639541626 -13.034154184260567 49.30387806892395 -6.175891361437916
32.18729519844055 -17.819243642816684 51.402907371520996 -14.357090311035847 29.017824411392212 -13.319495456355515 25.065584182739258 -8.49714841840733 30.92249035835266 -13.170805113201272 49.78980040550232 -6.194656395970522
32.498499155044556 -18.09617376194512 51.913666009902954 -14.525984114149493 29.30821132659912 -13.463473092692686 25.312147855758667 -8.546874874149122 31.24041247367859 -13.30958330883428 50.278390645980835 -6.213461811064713
32.82095456123352 -18.381419266444887 52.431164026260376 -14.69806775726231 29.593623876571655 -13.609809938594356 25.558400630950928 -8.596884742302995 31.54687190055847 -13.450554090892588 50.77013063430786 -6.2323078566848835
33.13009262084961 -18.675431693828486 52.94902014732361 -14.873485967934375 29.884393453598022 -13.758582136102383 25.805591106414795 -8.647181237497172 31.859330415725708 -13.593785728825145 51.25716185569763 -6.2511947666557806
33.45122408866882 -18.97869190055321 53.440386056900024 -15.052335097487578 30.173076391220093 -13.909869433035194 26.050482749938965 -8.697767628750574 32.169031620025635 -13.73934961450971 51.74543023109436 -6.270122761732411
33.76691031455994 -19.291710860033795 53.95552659034729 -15.234774506293414 30.470067262649536 -14.063755402997135 26.298726320266724 -8.748647240690413 32.48635911941528 -13.887320446338531 52.235090017318726 -6.289092052170112
34.08357644081116 -19.615029852383884 54.47295832633972 -15.420912209309797 30.76662278175354 -14.22032768123265 26.54520297050476 -8.79982345480382 32.79247164726257 -14.037776426799216 52.72093105316162 -6.308102839873499
34.41853165626526 -19.94921971861064 54.96651101112366 -15.610924115883568 31.058831453323364 -14.379678217549799 26.824539184570312 -8.851299710724515 33.10561943054199 -14.19079947339485 53.20824956893921 -6.327155320190995
34.736790895462036 -20.294878711728938 55.47229528427124 -15.804931488716212 31.35521149635315 -14.541903547620667 27.071146726608276 -8.903079507555795 33.408135175704956 -14.34647544502267 53.73205327987671 -6.346249683411137
35.06502652168274 -20.65262827836615 55.980844259262085 -16.003128960472772 31.654614210128784 -14.70710508404905 27.316518545150757 -8.95516640523086 33.71077752113342 -14.504894383922055 54.219727993011475 -6.3653861160082394
35.36711263656616 -21.023105822332454 56.47102165222168 -16.205652814650378 31.961580991744995 -14.875389428676138 27.563600301742554 -9.007564025911845 34.01746416091919 -14.666150775331783 54.70447254180908 -6.384564801677453
35.688700675964355 -21.406953101789895 56.99628448486328 -16.41271885760038 32.23882341384888 -15.046868707669237 27.811452388763428 -9.06027605542877 34.31915736198425 -14.83034382521575 55.19245982170105 -6.403785922193157
36.00736999511719 -21.804798346107106 57.50321340560913 -16.624480338982124 32.532588481903076 -15.221660931002898 28.048548698425293 -9.113306244759748 34.62969088554382 -14.997577758225473 55.677366971969604 -6.423049658119152
36.3242073059082 -22.21722938209247 57.996594190597534 -16.84117696254795 32.82228422164917 -15.399890377988676 28.332907915115356 -9.16665841155389 34.93418097496033 -15.167962136472985 56.165292501449585 -6.442356189394798
36.64099717140198 -22.644753946819645 58.507593631744385 -17.06298101242542 33.110053062438965 -15.581688010532 28.59383273124695 -9.220336441698278 35.243868350982666 -15.341612201290669 56.65217113494873 -6.461705695817338
36.95698571205139 -23.08774183156588 59.02129626274109 -17.290159047058115 33.39593982696533 -15.7671919157797 28.856679439544678 -9.274344290930612 35.547086000442505 -15.518649238699613 57.14239311218262 -6.481098357437551
37.274011850357056 -23.54634143826012 59.542068004608154 -17.522904455364866 33.68213605880737 -15.95654777975504 29.103456497192383 -9.32868598649896 35.863850831985474 -15.699200970702712 57.623127698898315 -6.500534354883064
37.583725690841675 -24.02036066076406 60.041584491729736 -17.76151372087616 33.9692542552948 -16.149909393437508 29.350839138031006 -9.383365628870404 36.1639678478241 -15.883401973144913 58.11000394821167 -6.520013869621493
37.908352851867676 -24.509098789450544 60.54734826087952 -18.006203199452486 34.256378173828125 -16.347439192505046 29.596755743026733 -9.438387393490132 36.47995638847351 -16.071394122042797 58.597092151641846 -6.539537084173533
38.232455253601074 -25.011112802317275 61.04984998703003 -18.257302215880607 34.55162262916565 -16.549308831579694 29.860300064086914 -9.49375553259278 36.79504656791687 -16.263327068909685 59.09707307815552 -6.559104182284602
38.537668228149414 -25.523899188591855 61.5664484500885 -18.5150513287673 34.841986417770386 -16.75569979325547 30.10603404045105 -9.549474377067975 37.099836587905884 -16.459358746461966 59.58401918411255 -6.578715349062158
38.86229658126831 -26.04347422648919 62.07148337364197 -18.779814951937126 35.129061222076416 -16.96680403137374 30.356053352355957 -9.605548338381752 37.41485142707825 -16.659655904584586 60.07485342025757 -6.598370771084752
39.16446590423584 -26.56384717219145 62.57951617240906 -19.05185767807387 35.41708946228027 -17.182824646859356 30.60041046142578 -9.661981910556086 37.72086310386658 -16.864394676860385 60.56274151802063 -6.6180706364878645
39.4793746471405 -27.076412090776067 63.07020592689514 -19.331579630751563 35.69488763809204 -17.40397659282377 30.84587049484253 -9.718779672208388 38.03114700317383 -17.073761176117387 61.05100655555725 -6.637815135030673
39.80038595199585 -27.56934888206963 63.58873701095581 -19.619266459629184 35.983925580978394 -17.630487403423125 31.092183351516724 -9.775946288653277 38.34234309196472 -17.287952117194298 61.53913998603821 -6.657604458147381
40.119624614715576 -28.027233270218503 64.1147813796997 -19.915351188247786 36.27523589134216 -17.862597937920505 31.33562135696411 -9.833486514068786 38.64251780509949 -17.507175462571126 62.02740788459778 -6.677438798985951
40.44203972816467 -28.431195903287197 64.6242287158966 -20.220132195536046 36.56357789039612 -18.100563127261324 31.58125615119934 -9.891405193729314 38.949613094329834 -17.73165108512853 62.515981674194336 -6.697318352436755
40.76680564880371 -28.768022280169593 65.13287425041199 -20.534065933484072 36.85262894630432 -18.34465270485088 31.82585096359253 -9.94970726630786 39.24299454689026 -17.961611438417393 63.00363516807556 -6.717243315153148
41.093595027923584 -29.048722666208523 65.6282229423523 -20.85744526867633 37.13867163658142 -18.59515189561446 32.071369647979736 -10.008397766249924 39.5518684387207 -18.197302221498862 63.48599100112915 -6.737213885565671
41.40845346450806 -29.280820016490438 66.13511085510254 -21.1907280046889 37.42869591712952 -18.852362027135253 32.31633687019348 -10.067481826221801 39.85795879364014 -18.438983019099663 63.97763729095459 -6.757230263891256
41.715739250183105 -29.507778950871547 66.62451696395874 -21.53416518285262 37.716562271118164 -19.116601012772918 32.56654930114746 -10.126964679636032 40.16576433181763 -18.68692789111328 64.46354842185974 -6.777292652138639
42.04523229598999 -29.77798495640068 67.14605593681335 -21.888170580094503 38.003087520599365 -19.38820363790733 32.81157636642456 -10.186851663256773 40.47571849822998 -18.94142587475597 64.9539725780487 -6.797401254110848
42.338101387023926 -30.027316444114764 67.65348029136658 -22.252884512670903 38.28623986244202 -19.667521555117826 33.0687780380249 -10.247148219888153 40.77954053878784 -19.202781349950953 65.44102883338928 -6.817556275405627
42.6383113861084 -30.238669388660945 68.15265321731567 -22.628589076505573 38.57174253463745 -19.954922859881606 33.314534187316895 -10.307859901148662 41.0992910861969 -19.471314199831916 65.92811703681946 -6.837757923414417
42.94569206237793 -30.441852462718707 68.68386244773865 -23.015186673491506 38.857645988464355 -20.250791072109017 33.55911636352539 -10.368992370334897 41.40892958641052 -19.747359674732206 66.41318845748901 -6.8580064073203335
43.251779079437256 -30.640978901159748 69.20199060440063 -23.412664804500388 39.1474723815918 -20.555523286269075 33.808289766311646 -10.430551405377905 41.71784591674805 -20.031267834940287 66.90110445022583 -6.878301938095665
43.59685182571411 -30.827473422262855 69.71001935005188 -23.820459309418013 39.43923759460449 -20.86952716823784 34.052669525146484 -10.492542901895792 42.016666889190674 -20.32340240452171 67.38792634010315 -6.898644728499145
43.90299105644226 -30.99703885768561 70.20828247070312 -24.23797057917064 39.72964811325073 -21.193216362590512 34.29748344421387 -10.55497287634614 42.32660698890686 -20.624138809331974 67.87636303901672 -6.91903499307334
44.19046688079834 -31.15262378148874 70.72324013710022 -24.66377075370193 40.01789450645447 -21.527003719546794 34.5411434173584 -10.617847469282179 42.63629698753357 -20.933861094219658 68.36174583435059 -6.93947294814227
44.50696635246277 -31.29968745803565 71.24216198921204 -25.09617342512992 40.30894184112549 -21.871291542623137 34.78658056259155 -10.6811729487166 42.940037965774536 -21.252957308140008 68.85046195983887 -6.9599588118095
44.816596269607544 -31.442472470688514 71.74546027183533 -25.532238712311962 40.59217119216919 -22.22645777881919 35.031044483184814 -10.744955713597253 43.25058579444885 -21.581812804705955 69.33725047111511 -6.9804928039568
45.123416900634766 -31.583398051707384 72.25417017936707 -25.968414634294973 40.8874888420105 -22.592836701236067 35.27497982978821 -10.809202297399064 43.546958923339844 -21.920800715574863 69.82605576515198 -7.0010751462434655
45.43740129470825 -31.723421205186725 72.75218796730042 -26.399320236218674 41.17629671096802 -22.970692144111048 35.519567251205444 -10.873919371836696 43.86185073852539 -22.27026860227852 70.31185054779053 -7.021706062106362
45.744115114212036 -31.862610014888986 73.25255250930786 -26.818547526491876 41.46450066566467 -23.36018071611257 35.76343035697937 -10.93911375070271 44.162105083465576 -22.630519958218343 70.80141949653625 -7.0423857767607565
46.04155230522156 -32.00068905081181 73.75973463058472 -27.21732038768254 41.75775766372681 -23.76130161933944 36.0078399181366 -11.004792393836162 44.4702672958374 -23.00178879787678 71.28858065605164 -7.063114517201946
46.3437077999115 -32.137423340049615 74.27477145195007 -27.585730064032205 42.04133987426758 -24.17382874101157 36.25278949737549 -11.070962411226834 44.76927375793457 -23.38420501188343 71.77563786506653 -7.083892512207695
46.646013259887695 -32.272784845112156 74.76939153671265 -27.908031504619085 42.3305938243866 -24.597219619331405 36.497408866882324 -11.137631067260456 45.08202147483826 -23.77774747229062 72.26043677330017 -7.104719992341533
46.948965311050415 -32.4069461112097 75.26415085792542 -28.164701722630085 42.61191201210022 -25.030494887758774 36.74190926551819 -11.204805785110567 45.38366961479187 -24.182181046546887 72.75112175941467 -7.125597189956851
47.258015871047974 -32.54019407389629 75.77447819709778 -28.371143148844546 42.89575958251953 -25.472081270940592 36.98654627799988 -11.272494151282936 45.693204402923584 -24.596972778205885 73.23601055145264 -7.1465243392018145
47.56595540046692 -32.67283822277716 76.2709093093872 -28.531226032354017 43.184905767440796 -25.91961193785551 37.230774879455566 -11.340703920318633 46.00327706336975 -25.021181670075052 73.72319602966309 -7.167501676025077
47.857337951660156 -32.805147031895785 76.78943514823914 -28.657661803184922 43.476977825164795 -26.3696814535699 37.475921630859375 -11.409443019662222 46.302459716796875 -25.45331610688557 74.20877265930176 -7.188529438182306
48.1612446308136 -32.93731781838026 77.29878520965576 -28.76598777741515 43.76197052001953 -26.81756104454331 37.72100114822388 -11.478719554701788 46.62035584449768 -25.891153649834667 74.69706082344055 -7.209607865243401
48.47033882141113 -33.06947270970155 77.81603384017944 -28.866634916095137 44.05890393257141 -27.256896650191482 37.96882772445679 -11.548541813987775 46.92166876792908 -26.331520920142655 75.18241286277771 -7.2307371986005275
48.77444577217102 -33.20167056827809 78.30322408676147 -28.968131463843495 44.346415281295776 -27.679440623943474 38.21404790878296 -11.618918274637979 47.22553539276123 -26.770038468879655 75.67014980316162 -7.2519176814768205
49.08180832862854 -33.333925846573955 78.79230809211731 -29.073598557280974 44.632128953933716 -28.07490870316237 38.464375257492065 -11.689857607936414 47.54148888587952 -27.20084954003701 76.15606474876404 -7.273149558935803
49.39434576034546 -33.46622775192577 79.29057312011719 -29.185296811017935 44.92095613479614 -28.42869417303644 38.70971655845642 -11.761368685133924 47.84679126739502 -27.61637520289844 76.64383482933044 -7.294433077891434
49.70336890220642 -33.59855574197883 79.78501486778259 -29.302440030645442 45.21301245689392 -28.721567948297675 38.9542772769928 -11.833460583459086 48.146013259887695 -28.007172227785986 77.12860035896301 -7.315768487118859
50.00921583175659 -33.730889763204445 80.26513385772705 -29.42438810714489 45.49729108810425 -28.95135300170129 39.19986534118652 -11.906142592347962 48.453264236450195 -28.362008732449468 77.61666560173035 -7.337156037265742
50.314899921417236 -33.86321544277258 80.74821186065674 -29.54950360687959 45.78717279434204 -29.128197790954044 39.4437472820282 -11.97942421990199 48.76292324066162 -28.660640608983634 78.10324549674988 -7.358595980864198
50.61853885650635 -33.99552542831101 81.24247813224792 -29.676225701245393 46.08041214942932 -29.26784574527927 39.68894982337952 -12.053315199583459 49.06624245643616 -28.896478131470268 78.60304880142212 -7.380088572343309
50.92395043373108 -34.12781837189149 81.73108053207397 -29.803498435852344 46.3735671043396 -29.38591476572418 39.933462619781494 -12.127825497158618 49.37304210662842 -29.077775918874856 79.08945965766907 -7.401634068042206
51.22837233543396 -34.260096910237465 82.2119128704071 -29.930116304905845 46.65073895454407 -29.49465773510674 40.17963910102844 -12.202965317898817 49.68462300300598 -29.220093671049597 79.57731628417969 -7.423232726223677
51.53678250312805 -34.39236557943562 82.69645524024963 -30.055955349234043 46.92308187484741 -29.601885052379473 40.42567849159241 -12.278745114050608 49.9943163394928 -29.339550995201865 80.06322026252747 -7.44488480708828
51.8431351184845 -34.52462918482534 83.17882585525513 -30.18048006874337 47.19468951225281 -29.711770088506263 40.67213153839111 -12.355175592586129 50.29693555831909 -29.448916755798322 80.55138039588928 -7.466590572788982
52.144864082336426 -34.656891793477506 83.6642861366272 -30.30397741153844 47.46328020095825 -29.825904307751472 40.914286851882935 -12.43226772324579 50.59717082977295 -29.55640126075405 81.03640747070312 -7.488350287446268
52.45332455635071 -34.789156299206034 84.14664602279663 -30.426394890418923 47.74058699607849 -29.944293933575086 41.1591739654541 -12.510032746885546 50.889511823654175 -29.666092749713414 81.52585887908936 -7.510164217163733
52.76083993911743 -34.921424407901696 84.647953748703 -30.547999793668666 48.01406693458557 -30.066145077140924 41.403313398361206 -12.588482184141883 51.17588543891907 -29.779431206352083 82.01250672340393 -7.532032630044101
53.068084955215454 -35.053696859696956 85.14337205886841 -30.66907289424234 48.29517674446106 -30.19039401793205 41.64794158935547 -12.66762784442798 51.46892762184143 -29.896361662399208 82.50173115730286 -7.55395579620572
53.384498596191406 -35.18597373911847 85.63002729415894 -30.789712845439436 48.57545495033264 -30.31601626648029 41.89081287384033 -12.747481835275183 51.79474759101868 -30.01613646331778 82.98972296714783 -7.57593398779946
53.69051790237427 -35.318254779212396 86.1145396232605 -30.910385095691915 48.85472083091736 -30.4421734216599 42.14009737968445 -12.82805657203468 52.083011865615845 -30.13782459876313 83.47881126403809 -7.59796747902606
53.99295258522034 -35.45053959931988 86.59595036506653 -31.031001433579824 49.13234853744507 -30.56825623000707 42.38503813743591 -12.90936478795465 52.37653350830078 -30.26057062021048 83.96405625343323 -7.6200565461538545
54.28740334510803 -35.58282784941716 87.07993173599243 -31.152011098149323 49.414129972457886 -30.69387055058541 42.62996959686279 -12.991419544649021 52.66325306892395 -30.38369847234152 84.45286464691162 -7.642201467536921
54.58796834945679 -35.71511928514045 87.56894779205322 -31.273185435586818 49.68944478034973 -30.818798408311032 42.87502646446228 -13.074234242974594 52.95631170272827 -30.506726466260506 84.93860483169556 -7.664402523633611
54.8957998752594 -35.84741378512093 88.06517004966736 -31.394795659264187 49.9625723361969 -30.942953330867212 43.120579957962036 -13.1578226343339 53.2570641040802 -30.62934435881436 85.42594861984253 -7.686659997025487
55.199631690979004 -35.979711332658184 88.55674886703491 -31.516618001886375 50.24454355239868 -31.066339543788853 43.364258766174316 -13.242198832422051 53.54831886291504 -30.75137879790941 85.9141411781311 -7.708974172436594
55.498385190963745 -36.11201198142521 89.03624129295349 -31.63869743526552 50.52579045295715 -31.189018554108713 43.60993027687073 -13.327377325436453 53.85088872909546 -30.87275984550491 86.40041518211365 -7.731345336753158
55.80364155769348 -36.24431582041837 89.5266854763031 -31.76097216342312 50.7994658946991 -31.311083495109585 43.85529136657715 -13.413372988768957 54.14480638504028 -30.993491881622447 86.8881459236145 -7.753773779043626
56.111849546432495 -36.3766229432496 90.02612590789795 -31.883312626687335 51.07852625846863 -31.432640338538246 44.101306200027466 -13.500201098200929 54.4305157661438 -31.113629266881368 87.37372899055481 -7.776259790579056
56.41760063171387 -36.508933426281686 90.51211524009705 -32.0058633150526 51.36072516441345 -31.55379480638463 44.346113204956055 -13.587877343622388 54.731099367141724 -31.23325574458974 87.86067342758179 -7.798803664853912
56.71673536300659 -36.64124731851086 91.01132202148438 -32.12837003301899 51.645524740219116 -31.67464391247931 44.607178926467896 -13.676417843297132 55.03767108917236 -31.352467782964887 88.3629891872406 -7.821405697607165
57.02521204948425 -36.77356463897141 91.49486565589905 -32.25113239334072 51.92890381813049 -31.795271211281573 44.852450132369995 -13.765839158696583 55.335469245910645 -31.47136145962435 88.87265944480896 -7.844066186843792
57.32837915420532 -36.905885378968144 91.98242998123169 -32.373777167997346 52.20655536651611 -31.9157449224367 45.097644090652466 -13.856158309925755 55.62884187698364 -31.59002366374753 89.35950541496277 -7.866785432856604
57.6350634098053 -37.038209506958914 92.46307682991028 -32.49674005067842 52.48504114151001 -32.036118146943565 45.342461824417114 -13.947392791765632 55.92412853240967 -31.708526863804313 89.84500455856323 -7.889563738248443
57.9418261051178 -37.1705369742421 92.94321870803833 -32.61951477008281 52.77010893821716 -32.156430440580664 45.587472438812256 -14.039560590356784 56.21138644218445 -31.826927560196726 90.3341269493103 -7.912401407954702
58.25148391723633 -37.30286772032029 93.443030834198 -32.74262679373193 53.04926681518555 -32.27671009652121 45.83150315284729 -14.132680200549855 56.51256275177002 -31.945266931130575 90.8204882144928 -7.93529874926624
58.568196058273315 -37.435201677417254 93.92675423622131 -32.86552185893066 53.32359576225281 -32.39697661813993 46.07720398902893 -14.226770643949143 56.80755639076233 -32.06357331931077 91.30857992172241 -7.958256071852601
58.865442991256714 -37.56753877399694 94.40859127044678 -32.98873077698504 53.605246782302856 -32.517243018650944 46.321051836013794 -14.32185148767596 57.103169441223145 -32.18186506854222 91.79617381095886 -7.981273687785616
59.17092275619507 -37.69987893719304 94.89521026611328 -33.11171567944499 53.884079933166504 -32.63751774050555 46.5670850276947 -14.417942863879112 57.3974974155426 -32.300153580238415 92.2853000164032 -8.00435191156335
59.479053258895874 -37.83222209467865 95.38182711601257 -33.234948108115915 54.16416621208191 -32.75780612078476 46.810911893844604 -14.515065490019927 57.689175844192505 -32.418445656237715 92.77180123329163 -8.027491060134395
59.78305220603943 -37.96456817574738 95.88148403167725 -33.35800277716388 54.44321036338806 -32.8781114247956 47.05744433403015 -14.613240689959785 57.98560404777527 -32.53674543029801 93.25960493087769 -8.05069145292251
60.09629416465759 -38.09691711207109 96.36111092567444 -33.48122171016933 54.72660517692566 -32.998435525305915 47.30220437049866 -14.712490415877866 58.26914119720459 -32.65505546562317 93.7468011379242 -8.07395341185165
60.40388536453247 -38.22926883818426 96.83782434463501 -33.60431564398121 54.99747920036316 -33.118779324659485 47.549121379852295 -14.812837271046781 58.562750577926636 -32.77337753161869 94.23522686958313 -8.09727726137131
60.71313714981079 -38.361623291689085 97.3172345161438 -33.7275191644254 55.276153326034546 -33.23914301160491 47.79589891433716 -14.914304533493453 58.85939383506775 -32.891712854470384 94.72407388687134 -8.120663328482276
61.02043175697327 -38.49398041350022 97.79707741737366 -33.85063925945689 55.553471088409424 -33.35952622530011 48.043280601501465 -15.016916180571629 59.143378496170044 -33.0100623158636 95.21397638320923 -8.14411194276268
61.324459075927734 -38.62634014769677 98.28177404403687 -33.97382276957888 55.82574129104614 -33.47992817519052 48.29128623008728 -15.12069691447152 59.444215536117554 -33.128426412211724 95.70187163352966 -8.167623436394482
61.63425970077515 -38.7587024415331 98.77355456352234 -34.09694741695615 56.10911726951599 -33.6003477438385 48.537259578704834 -15.225672188690496 59.73118305206299 -33.24680531920591 96.19121599197388 -8.191198144190302
61.93565249443054 -38.89106724519939 99.25313901901245 -34.22013437110523 56.38745474815369 -33.72078358365449 48.78724455833435 -15.331868235486557 60.026578187942505 -33.36519884739731 96.67754006385803 -8.214836403620579
62.23730158805847 -39.0234345116429 99.73776292800903 -34.34323533819344 56.661925315856934 -33.84123420861742 49.03431153297424 -15.439312094333875 60.31986331939697 -33.48360652982011 97.1631965637207 -8.238538554841186
62.54841232299805 -39.155804196280485 100.22024750709534 -34.46644361344822 56.94598722457886 -33.961698077593745 49.28527116775513 -15.548031641396062 60.60709524154663 -33.602027627148765 97.64927649497986 -8.262304940721364
62.85413646697998 -39.2881762567741 100.71134400367737 -34.589518479630016 57.21667742729187 -34.082173665140886 49.53716039657593 -15.658055620028506 60.901506423950195 -33.72046123698005 98.13663578033447 -8.28613590687206
63.156256675720215 -39.420550652696335 101.18711400032043 -34.71273683624122 57.49260926246643 -34.20265951701605 49.78852438926697 -15.76941367231603 61.19245648384094 -33.8389063177204 98.62075710296631 -8.310031801674661
63.45581912994385 -39.55292734542855 101.66893458366394 -34.835797143379345 57.77080965042114 -34.32315428963702 50.040802001953125 -15.882136371645117 61.49615025520325 -33.95736178791674 99.11681699752808 -8.333992976310107
63.76396441459656 -39.6853062977571 102.15023946762085 -34.95900682884778 58.05065727233887 -34.44365677457851 50.29286313056946 -15.996255256302423 61.77717185020447 -34.07582654174853 99.6038134098053 -8.358019784788421
64.07030773162842 -39.81768747375574 102.63480305671692 -35.0820676169774 58.32936954498291 -34.56416591041303 50.54519724845886 -16.111802864080996 62.06973958015442 -34.19429952408678 100.09295964241028 -8.382112583978618
64.38015484809875 -39.95007083868264 103.12823271751404 -35.205274032490216 58.60375905036926 -34.68468078474003 50.800039529800415 -16.228812767864312 62.359498739242554 -34.312779730493624 100.58017826080322 -8.406271733639043
64.68198871612549 -40.08245635885183 103.6189112663269 -35.328352006739216 58.89145803451538 -34.80520062921958 51.053179025650024 -16.347319612143725 62.64835572242737 -34.43126625890392 101.06563401222229 -8.4304975964481
64.98878741264343 -40.21484400141837 104.09744215011597 -35.45154080552242 59.17133569717407 -34.92572481004096 51.303313970565796 -16.467359150408235 62.945130825042725 -34.54975829675525 101.5522973537445 -8.454790538035423
65.29606771469116 -40.34723373448224 104.58086466789246 -35.57465264505191 59.45829224586487 -35.046252815716585 51.56006908416748 -16.588968283324846 63.24916076660156 -34.668255154389506 102.04040026664734 -8.479150927013468
65.60599970817566 -40.47962552696789 105.05980253219604 -35.69781896664893 59.743844509124756 -35.16678424354913 51.813671350479126 -16.712185097604003 63.54031157493591 -34.78675624316393 102.56161308288574 -8.50357913500951
65.9121503829956 -40.61201934853887 105.5486273765564 -35.820978164399044 60.022074937820435 -35.28731878566603 52.06886887550354 -16.83704890541527 63.835604429244995 -34.90526109509911 103.05168056488037 -8.528075536698097
66.21998500823975 -40.744415169659014 106.0208592414856 -35.94414044176893 60.296162605285645 -35.40785621518391 52.32281970977783 -16.96360028418478 64.12859535217285 -35.0237693351501 103.5376787185669 -8.55264050983396
66.5215654373169 -40.87681296159229 106.51072573661804 -36.06734574990748 60.57710242271423 -35.52839637285281 52.57806611061096 -17.09188111656484 64.42273545265198 -35.14228069103663 104.02604603767395 -8.577274435285332
66.82798504829407 -41.0092126962971 107.01506805419922 -36.1905217833221 60.8670117855072 -35.64893915440906 52.83301091194153 -17.221934630318415 64.70979356765747 -35.260794962792026 104.5427668094635 -8.601977697067761
67.13286066055298 -41.14161434656139 107.49695062637329 -36.31374952357083 61.146427631378174 -35.769484498804765 53.086169958114624 -17.353805437803807 65.01410460472107 -35.37931202671783 105.03263831138611 -8.626750682378352
67.43658638000488 -41.27401788588748 107.98162651062012 -36.436930604525 61.4244863986969 -35.89003237745197 53.34187698364258 -17.487539574677772 65.30849194526672 -35.49783180542033 105.52364492416382 -8.651593781630512
67.7433671951294 -41.40642328852907 108.47221899032593 -36.56016592542846 61.70484447479248 -36.01058278459846 53.59079957008362 -17.62318453735524 65.6045024394989 -35.61635426957594 106.00978255271912 -8.676507388489133
68.04997181892395 -41.53883052946645 108.9477105140686 -36.683353508386396 61.982640743255615 -36.1311357289282 53.84639286994934 -17.76078931866977 65.89785933494568 -35.73487941117398 106.5017819404602 -8.701491899906289
68.35807847976685 -41.67123958443209 109.44361901283264 -36.80658896465603 62.25923156738281 -36.25169122644727 54.100658655166626 -17.900404441067177 66.19827485084534 -35.85340724586089 106.99069094657898 -8.726547716157402
68.66890287399292 -41.80365042991337 109.93685674667358 -36.92978696738975 62.53551983833313 -36.37224929467658 54.35499954223633 -18.042081986532928 66.49203038215637 -35.9719377910189 107.47774720191956 -8.751675240877919
68.97866725921631 -41.936063043076295 110.42418074607849 -37.05302245732749 62.822439670562744 -36.49280994812876 54.61046314239502 -18.185875622298628 66.78376722335815 -36.09047107015081 107.96571183204651 -8.776874881100484
69.28547430038452 -42.068477401752375 110.89928126335144 -37.17623118408925 63.101561546325684 -36.61337319500414 54.86595702171326 -18.331840621188228 67.07857894897461 -36.20900709617794 108.4511821269989 -8.802147047292626
69.59733080863953 -42.200893484501464 111.39406943321228 -37.29946923009516 63.37682342529297 -36.73393903500214 55.11922907829285 -18.48003387524762 67.37167763710022 -36.32754587810875 108.93802046775818 -8.827492153394982
69.90298509597778 -42.333311270517314 111.88226652145386 -37.42268672202971 63.65851664543152 -36.85450745811498 55.373908042907715 -18.630513901043948 67.66449642181396 -36.44608740895973 109.42388892173767 -8.852910616860012
70.20866775512695 -42.46573073961024 112.36201620101929 -37.545930798441134 63.964579343795776 -36.97507844424998 55.628973722457886 -18.78334083471685 67.95710349082947 -36.56463167413435 109.91319942474365 -8.878402858691302
70.5043568611145 -42.59815187223619 112.84361839294434 -37.6691546779402 64.23978543281555 -37.09565196351774 55.88400888442993 -18.93857641450473 68.24362206459045 -36.683178642846656 110.39973282814026 -8.903969303483365
70.81787395477295 -42.730574649491395 113.31172943115234 -37.79241083695821 64.5212812423706 -37.21622797702314 56.135408878326416 -19.096283948043943 68.53635001182556 -36.80172827729366 110.888343334198 -8.92961037946203
71.1274209022522 -42.86299905299538 113.80060601234436 -37.91564403705899 64.80865097045898 -37.33680643800484 56.392120599746704 -19.256528261235893 68.82316470146179 -36.920280526367264 111.37414908409119 -8.955326518525373
71.42733979225159 -42.995425064994734 114.27058863639832 -38.03891086515138 65.08669829368591 -37.45738729318407 56.64453363418579 -19.419375624882576 69.12240409851074 -37.03883533473374 111.86211585998535 -8.981118156285245
71.73389649391174 -43.12785266819216 114.75181555747986 -38.16215239536038 65.37176752090454 -37.57797048420292 56.90182852745056 -19.584893654587283 69.41511130332947 -37.15739263781517 112.34598445892334 -9.006985732109351
72.03941583633423 -43.260281845975086 115.23713779449463 -38.285425028208195 65.65258073806763 -37.69855594905441 57.15684103965759 -19.753151178584922 69.70980429649353 -37.27595237013293 112.83652019500732 -9.032929689163947
72.34617280960083 -43.392712582111066 115.72216367721558 -38.40867337038957 65.93066143989563 -37.8191436234292 57.415196895599365 -19.92421806718187 70.0046911239624 -37.39451446086178 113.32534503936768 -9.058950474457118
72.64381766319275 -43.525144860862696 116.20790028572083 -38.531949526496376 66.2024474143982 -37.93973344192578 57.66761517524719 -20.098165016320667 70.29612374305725 -37.513078841099365 113.81335425376892 -9.085048538882686
72.95044875144958 -43.65757866700717 116.68765425682068 -38.65520457518089 66.48314547538757 -38.060325339090845 57.922547817230225 -20.27506327640895 70.59335732460022 -37.631645439617365 114.3023099899292 -9.111224337264716
73.2468740940094 -43.79001398581443 117.18719744682312 -38.77848186025942 66.76479411125183 -38.18091925027383 58.17883825302124 -20.45498431592528 70.88897013664246 -37.75021418898356 114.79041743278503 -9.137478328402683
73.55612635612488 -43.9224508030194 117.66863918304443 -38.90174300859886 67.04586100578308 -38.30151511229355 58.4337899684906 -20.637999407396087 71.17622184753418 -37.86878502138124 115.27336716651917 -9.163810975117237
73.85558891296387 -44.05488910467181 118.1580057144165 -39.02502016554935 67.32765507698059 -38.42211286392605 58.69069004058838 -20.82417912107468 71.47399711608887 -37.98735787368733 115.76165223121643 -9.190222744296676
74.18863272666931 -44.187328877365964 118.64394688606262 -39.148288302551116 67.61008095741272 -38.54271244623035 58.94327926635742 -21.013592708990846 71.76234483718872 -38.1059326833804 116.24767470359802 -9.21671410694403
74.49502158164978 -44.319770108111456 119.13560152053833 -39.27156396139081 67.8925359249115 -38.663313802733626 59.19965314865112 -21.20630735891193 72.0561273097992 -38.2245093927635 116.73550033569336 -9.243285538224848
74.80516910552979 -44.45221278435411 119.62449955940247 -39.39483850161976 68.17005896568298 -38.78391687949995 59.46053671836853 -21.40238729409328 72.34554648399353 -38.34308794504402 117.22236180305481 -9.269937517515666
75.11740803718567 -44.584656893641935 120.12078595161438 -39.51811481915607 68.45137786865234 -38.904521625107186 59.72491788864136 -21.60189269042101 72.64894509315491 -38.46166828790325 117.71313977241516 -9.296670528453168
75.41577124595642 -44.71710242428743 120.60669541358948 -39.64139386004932 68.7338604927063 -39.0251279905554 60.06783580780029 -21.804878377584235 72.93565106391907 -38.580250369835056 118.19922685623169 -9.32348505898405
75.72157120704651 -44.84954936457843 121.08402514457703 -39.76467255986717 69.01730799674988 -39.145735929128094 60.32285141944885 -22.011392285177394 73.22852921485901 -38.69883414323546 118.68949818611145 -9.35038160141562
76.0308084487915 -44.98199770367226 121.5702474117279 -39.887953681572135 69.28855562210083 -39.266345396224914 60.57936716079712 -22.221473588059247 73.51478219032288 -38.81741956105955 119.17570185661316 -9.377360652467111
76.34103488922119 -45.11444743050373 122.0464117527008 -40.011235988688924 69.5670862197876 -39.38695634918085 60.837170362472534 -22.43515049783269 73.80661416053772 -38.936006579558985 119.66364121437073 -9.404422713321768
76.65169596672058 -45.24689853472712 122.52456426620483 -40.134517543130684 69.84828758239746 -39.50756874708426 61.09551024436951 -22.652437638948797 74.10274839401245 -39.05459515528085 120.15393280982971 -9.43156828967966
76.96204996109009 -45.379351006304 123.00077939033508 -40.25780377914339 70.1248106956482 -39.6281825506025 61.350613832473755 -22.87333293873433 74.39144945144653 -39.173185247536104 120.6413938999176 -9.458797891811274
77.27033400535583 -45.51180483528354 123.47811460494995 -40.38108615502725 70.40783214569092 -39.7487977218215 61.602657079696655 -23.09781395075069 74.69018793106079 -39.291776815733506 121.12754249572754 -9.486112034611915
77.58578109741211 -45.6442600120444 123.96106696128845 -40.50437505395714 70.69007158279419 -39.86941422410294 61.85837435722351 -23.325833520631317 74.97878575325012 -39.41036982162733 121.6145646572113 -9.513511237656864
77.89574718475342 -45.77671652739344 124.4506208896637 -40.62765886171992 70.9695234298706 -39.990032021960886 62.11473989486694 -23.55731469346399 75.27529573440552 -39.52896422695913 122.10185289382935 -9.540996025257392
78.20657205581665 -45.9091743725031 124.95229530334473 -40.7509486023017 71.25468182563782 -40.11065108095803 62.369304180145264 -23.79214475277668 75.56754636764526 -39.64755999551063 122.59085512161255 -9.56856692651755
78.5137095451355 -46.04163353872491 125.43619632720947 -40.87423389746512 71.53537917137146 -40.23127136762081 62.62302780151367 -24.030168274621108 75.85527324676514 -39.7661570910167 123.07829284667969 -9.596224475391837
78.81535196304321 -46.17409401752492 125.92128944396973 -40.997523495275615 71.81536984443665 -40.35189284937141 62.88091015815735 -24.271179078160408 76.15248703956604 -39.884755479037494 123.56482744216919 -9.623969210743722
79.1177864074707 -46.30655580088057 126.42782235145569 -41.12081035398578 72.10150742530823 -40.47251549447467 63.1351375579834 -24.514910959471692 76.44582796096802 -40.00335512510471 124.0520429611206 -9.651801676405004
79.42240571975708 -46.43901888106242 126.93693661689758 -41.244099105911125 72.38087034225464 -40.5931392719975 63.3916220664978 -24.761027112035197 76.73167753219604 -40.12195599642262 124.53969144821167 -9.679722421236075
79.72812151908875 -46.571483250171404 127.41351747512817 -41.36738735146221 72.66424632072449 -40.71376415177831 63.64596772193909 -25.009108171085508 77.01909565925598 -40.24055806021338 125.02367377281189 -9.707731999187095
80.03306174278259 -46.703948901124186 127.90950608253479 -41.49067502935957 72.93890047073364 -40.83439010440415 63.89847683906555 -25.25863887680316 77.3176019191742 -40.35916128525632 125.5118420124054 -9.735830969360059
80.34191179275513 -46.83641582653162 128.43477177619934 -41.61396440467627 73.22176361083984 -40.955017101193704 64.15531396865845 -25.50899344216781 77.60416960716248 -40.47776564040365 125.99611854553223 -9.764019896071812
80.65247249603271 -46.96888401965034 128.94839096069336 -41.737250432070496 73.49802875518799 -41.075645114184056 64.4158251285553 -25.75941984572703 77.89769721031189 -40.59637109596872 126.49312329292297 -9.792299348918007
80.95632696151733 -47.10135347365487 129.43742203712463 -41.86054093741416 73.77697801589966 -41.196274116120044 64.67055892944336 -26.009023458988025 78.19500923156738 -40.71497762238931 126.97897219657898 -9.820669902838011
81.25780773162842 -47.23382418214769 129.9555287361145 -41.9838258230041 74.06011772155762 -41.31690408044486 64.9256443977356 -26.256750673282987 78.4836540222168 -40.833585191476885 127.46711802482605 -9.849132138180842
81.56233787536621 -47.36629613900234 130.48405146598816 -42.10711715169641 74.33798718452454 -41.43753498129109 65.18180894851685 -26.501373518663648 78.77812266349792 -40.95219377520947 127.95091533660889 -9.877686640772037
81.86202478408813 -47.49876933778964 130.98867654800415 -42.23040170571251 74.62402653694153 -41.55816679347155 65.43696570396423 -26.7414766658285 79.07302570343018 -41.07080334685481 128.4396481513977 -9.906334001981595
82.16510605812073 -47.63124377286941 131.47306370735168 -42.35369300514074 74.90435409545898 -41.67879949246952 65.69262313842773 -26.975448653701235 79.35776734352112 -41.18941387987849 128.92541575431824 -9.93507481879291
82.4696991443634 -47.76371943851787 131.95632362365723 -42.47697793432107 75.18589377403259 -41.799433054428135 65.94756388664246 -27.201479647807865 79.65488386154175 -41.30802534895362 129.4136826992035 -9.963909693872813
82.77133464813232 -47.8961963292618 132.42876315116882 -42.60026835552259 75.45901989936829 -41.92006745613885 66.19976949691772 -27.41756843180198 79.9396710395813 -41.42663772897255 129.8987627029419 -9.992839235642618
83.07371640205383 -48.02867443974645 132.91449618339539 -42.72355439161529 75.74738502502441 -42.04070267502906 66.45470929145813 -27.62154154988036 80.23441982269287 -41.54525099595517 130.38666939735413 -10.021864058350316
83.38459587097168 -48.161153764794136 133.3986942768097 -42.84684353874046 76.0203709602356 -42.16133868914874 66.71102523803711 -27.81108739726228 80.52886915206909 -41.66386512615418 130.8739242553711 -10.050984782143864
83.69330883026123 -48.29363429960259 133.88320064544678 -42.97013029755148 76.30263185501099 -42.281975477156664 66.96394681930542 -27.982298039564352 80.82433438301086 -41.78248009687281 131.3595130443573 -10.080202033145572
84.00200366973877 -48.426116039458094 134.36431670188904 -43.09341816417343 76.58047127723694 -42.40261301830575 67.2100100517273 -28.124144976567518 81.1109790802002 -41.901095885654975 131.8453562259674 -10.109516443527697
84.3102753162384 -48.55859897948154 134.8380298614502 -43.21670490478216 76.85915017127991 -42.52325129242837 67.45600485801697 -28.245082421428627 81.41208696365356 -42.01971247102228 132.33409571647644 -10.138928651589197
84.62491869926453 -48.691083115167054 135.32123517990112 -43.339991941304746 77.14376258850098 -42.64389027992123 67.70251727104187 -28.351175310211897 81.70497488975525 -42.13832983174082 132.81801962852478 -10.168439301833622
84.92961502075195 -48.823568442232386 135.79998302459717 -43.463277840092076 77.42356753349304 -42.76452996173024 67.94913125038147 -28.44675392249655 82.00330543518066 -42.25694794748619 133.3022141456604 -10.1980490450483
85.23997449874878 -48.95605495663135 136.28754425048828 -43.5865640133527 77.69326829910278 -42.88517031933552 68.19568133354187 -28.53490441568887 82.29330229759216 -42.37556679817967 133.78882718086243 -10.22775853838473
85.5403504371643 -49.08854265411948 136.76502776145935 -43.709848655027166 77.9859299659729 -43.00581133473651 68.44058108329773 -28.617825471181142 82.58949947357178 -42.49418636458877 134.27940964698792 -10.257568445440208
85.85121464729309 -49.22103153099275 137.24503087997437 -43.833133971734135 78.26404929161072 -43.12645299043726 68.6868085861206 -28.6970836264814 82.87973833084106 -42.61280662772612 134.76662945747375 -10.287479436340785
86.15429449081421 -49.35352158331707 137.7310435771942 -43.95641732892125 78.53759026527405 -43.24709526943222 68.93721127510071 -28.773794843451412 83.17779684066772 -42.73142756939207 135.25396871566772 -10.31749218782549
86.46576833724976 -49.48601280753935 138.22131443023682 -44.079701832323025 78.81116676330566 -43.367738155192264 69.1842610836029 -28.848753407525656 83.47250294685364 -42.850049171630324 135.73773384094238 -10.347607383331923
86.75779938697815 -49.618505200265034 138.7021951675415 -44.202984103659375 79.08823776245117 -43.48838163165113 69.42967677116394 -28.92252354431047 83.76538610458374 -42.96867141721849 136.2239944934845 -10.377825713083178
87.06364965438843 -49.75099875785932 139.19548392295837 -44.32626761077289 79.37115454673767 -43.609025683192314 69.67535305023193 -28.995504706559334 84.0760018825531 -43.087294289174835 136.70888566970825 -10.408147874176167
87.36870193481445 -49.883493477310104 139.67706155776978 -44.44954882558196 79.64524936676025 -43.72967029463631 69.92061018943787 -29.067978242565932 84.36964440345764 -43.20591777120192 137.19602823257446 -10.438574570671307
87.6772735118866 -50.01598935534354 140.16906690597534 -44.57283116988022 79.92182683944702 -43.85031545122838 70.16496849060059 -29.140140856120386 84.66267991065979 -43.324541847239544 137.68068075180054 -10.469106513683728
87.98950600624084 -50.14848638879667 140.64046359062195 -44.69611134484427 80.19647121429443 -43.97096113862665 70.41135692596436 -29.212128657877013 84.96125483512878 -43.443166501866145 138.16201877593994 -10.499744421475834
88.28923177719116 -50.280984575078385 141.13763761520386 -44.819392468054815 80.47651362419128 -44.091607342890626 70.65906810760498 -29.284034486513356 85.25460290908813 -43.5617917198934 138.64570903778076 -10.530489019551448
88.58867335319519 -50.4134839112004 141.61847233772278 -44.942671562461044 80.74940848350525 -44.21225405047004 70.91072797775269 -29.355920396651634 85.54490423202515 -43.68041748672944 139.13148474693298 -10.56134104075139
88.89563512802124 -50.54598439451343 142.10587239265442 -45.065951374548455 81.02601313591003 -44.33290124819418 71.15609931945801 -29.42782666408098 85.84490728378296 -43.79904378801109 139.61479330062866 -10.592301225350685
89.19811081886292 -50.678486022680914 142.58897852897644 -45.18922951719114 81.30161142349243 -44.45354892326149 71.40084934234619 -29.499778274679038 86.13686847686768 -43.91767060993277 140.0995168685913 -10.623370321157248
89.49852800369263 -50.810988792310205 143.05686235427856 -45.31250802918062 81.57486271858215 -44.57419706322945 71.64960598945618 -29.571789591761082 86.43186163902283 -44.036297938912526 140.5832164287567 -10.654549083612267
89.80414605140686 -50.94349270197323 143.54267263412476 -45.435785130843065 81.85367345809937 -44.694845656004844 71.89691233634949 -29.643867703284474 86.72879886627197 -44.154925761889984 141.06871509552002 -10.685838275892133
90.10923457145691 -51.075997748827994 144.02092361450195 -45.55906231119217 82.13218259811401 -44.815494689834374 72.14317059516907 -29.716014812008215 87.02585864067078 -44.27355406602305 141.56297421455383 -10.717238669012117
90.41375803947449 -51.20850393118184 144.50473952293396 -45.6823381621039 82.40665435791016 -44.93614415329535 72.38932156562805 -29.788229932204207 87.31909584999084 -44.392182838957766 142.04919242858887 -10.748751041931667
90.7337532043457 -51.34101124635137 144.98828959465027 -45.80561401106799 82.68395113945007 -45.05679403528691 72.63577079772949 -29.86051008462132 87.60275959968567 -44.510812068552816 142.537841796875 -10.780376181661477
91.03580784797668 -51.47351969248123 145.4699227809906 -45.92888844760536 82.95588898658752 -45.1774443250213 72.88193273544312 -29.932851129261685 87.8939700126648 -44.62944174312395 143.07072472572327 -10.812114883372313
91.33340048789978 -51.6060292676491 145.9485297203064 -46.05216299775126 83.23469758033752 -45.29809501201545 73.12650775909424 -30.00524833760113 88.1873733997345 -44.74807185119364 143.55683541297913 -10.843967950505625
91.64212584495544 -51.73853997016475 146.43351674079895 -46.17543591886281 83.51149845123291 -45.41874608608286 73.37322449684143 -30.077696778235143 88.47896957397461 -44.86670238171261 144.0526099205017 -10.875936194885984
91.94748306274414 -51.871051798288065 146.92026495933533 -46.29870912984403 83.7916202545166 -45.53939753732563 73.622074842453 -30.15019156974246 88.77371597290039 -44.985333323832194 144.5336344242096 -10.908020436835397
92.25562596321106 -52.00356475035061 147.40872025489807 -46.42198049364815 84.06611371040344 -45.66004935612666 73.86787843704224 -30.222728039803826 89.06842255592346 -45.10396466710512 145.0185353755951 -10.940221505289507
92.5629231929779 -52.136078824098306 147.91472816467285 -46.54525232863996 84.34530520439148 -45.78070153314225 74.11401176452637 -30.295301818827923 89.35691475868225 -45.22259640127848 145.5011284351349 -10.97254023791576
92.86717200279236 -52.26859401902714 148.3905520439148 -46.66852215980256 84.61666059494019 -45.901354059294675 74.35982322692871 -30.367908888454693 89.65770530700684 -45.341228516475795 145.9857485294342 -11.004977481233487
93.17037391662598 -52.40111033301602 148.8732874393463 -46.79179254711761 84.89663434028625 -46.022006925765155 74.60744333267212 -30.44054559955237 89.94983959197998 -45.459861003008584 146.4683792591095 -11.037534090736072
93.47432923316956 -52.533627764302054 149.3801658153534 -46.915060857168044 85.17612814903259 -46.14266012398684 74.86869978904724 -30.513208670130453 90.25085473060608 -45.57849385154154 146.95800256729126 -11.07021093101511
93.780770778656 -52.66614631212683 149.85768675804138 -47.038329707980765 85.45659017562866 -46.26331364563817 75.11497735977173 -30.58589517054091 90.54639387130737 -45.69712705292101 147.44029211997986 -11.1030088758867
94.0869243144989 -52.798665974921626 150.34477519989014 -47.16159650858558 85.7333652973175 -46.38396748263624 75.3608546257019 -30.658602501128378 90.83565068244934 -45.81576059832478 147.92441940307617 -11.135928808519838
94.39334344863892 -52.931186752049335 150.8350522518158 -47.28486380830514 86.0085997581482 -46.50462162713044 75.60749220848083 -30.731328365893248 91.13179421424866 -45.93439447910594 148.40725445747375 -11.16897162156701
94.6962320804596 -53.063708642096195 151.3235626220703 -47.408129036191696 86.27972626686096 -46.62527607149631 75.85463881492615 -30.8040707445836 91.42301082611084 -46.0530286869288 148.89169549942017 -11.202138217296984
94.99934601783752 -53.196231643814585 151.81081295013428 -47.53139483514539 86.55684900283813 -46.745930808329426 76.1020119190216 -30.876827864812604 91.72079944610596 -46.17166321362663 149.3751139640808 -11.235429507729869
95.2989776134491 -53.328755756319275 152.29890990257263 -47.65465839586646 86.83188104629517 -46.866585830439604 76.34829521179199 -30.949598175217265 92.00401997566223 -46.29029805132505 149.85933256149292 -11.268846414774467
95.59977340698242 -53.46128097820803 152.77234482765198 -47.777922666349596 87.10486197471619 -46.9872411308451 76.59440565109253 -31.022380320267114 92.30457186698914 -46.40893319231246 150.3413860797882 -11.30238987036802
95.89642405509949 -53.59380730916557 153.25436854362488 -47.901184558927966 87.38268971443176 -47.107896702767164 76.84116291999817 -31.095173117050155 92.59415745735168 -46.5275686291519 150.82522177696228 -11.336060816618275
96.1940245628357 -53.72633474892609 153.73782420158386 -48.02444727577537 87.65887355804443 -47.22855253962457 77.08830714225769 -31.167975534171404 92.90280437469482 -46.64620435456308 151.3034644126892 -11.369860205948063
96.49828219413757 -53.85886329567688 154.24673533439636 -48.14770734421866 87.93571019172668 -47.34920863502843 77.33469223976135 -31.24078667277272 93.190354347229 -46.76484036152396 151.7876217365265 -11.403789001242348
96.81051969528198 -53.9913929491744 154.71861791610718 -48.2709684746995 88.21482419967651 -47.46986498277701 77.5815360546112 -31.313605749601464 93.4898030757904 -46.883476643163064 152.27049922943115 -11.43784817599779
97.10874652862549 -54.12392370900199 155.19941663742065 -48.394226630225255 88.48952341079712 -47.59052157685086 77.82787990570068 -31.386432082006284 93.7832670211792 -47.00211319285181 152.75486278533936 -11.472038714474948
97.41443228721619 -54.25645557352239 155.67877554893494 -48.517486196295756 88.7688364982605 -47.71117841140793 78.07468581199646 -31.45926507471181 94.07009100914001 -47.12075000410637 153.23666882514954 -11.506361611853084
97.71943044662476 -54.38898854347115 156.16656875610352 -48.64074254377928 89.04550313949585 -47.8318354807789 78.3221263885498 -31.532104208212225 94.37671160697937 -47.239387070671384 153.71994471549988 -11.54081787438771
98.02996730804443 -54.521522618198325 156.66684818267822 -48.76400022262065 89.32353663444519 -47.95249277946265 78.57097291946411 -31.604949028622368 94.67198371887207 -47.358024386430515 154.2013680934906 -11.57540851957082
98.33781099319458 -54.6540577970399 157.15597677230835 -48.887254880670234 89.60512948036194 -48.0731503021218 78.81739211082458 -31.677799138829904 94.95722532272339 -47.47666194548252 154.6859257221222 -11.61013457629399
98.644376039505 -54.786594078673104 157.64228200912476 -49.0105105833626 89.88156771659851 -48.193808043578414 79.06443333625793 -31.750654190801097 95.25001883506775 -47.59529974205954 155.16861844062805 -11.644997085014321
98.9461658000946 -54.9191314641606 158.12731456756592 -49.133763623598014 90.15218329429626 -48.31446599880984 79.31062340736389 -31.823513878903785 95.5503032207489 -47.71393777059629 155.6588613986969 -11.679997097923277
99.24947500228882 -55.051669953060376 158.61958956718445 -49.257017503237 90.42719554901123 -48.435124162944575 79.55667185783386 -31.896377934123308 95.83532476425171 -47.832576025655456 156.14210963249207 -11.715135679118534
99.55486369132996 -55.18420954453394 159.10465550422668 -49.38026883680776 90.70466494560242 -48.555782531258416 79.80347514152527 -31.969246119059402 96.13358879089355 -47.95121450199058 156.62676405906677 -11.750413904778858
99.85663056373596 -55.316750239154835 159.57302403450012 -49.50352063617715 90.97943091392517 -48.676441099170546 80.03972506523132 -32.04211822360402 96.4207992553711 -48.06985319447786 157.10874009132385 -11.785832863342065
100.16084694862366 -55.44929203571368 160.06280612945557 -49.626770716797985 91.25805401802063 -48.7970998622398 80.28567790985107 -32.11499406121125 96.71695184707642 -48.188492098173406 157.59240245819092 -11.821393655686173
100.46499705314636 -55.5818349343658 160.54544234275818 -49.750020114281284 91.53760075569153 -48.91775881616108 80.53328013420105 -32.18787346568118 97.01014471054077 -48.307131208250944 158.0758399963379 -11.857097395313755
100.77114820480347 -55.71437893593962 161.03983092308044 -49.87326886342412 91.81638979911804 -49.038417956761805 80.78018260002136 -32.260756288388784 97.3022186756134 -48.425770520053774 158.55998849868774 -11.892945208539603
101.08203625679016 -55.84692403929486 161.53187799453735 -49.99651623635714 92.08891606330872 -49.159077279998485 81.02890133857727 -32.33364239589781 97.59473848342896 -48.54441002903795 159.04388546943665 -11.928938234681734
101.3953218460083 -55.979470244618604 162.00753140449524 -50.11976356304647 92.36767864227295 -49.27973678195339 81.2771623134613 -32.40653166790706 97.89101839065552 -48.663049730819445 159.52617359161377 -11.965077626255848
101.70393705368042 -56.11201755337939 162.49149990081787 -50.2430093062398 92.64376759529114 -49.40039645883131 81.52138161659241 -32.479423995483636 98.17211389541626 -48.78168962112226 160.01005935668945 -12.00136454917326
102.00526642799377 -56.244565964670706 162.972412109375 -50.36625522245156 92.91125202178955 -49.521056306956446 81.7675952911377 -32.55231927954333 98.46939754486084 -48.900329695821355 160.49659132957458 -12.037800182942407
102.30991125106812 -56.37711547902681 163.45083451271057 -50.48949943395162 93.17885494232178 -49.641716322769305 82.01232171058655 -32.62521742954397 98.76315712928772 -49.0189699508951 160.98106908798218 -12.074385720873995
102.61132383346558 -56.50966609697125 163.95027589797974 -50.61274390012465 93.45563864707947 -49.76237650282378 82.25819087028503 -32.69811836236212 99.04329586029053 -49.13761038246439 161.46661972999573 -12.111122370289886
102.91167068481445 -56.64221781792335 164.4356255531311 -50.735986579473945 93.72635507583618 -49.8830368437842 82.50269055366516 -32.77102200132728 99.34078311920166 -49.256250986749194 161.94964575767517 -12.14801135273575
103.20870161056519 -56.774770642276934 164.917156457901 -50.85922974771048 94.00524044036865 -50.003697342422626 82.75048446655273 -32.843928275391704 99.6338758468628 -49.37489176010408 162.4356107711792 -12.185053904197588
103.51585125923157 -56.90732457132364 165.42908573150635 -50.98247089656716 94.28492522239685 -50.12435799561604 82.9971091747284 -32.91683711841664 99.92770028114319 -49.49353269897843 162.91913223266602 -12.222251275322213
103.81905245780945 -57.03987960403392 165.90848684310913 -51.10571291677164 94.55959820747375 -50.24501880034374 83.24355411529541 -32.98974846855867 100.22118878364563 -49.61217379994889 163.413512468338 -12.25960473164179
104.11357021331787 -57.17243574121198 166.39468812942505 -51.22895256070884 94.84014344215393 -50.36567975368477 83.49073123931885 -33.06266226774192 100.51913952827454 -49.73081505968287 163.89546012878418 -12.297115553802422
104.42667126655579 -57.304992983290326 166.8827691078186 -51.352193372059475 95.11399722099304 -50.486340852815445 83.736820936203 -33.13557846120407 100.80652713775635 -49.849456474968015 164.38007354736328 -12.334785037797001
104.73304009437561 -57.43755133272267 167.36812257766724 -51.47543145421178 95.39487886428833 -50.60700209500686 83.98412895202637 -33.208496997105684 101.12116551399231 -49.968098042678974 164.86296701431274 -12.372614495202324
105.0344545841217 -57.57011078682946 167.85154962539673 -51.59867102951353 95.67415165901184 -50.72766347762261 84.23095345497131 -33.28141782619393 101.41322374343872 -50.08673975980408 165.3443627357483 -12.410605253420552
105.343496799469 -57.70267134940341 168.34419679641724 -51.72190750701218 95.95127534866333 -50.84832499811648 84.47555565834045 -33.35434090151294 101.70568609237671 -50.20538162341494 165.8279049396515 -12.448758655925197
105.64155125617981 -57.83523301904264 168.8266031742096 -51.84514585940913 96.22817540168762 -50.96898665403021 84.72226977348328 -33.427266178154156 101.99555993080139 -50.32402363069075 166.31388020515442 -12.48707606251159
105.94582223892212 -57.96779579580179 169.3106906414032 -51.968380705630715 96.50483846664429 -51.08964844299137 84.96895384788513 -33.5001936130411 102.29559922218323 -50.44266577889048 166.7974042892456 -12.525558849552068
106.25118517875671 -58.100359682529366 169.80072808265686 -52.09161787417237 96.78287601470947 -51.21031036271121 85.21410965919495 -33.573123164743556 102.59655046463013 -50.561308065374924 167.28110432624817 -12.564208410255853
106.55809926986694 -58.2329246785826 170.2889084815979 -52.21485090682751 97.06186819076538 -51.330972410982724 85.46014952659607 -33.64605479331714 102.88940501213074 -50.679950487581266 167.7646918296814 -12.603026154933836
106.85976076126099 -58.36549078353907 170.7627398967743 -52.33808664594577 97.3408317565918 -51.45163458567856 85.70654797554016 -33.718988460164404 103.19404244422913 -50.798593043043155 168.25015211105347 -12.642013511268225
107.16635155677795 -58.49805799874572 171.25021147727966 -52.461317826713696 97.61633348464966 -51.572296884749214 85.95217323303223 -33.79192412791477 103.48386573791504 -50.9172357293674 168.7348334789276 -12.681171924587337
107.46427249908447 -58.630626327630885 171.71487474441528 -52.584552052720866 97.89170265197754 -51.6929593062211 86.19808006286621 -33.86486176032028 103.77902388572693 -51.03587854425223 169.21959590911865 -12.720502858145448
107.76987218856812 -58.763195768752006 172.20161199569702 -52.70778139983382 98.16806960105896 -51.81362184819478 86.44249272346497 -33.93780132216521 104.06950974464417 -51.15452148546598 169.70289301872253 -12.760007793407988
108.06826257705688 -58.89576632412257 172.67807173728943 -52.83101411794939 98.43663430213928 -51.9342845088432 86.68968176841736 -34.0107427791873 104.36443996429443 -51.273164550863655 170.18865704536438 -12.799688230342028
108.3621277809143 -59.02833799433487 173.17287158966064 -52.954241662952946 98.71211314201355 -52.05494728641 86.9366524219513 -34.08368609800927 104.65725255012512 -51.39180773836743 170.67259883880615 -12.839545687712315
108.67249512672424 -59.16091078010446 173.64874243736267 -53.07747291228881 98.9908344745636 -52.17561017920784 87.1827335357666 -34.156631246078895 104.95760226249695 -51.51045104598178 171.15831327438354 -12.879581703382847
108.97421717643738 -59.293484683460974 174.1370930671692 -53.20069868081187 99.26309299468994 -52.29627318561686 87.43216824531555 -34.229578191616646 105.25252604484558 -51.62909447177547 171.642737865448 -12.91979783462417
109.27430772781372 -59.42605970337521 174.61139822006226 -53.323928463992544 99.54544878005981 -52.41693630408306 87.6783287525177 -34.30252690356962 105.54381775856018 -51.74773801389545 172.1281545162201 -12.960195658426514
109.5827910900116 -59.55863584192993 175.09811639785767 -53.44715248192529 99.82410621643066 -52.53759953311683 87.92533135414124 -34.375477351571114 105.83610844612122 -51.86638167055031 172.61199855804443 -13.000776771818883
109.88162302970886 -59.69121310063498 175.58791589736938 -53.57038081745061 100.1056501865387 -52.658262871291505 88.17157506942749 -34.44842950590487 106.12057709693909 -51.98502544002295 173.0946843624115 -13.041542792194178
110.18888664245605 -59.82379148003531 176.06713318824768 -53.69360311206739 100.38398933410645 -52.778926317241925 88.41809487342834 -34.52138333747339 106.41002464294434 -52.10366932065536 173.57809710502625 -13.082495357640546
110.48975586891174 -59.95637098152702 176.56554913520813 -53.81683002824558 100.66111326217651 -52.89958986966306 88.66403889656067 -34.59433881776986 106.7030873298645 -52.22231331086014 174.0642409324646 -13.123636127279038
110.79664635658264 -60.08895160556391 177.04122042655945 -53.94005063124354 100.93043541908264 -53.02025352730873 88.91078448295593 -34.66729591885296 106.99415063858032 -52.340957409106664 174.57389450073242 -13.164966781607736
111.10158658027649 -60.22153335732671 177.52572751045227 -54.06327615182033 101.20758318901062 -53.140917288990224 89.1566743850708 -34.7402546133244 107.28845262527466 -52.45960161393148 175.0592176914215 -13.206489022852422
111.40167188644409 -60.35411623580878 177.99658107757568 -54.186495078860275 101.48724961280823 -53.26158115357514 89.40763545036316 -34.81321487430869 107.57462692260742 -52.578245923925586 175.5428171157837 -13.248204575324028
111.70860958099365 -60.48670023995386 178.49273586273193 -54.30971922324168 101.77205777168274 -53.38224511998612 89.66645240783691 -34.886176675434804 107.88143110275269 -52.69689033774399 176.01408410072327 -13.290115185782888
112.0089659690857 -60.61928537217326 178.9648802280426 -54.43293667444212 102.04930758476257 -53.50290918719975 89.91277146339417 -34.959139990819565 108.17355799674988 -52.81553485409398 176.4927031993866 -13.332222623810015
112.31338453292847 -60.75187163433838 179.4458372592926 -54.55615943837956 102.32161784172058 -53.62357335424528 90.15850257873535 -35.03210479505252 108.47020030021667 -52.93417947174386 176.97957348823547 -13.374528682185524
112.60734605789185 -60.88445902885474 179.93350911140442 -54.67937550969647 102.60063433647156 -53.74423762020371 90.40429997444153 -35.10507106318202 108.76691198348999 -53.05282418951216 177.46501421928406 -13.417035177274318
112.91043019294739 -61.017047559476254 180.42402601242065 -54.8025968488718 102.8759651184082 -53.86490198420659 90.65032148361206 -35.17803877070243 109.05645108222961 -53.1714690062756 177.9514684677124 -13.459743949419193
113.21193480491638 -61.14963722105563 180.9158308506012 -54.92581162943643 103.14523577690125 -53.985566445435005 90.89541935920715 -35.251007893542294 109.363046169281 -53.29011392095923 178.43580865859985 -13.502656863341599
113.52072930335999 -61.282228019002815 181.39067554473877 -55.049031512902936 103.42262530326843 -54.10623100311866 91.1427173614502 -35.32397840805334 109.65482187271118 -53.40875893254362 178.9238498210907 -13.545775808550037
113.83275532722473 -61.414819956211886 181.88062810897827 -55.17224528880392 103.70146989822388 -54.226895656534815 91.39014530181885 -35.39695029100021 109.94777703285217 -53.527404040055856 179.4078061580658 -13.589102699756408
114.13746166229248 -61.547413035899076 182.3711428642273 -55.29546366862222 103.98316740989685 -54.347560405007414 91.63622641563416 -35.46992351955076 110.23713541030884 -53.64604924257608 179.89021253585815 -13.632639477300417
114.44553089141846 -61.68000725351514 182.84906029701233 -55.41867644137585 104.26003813743591 -54.46822524790618 91.88183546066284 -35.54289807126708 110.53120017051697 -53.76469453922923 180.37482833862305 -13.676388107582124
114.75484681129456 -61.81260261418127 183.3413269519806 -55.54189314533129 104.54178500175476 -54.58889018464568 92.12863659858704 -35.615873924096874 110.8201858997345 -53.883339929191 180.8602135181427 -13.720350583502949
115.06814241409302 -61.94519911655049 183.8268268108368 -55.665104823805926 104.81616020202637 -54.70955521468458 92.37550330162048 -35.68885105636525 111.11715602874756 -54.00198541168023 181.34658026695251 -13.764528924915107
115.37415170669556 -62.077796769087634 184.30100202560425 -55.78831986759222 105.09283566474915 -54.83022033752472 92.62167835235596 -35.76182944676707 111.40147233009338 -54.120630985964375 181.83231830596924 -13.808925179079854
115.67919564247131 -62.2103955710871 184.79126167297363 -55.91153040042904 105.3719573020935 -54.95088555271045 92.86762499809265 -35.834809074359434 111.69789361953735 -54.23927665135252 182.31655430793762 -13.853541421134544
115.98313546180725 -62.34299552527509 185.27596616744995 -56.03474383670762 105.64520263671875 -55.071550859827745 93.1134102344513 -35.90778991855466 111.99685025215149 -54.357922407200334 182.799156665802 -13.898379754568706
116.2851665019989 -62.47559663052641 185.7572784423828 -56.157953229271776 105.92748689651489 -55.19221625850358 93.35908532142639 -35.9807719591134 112.28475189208984 -54.476568252903654 183.28381299972534 -13.943442311709413
116.59491801261902 -62.6081988898042 186.23270964622498 -56.28116490353854 106.20695519447327 -55.31288174840513 93.6034619808197 -36.053755176138026 112.57962012290955 -54.59521418790307 183.76927542686462 -13.988731254215967
116.89599466323853 -62.74080230560863 186.7081217765808 -56.40437327523557 106.48054361343384 -55.43354732923916 93.85136437416077 -36.12673955006639 112.88068962097168 -54.71386021167796 184.25322103500366 -14.03424877358421
117.19924712181091 -62.873406880498734 187.20151567459106 -56.527583215086196 106.75647354125977 -55.554213000751325 94.0949935913086 -36.19972506166554 113.17007184028625 -54.83250632375068 184.73863077163696 -14.07999709166053
117.51144456863403 -63.00601261253885 187.68414402008057 -56.650790508440124 107.03089594841003 -55.67487876272553 94.34032559394836 -36.27271169202585 113.4635124206543 -54.95115252368115 185.22752594947815 -14.125978461165863
117.81246829032898 -63.13861950722695 188.18418264389038 -56.773998764868814 107.30698323249817 -55.79554461498339 94.58667063713074 -36.34569942255516 113.75094866752625 -55.069798811070605 185.71353697776794 -14.17219516622974
118.11751055717468 -63.2712275686323 188.66408777236938 -56.897204899971015 107.58626246452332 -55.91621055738354 94.83282542228699 -36.418688234973175 114.04537963867188 -55.188445185556674 186.20326805114746 -14.218649522934669
118.42523837089539 -63.40383679433814 189.14238333702087 -57.020411527264365 107.85265183448792 -56.036876589821134 95.07867121696472 -36.491678111305994 114.33628869056702 -55.30709164681676 186.68890738487244 -14.265343879870997
118.72696805000305 -63.5364471930974 189.63184070587158 -57.14361645455527 108.13078236579895 -56.157542712227276 95.3247561454773 -36.564669033880705 114.63998651504517 -55.425738194563564 187.1726472377777 -14.312280618702424
119.036301612854 -63.66905876909236 190.1099157333374 -57.26682150294609 108.40340638160706 -56.278208924568546 95.57027840614319 -36.63766098532022 114.93051791191101 -55.54438482854814 187.65773725509644 -14.35946215474238
119.34027647972107 -63.80167151943918 190.59706044197083 -57.39002520142927 108.6783595085144 -56.39887522684643 95.81605505943298 -36.710653948538145 115.22684478759766 -55.66303154855581 188.13894724845886 -14.406890937541421
119.64655637741089 -63.934285448522914 191.08744859695435 -57.51322870844169 108.95792055130005 -56.519541619096884 96.06226444244385 -36.78364790673376 115.52087426185608 -55.78167835440893 188.62496185302734 -14.454569451485899
119.95002722740173 -64.06690055052476 191.57214617729187 -57.63643117954429 109.23760938644409 -56.640208101389824 96.30873942375183 -36.85664284338718 115.84769248962402 -55.90032524596316 189.10963940620422 -14.502500216407997
120.26057243347168 -64.19951683566507 192.05876898765564 -57.759633163619355 109.51520824432373 -56.760874673828766 96.55531597137451 -36.92963874225456 116.15226674079895 -56.018972223110026 189.5996699333191 -14.550685788207371
120.56907606124878 -64.33213430621619 192.53732204437256 -57.88283442625514 109.78945517539978 -56.88154133655032 96.8029477596283 -37.002635587363415 116.4450032711029 -56.13761928577337 190.08286905288696 -14.599128759484607
120.8702962398529 -64.4647529586903 193.03251314163208 -58.00603489819313 110.05850672721863 -57.00220808972383 97.04916071891785 -37.075633363008016 116.73718190193176 -56.25626643391183 190.5708463191986 -14.647831760186616
121.17982649803162 -64.59737279957918 193.50896501541138 -58.12923498099016 110.33628559112549 -57.122874933551 97.29598116874695 -37.14863205374489 117.02982878684998 -56.37491366751554 191.0539629459381 -14.696797458264186
121.48569941520691 -64.72999383194642 194.00751495361328 -58.25243394097985 110.61210513114929 -57.24354186826548 97.5437490940094 -37.221631644388424 117.33860468864441 -56.49356098660839 191.53994345664978 -14.746028560341877
121.79071760177612 -64.86261606386218 194.48712396621704 -58.37563287340211 110.88865375518799 -57.36420889413254 97.78859615325928 -37.2946321200065 117.64117574691772 -56.61220839124496 192.02324438095093 -14.79552781240039
122.0992202758789 -64.99523949043952 194.9774158000946 -58.49883031429555 111.16860675811768 -57.48487601144872 98.03527641296387 -37.367633465916256 117.9423656463623 -56.730855881512674 192.50933599472046 -14.845298000471665
122.39827179908752 -65.12786411641763 195.46435356140137 -58.62202811808919 111.44695162773132 -57.605543220541556 98.28222489356995 -37.440635667679956 118.24882388114929 -56.84950345752896 193.0227565765381 -14.895341951346763
122.69512701034546 -65.2604899505725 195.93450164794922 -58.74522403411716 111.71874976158142 -57.72621052176923 98.52707242965698 -37.51363871110079 118.49983072280884 -56.96815111944314 193.50855135917664 -14.945662533296835
123.00026655197144 -65.39311699267901 196.41809105873108 -58.86842072977988 112.00221371650696 -57.84687791552032 98.77328372001648 -37.586642582218936 118.78109240531921 -57.08679886743396 193.9993302822113 -14.996262656807174
123.31242442131042 -65.52574523665103 196.91189646720886 -58.99161518754309 112.27863240242004 -57.96754540221349 99.01957964897156 -37.65964726730756 119.07220721244812 -57.20544670171121 194.48549795150757 -15.04714527532467
123.61284732818604 -65.65837469167795 197.4021761417389 -59.11481074730057 112.55058860778809 -58.088212982297264 99.26531720161438 -37.73265275286895 119.36011385917664 -57.324094622513556 194.96918940544128 -15.098313386018669
123.92455387115479 -65.79100536539978 197.88318634033203 -59.238003896990115 112.8658344745636 -58.20888065624979 99.51088523864746 -37.805659025630675 119.68329119682312 -57.44274263010999 195.4552195072174 -15.14977003055547
124.2302725315094 -65.9236372590247 198.39505124092102 -59.3611982336996 113.14659714698792 -58.329548424578604 99.757648229599 -37.878666072541854 119.9641523361206 -57.56139072479777 195.9390468597412 -15.201518295886505
124.53496408462524 -66.05627036913879 198.87462210655212 -59.48439011261662 113.42302870750427 -58.45021628782042 100.00609707832336 -37.95167388076945 120.27139735221863 -57.68003890690389 196.42431163787842 -15.25356131505041
124.83851313591003 -66.18890470592241 199.35791897773743 -59.607583205010386 113.69622039794922 -58.57088424654091 100.25124311447144 -38.02468243769464 120.56337881088257 -57.798687176783126 196.90744137763977 -15.305902267989005
125.1453468799591 -66.32154026908216 199.84201407432556 -59.73077380618277 113.97538661956787 -58.69155230133459 100.49802660942078 -38.0976917309093 120.86543893814087 -57.917335534819344 197.39329886436462 -15.358544382377296
125.44992160797119 -66.45417706936287 200.32638597488403 -59.85396568107602 114.25494813919067 -58.81222045282457 100.74515175819397 -38.170701748212416 121.1580502986908 -58.03598398142378 197.87768483161926 -15.411490934467604
125.74937224388123 -66.5868151135408 200.8192493915558 -59.97715497327886 114.53951954841614 -58.932888701662435 100.99159741401672 -38.24371247760672 121.45967388153076 -58.15463251703626 198.36810111999512 -15.464745249947834
126.06341934204102 -66.71945438692447 201.30305099487305 -60.10034567742863 114.82495403289795 -59.05355704852813 101.24233174324036 -38.31672390729525 121.75875473022461 -58.273281142123565 198.8518648147583 -15.518310704813949
126.36869812011719 -66.85209490189405 201.78813648223877 -60.2235336907492 115.0999231338501 -59.17422549412976 101.4859926700592 -38.389736025678054 122.05765295028687 -58.39192985718058 199.33781743049622 -15.572190726256647
126.70818305015564 -66.98473666772132 202.28412294387817 -60.34672323014913 115.3811388015747 -59.294894039203534 101.73252415657043 -38.462748821348924 122.36070799827576 -58.510578662728825 199.82272362709045 -15.626388793562251
127.01466345787048 -67.1173796855129 202.76027727127075 -60.46991016108221 115.65849041938782 -59.41556268451365 101.9789650440216 -38.535762283092126 122.65204977989197 -58.62922755931754 200.315655708313 -15.680908439027764
127.31312561035156 -67.25002394930993 203.25568056106567 -60.593098438382675 115.93348336219788 -59.536231430852176 102.22568774223328 -38.60877639987929 122.94522857666016 -58.74787654752225 200.8011612892151 -15.735753248890045
127.61456418037415 -67.38266947350148 203.73932242393494 -60.71628433112 116.2166645526886 -59.65690027903902 102.4730019569397 -38.68179116086627 123.2354965209961 -58.86652562794587 201.28612399101257 -15.790926864268984
127.92752003669739 -67.51531626672518 204.2433626651764 -60.839471310551474 116.48908233642578 -59.77756922992175 102.71730518341064 -38.75480655539009 123.52899956703186 -58.98517480121734 201.7710998058319 -15.846432982124616
128.22822999954224 -67.64796430975014 204.72663927078247 -60.962656148904735 116.76567697525024 -59.898238284375694 102.96755576133728 -38.82782257296596 123.82842373847961 -59.10382406799271 202.25802373886108 -15.902275356227914
128.54828476905823 -67.78061361870984 205.20059633255005 -61.08584185777101 117.04643559455872 -60.018907443303746 103.21251916885376 -38.900839203284264 124.12479591369629 -59.22247342895381 202.74318957328796 -15.958457798145169
128.8666262626648 -67.91326421088303 205.68793845176697 -61.209025604636 117.32095789909363 -60.139576707636444 103.45869946479797 -38.973856436207726 124.41655802726746 -59.34112288480933 203.22992968559265 -16.014984178235576
129.17491841316223 -68.04591608259662 206.16991639137268 -61.33221009614756 117.60181450843811 -60.260246078331875 103.70450067520142 -39.04687426176847 124.7070004940033 -59.45977243629362 203.7139790058136 -16.071858426661937
129.4753224849701 -68.17856923027803 206.66359758377075 -61.45539270774609 117.87402677536011 -60.380915556375705 103.95026111602783 -39.11989267016528 125.0103702545166 -59.5784220841676 204.20102429389954 -16.12908453441387
129.78258419036865 -68.31122367390626 207.1441991329193 -61.57857603367102 118.14980888366699 -60.50158514278111 104.20173335075378 -39.19291165176076 125.30056953430176 -59.697071829217805 204.68652057647705 -16.186666554343326
130.09398078918457 -68.44387939523453 207.62959671020508 -61.701757477516594 118.4346330165863 -60.62225483858892 104.46367835998535 -39.265931197078686 125.59763169288635 -59.81572167225714 205.18708276748657 -16.244608602211873
130.39732360839844 -68.57653641220604 208.11360263824463 -61.8249396788018 118.71187663078308 -60.742924644867465 104.71058344841003 -39.3389512968013 125.89752674102783 -59.934371614124046 205.6708788871765 -16.302914857749183
130.71156477928162 -68.7091947256833 208.61700630187988 -61.94811994320153 118.98845052719116 -60.86359456271275 104.95646286010742 -39.411971941766645 126.19058752059937 -60.0530216556832 206.1602005958557 -16.36158956572213
131.02397632598877 -68.84185433980845 209.103120803833 -62.07130104228392 119.2653820514679 -60.984264593248355 105.20211911201477 -39.48499312296606 126.49720072746277 -60.171671797824786 206.64527249336243 -16.42063703701383
131.32473254203796 -68.97451525327209 209.57639360427856 -62.194480136617514 119.54144668579102 -61.104934737625676 105.44647908210754 -39.55801483154158 126.7883665561676 -60.29032204146518 207.13134169578552 -16.4800616497118
131.6347951889038 -69.10717749447778 210.06676483154297 -62.3176601447605 119.81889247894287 -61.22560499702377 105.69377589225769 -39.63103705878341 127.08074426651001 -60.40897238754621 207.61511826515198 -16.539867850204338
131.94570970535278 -69.23984106275033 210.55233502388 -62.440838092625235 120.09587597846985 -61.34627537264957 105.940110206604 -39.70405979612755 127.37981796264648 -60.52762283703583 208.10860443115234 -16.600060154284275
132.2519838809967 -69.37250592724489 211.03904223442078 -62.56401701800768 120.36807751655579 -61.46694586573795 106.18472790718079 -39.7770830351533 127.6690263748169 -60.646273390927526 208.59068655967712 -16.66064314825874
132.5528266429901 -69.50517213508309 211.52567219734192 -62.687193850123386 120.64968991279602 -61.58761647755172 106.43070077896118 -39.850106767580904 127.962815284729 -60.764924050240964 209.0783109664917 -16.721621490063963
132.8643283843994 -69.63783966985756 211.99935936927795 -62.810371695750156 120.92709398269653 -61.70828720938182 106.67482686042786 -39.92313098526923 128.25636434555054 -60.88357481602135 209.5669710636139 -16.78299991038363
133.18046307563782 -69.77050855826734 212.49249815940857 -62.933547444159224 121.20331573486328 -61.82895806254743 106.92358303070068 -39.99615568021347 128.54583740234375 -61.002225689340094 210.0554256439209 -16.844783213769297
133.4832272529602 -69.90317879863173 212.9920003414154 -63.056724212873334 121.482351064682 -61.94962903839598 107.17096662521362 -40.06918084454284 128.84649968147278 -61.12087667129427 210.54419708251953 -16.906976279761185
133.78763842582703 -70.03585036363609 213.4713237285614 -63.179898897721294 121.7529194355011 -62.070300138303395 107.41821241378784 -40.14220647051839 129.13738012313843 -61.23952776300723 211.0327501296997 -16.969584064007584
134.09566450119019 -70.16852329759845 213.96537232398987 -63.30307460553858 122.03267478942871 -62.190971363674166 107.6657030582428 -40.215232550530814 129.43410801887512 -61.35817896562817 211.51929998397827 -17.03261159938064
134.40014004707336 -70.30119756248556 214.45428609848022 -63.42624825886075 122.30982518196106 -62.311642715941524 107.93251538276672 -40.288259077098274 129.72579836845398 -61.476830280332635 212.00785326957703 -17.09606399708662
134.70721340179443 -70.4338731932285 214.93399262428284 -63.54942292078779 122.58420825004578 -62.43231419656758 108.18016052246094 -40.36128604286433 130.02213215827942 -61.595481708322204 212.49473309516907 -17.15994644776779
135.00657486915588 -70.56655020932891 215.41231203079224 -63.67259555741269 122.8624038696289 -62.55298580704349 108.4268250465393 -40.43431344059584 130.30835819244385 -61.71413325082494 212.98544073104858 -17.22426422259358
135.31099820137024 -70.69922857345838 215.9023904800415 -63.79576919467663 123.13991785049438 -62.67365754888961 108.6732029914856 -40.50734126318085 130.62009119987488 -61.83278490909518 213.47480511665344 -17.28902267433777
135.61177897453308 -70.83190834394888 216.3941171169281 -63.91894083301018 123.4167115688324 -62.79432942365568 108.9189624786377 -40.58036950362671 130.91457343101501 -61.95143668441392 213.97132563591003 -17.354227238438643
135.9168963432312 -70.9645894912977 216.87453055381775 -64.04211347951646 123.6959958076477 -62.91500143292108 109.1651132106781 -40.65339815505802 131.22421550750732 -62.0700885780886 214.46160674095154 -17.419883434038482
136.21801662445068 -71.09727203140426 217.36126112937927 -64.1652841340954 123.97588658332825 -63.03567357829493 109.41544151306152 -40.72642721071465 131.4942762851715 -62.18874059145367 214.95134854316711 -17.485996864998455
136.52570509910583 -71.22995598383268 217.84932136535645 -64.28845581719956 124.25493931770325 -63.156345861416334 109.68256711959839 -40.7994566639499 131.78294229507446 -62.30739272587022 215.44469165802002 -17.55257322088475
136.83599996566772 -71.36264132286705 218.33501172065735 -64.4116255036242 124.53299593925476 -63.277018283954604 109.9610242843628 -40.872486508228576 132.10583567619324 -62.42604498272659 215.94122004508972 -17.619618277921173
137.13743996620178 -71.49532806752545 218.82718753814697 -64.53479623889895 124.8046510219574 -63.397690847609496 110.20941162109375 -40.94551673712519 132.39008116722107 -62.544697363438104 216.43068313598633 -17.687137899903227
137.4320023059845 -71.62801626369526 219.31610798835754 -64.65796496934428 125.0814049243927 -63.51836355411142 110.45597410202026 -41.018547344322045 132.68973064422607 -62.6633498694476 216.92311644554138 -17.75513803906811
137.73601937294006 -71.76070587701136 219.79311895370483 -64.78113477745934 125.35694670677185 -63.63903640522166 110.70192527770996 -41.09157832360757 132.9847550392151 -62.78200250222528 217.41459250450134 -17.82362473691447
138.04792857170105 -71.89339690399294 220.29483890533447 -64.90430257914491 125.6376461982727 -63.75970940273264 110.94651746749878 -41.164609668874455 133.27276349067688 -62.9006552632691 217.9067726135254 -17.892604124965466
138.35481929779053 -72.026089351021 220.7759144306183 -65.02747148102164 125.91191530227661 -63.880382548468255 111.19454526901245 -41.237641374118006 133.57397508621216 -63.01930815410479 218.40118718147278 -17.962082425467813
138.66712975502014 -72.15878327097224 221.2538456916809 -65.15063837480638 126.18885326385498 -64.00105584428404 111.44500613212585 -41.310673433434346 133.86381793022156 -63.137961176286225 218.8974051475525 -18.032065952019064
138.98018169403076 -72.29147863610845 221.7406313419342 -65.27380638825832 126.4568784236908 -64.12172929206749 111.68992209434509 -41.38370584101884 134.15720677375793 -63.256614331395404 219.39118361473083 -18.102561110114507
139.28650069236755 -72.42417547421196 222.26362872123718 -65.39697239772195 126.74009895324707 -64.24240289373824 111.93616032600403 -41.45673859116442 134.46389174461365 -63.37526762104288 219.8861904144287 -18.173574397604387
139.60094904899597 -72.55687378591846 222.74495482444763 -65.52013954555773 127.01674914360046 -64.36307665124859 112.1824083328247 -41.52977167825992 134.7572638988495 -63.493921046867726 220.3808159828186 -18.245112405051373
139.90345287322998 -72.68957352866516 223.21896386146545 -65.64330469740426 127.29072523117065 -64.48375056658355 112.4283058643341 -41.602805096788565 135.13735818862915 -63.61257461053804 220.87264847755432 -18.317181815977193
140.21572256088257 -72.82227478002352 223.72156620025635 -65.76647099190525 127.56890511512756 -64.60442464176137 112.68642067909241 -41.67583884132635 135.42508745193481 -63.73122831375086 221.37282419204712 -18.389789406986438
140.5211317539215 -72.95497753506882 224.21741724014282 -65.88963529334274 127.84404039382935 -64.72509887883363 112.93346691131592 -41.74887290654049 135.72455763816833 -63.84988215823273 221.86793971061707 -18.46294204775451
140.8211851119995 -73.08768168895595 224.69884872436523 -66.0128007545108 128.11670064926147 -64.84577327988575 113.17794871330261 -41.82190728718801 136.0173408985138 -63.96853614573955 222.36296272277832 -18.53664670086552
141.12992668151855 -73.22038740088021 225.18324971199036 -66.13596424017258 128.39461135864258 -64.96644784703729 113.42355561256409 -41.8949419781141 136.30623054504395 -64.08719027805722 222.86147594451904 -18.610910421484633
141.4301438331604 -73.35309465416927 225.71542930603027 -66.25912889990536 128.67373895645142 -65.08712258244219 113.6746392250061 -41.9679769742508 136.61096048355103 -64.20584455700165 223.3570680618286 -18.685740356848193
141.7377414703369 -73.48580338791281 226.2082962989807 -66.38229159670567 128.9536156654358 -65.2077974882892 113.91982769966125 -42.04101227061548 136.90341877937317 -64.32449898441915 223.85607957839966 -18.76114374555317
142.0481493473053 -73.61851365827656 226.73298907279968 -66.50545548531221 129.2318150997162 -65.32847256680229 114.18276476860046 -42.114047862309434 137.2023742198944 -64.44315356218657 224.35393118858337 -18.837127916626365
142.34678411483765 -73.75122547199722 227.21950268745422 -66.62861741878116 129.50357246398926 -65.44914782024088 114.42490983009338 -42.18708374451653 137.4939615726471 -64.56180829221174 224.85430216789246 -18.9137002883515
142.65431189537048 -73.88393882204623 227.7483217716217 -66.75178055655586 129.77876138687134 -65.56982325090038 114.66961145401001 -42.260119912501786 137.7853605747223 -64.68046317643359 225.35443353652954 -18.99086836683101
142.9539487361908 -74.01665372105242 228.25021481513977 -66.87494174510515 130.05720710754395 -65.6904988611125 114.92291045188904 -42.33315636161009 138.08377838134766 -64.79911821682263 225.85243272781372 -19.068639744256846
143.2663552761078 -74.14937021735432 228.73390293121338 -66.99810415458867 130.33484768867493 -65.81117465324549 115.16638422012329 -42.4061930872648 138.37871074676514 -64.91777341538112 226.3535668849945 -19.147022096862756
143.57054090499878 -74.28208825863042 229.2195644378662 -67.12126461936425 130.61374807357788 -65.93185062970484 115.41296815872192 -42.47923008496656 138.667906999588 -65.03642877414345 226.8548948764801 -19.226023182527864
143.87365555763245 -74.41480787309534 229.69763135910034 -67.24442631759794 130.89128136634827 -66.05252679293346 115.65655565261841 -42.55226735029186 138.9604992866516 -65.15508429517632 227.34870648384094 -19.305650837998957
144.1753203868866 -74.54752903148798 230.18972277641296 -67.36758608464453 131.1672604084015 -66.17320314541223 115.90309548377991 -42.62530487889191 139.25024342536926 -65.27373998057934 227.8457522392273 -19.385912975695735
144.48771739006042 -74.68025179804685 230.66722536087036 -67.49074709496307 131.44431519508362 -66.29387968966037 116.14996981620789 -42.6983426664914 139.54489660263062 -65.39239583248506 228.34969854354858 -19.46681758006077
144.79396033287048 -74.8129762569545 231.14000988006592 -67.61390617724602 131.72348999977112 -66.41455642823581 116.39996814727783 -42.771380708887186 139.8411991596222 -65.51105185305956 228.84804439544678 -19.548372703411943
145.10041737556458 -74.94570226321588 231.6264386177063 -67.73706654297234 132.00105142593384 -66.53523336373581 116.64675951004028 -42.84441900194721 140.1248483657837 -65.62970804450262 229.34987425804138 -19.63058646125208
145.39850521087646 -75.07842981574684 232.11399841308594 -67.8602249500134 132.2697353363037 -66.65591049879725 116.89249539375305 -42.917457541609224 140.42218136787415 -65.74836440904816 229.8456175327301 -19.71346702698604
145.7045156955719 -75.21115907687715 232.61101031303406 -67.98338468931027 132.54433012008667 -66.7765878360972 117.13921904563904 -42.99049632387973 140.7180371284485 -65.86702094896468 230.34768867492676 -19.797022625991886
146.01283144950867 -75.34389004684495 233.09050631523132 -68.10654245658414 132.82042264938354 -66.89726537835335 117.38594651222229 -43.06353534483278 141.01005697250366 -65.98567766655543 230.84895849227905 -19.881261528987405
146.31581473350525 -75.476622623962 233.5881118774414 -68.22970158237177 133.09353256225586 -67.01794312832449 117.63266563415527 -43.13657460060884 141.3112714290619 -66.10433456415895 231.34940886497498 -19.96619204462896
146.61750626564026 -75.60935691074451 234.06215405464172 -68.35285875298561 133.37085604667664 -67.13862108881102 117.87647461891174 -43.20961408741379 141.59782314300537 -66.22299164414949 231.8495900630951 -20.051822511273627
146.9199652671814 -75.7420928201741 234.54749131202698 -68.4760172815965 133.64582085609436 -67.25929926265535 118.12327766418457 -43.28265380151774 141.8961055278778 -66.34164890893726 232.3525948524475 -20.138161287829973
147.2429325580597 -75.87483042242296 235.0209927558899 -68.59917389779712 133.92783498764038 -67.37997765274267 118.3689513206482 -43.35569373925402 142.18930315971375 -66.46030636096894 232.85487604141235 -20.225216743616468
147.5463457107544 -76.00756978984323 235.51488947868347 -68.72233185160097 134.20159363746643 -67.50065626200113 118.61546039581299 -43.428733897018134 142.48431134223938 -66.57896400272804 233.35491561889648 -20.312997247139258
147.8420341014862 -76.1403107913181 236.00476455688477 -68.84548788031628 134.47699332237244 -67.62133509340264 118.86070680618286 -43.50177427126671 142.78582549095154 -66.69762183673544 233.85323691368103 -20.401511153693974
148.14644503593445 -76.27305352878993 236.49291229248047 -68.96864523902511 134.75663089752197 -67.7420141499633 119.10569214820862 -43.57481485851653 143.0727071762085 -66.81627986554962 234.35352516174316 -20.49076679168764
148.4549686908722 -76.40579784132962 237.00075912475586 -69.0918007314095 135.04380249977112 -67.86269343474386 119.35374617576599 -43.64785565534347 143.3773102760315 -66.93493809176725 234.85944843292236 -20.580772447568286
148.75811982154846 -76.53854403150515 237.50467562675476 -69.2149575885331 135.3148341178894 -67.9833729508505 119.59892988204956 -43.7208966583816 143.67135071754456 -67.05359651802355 235.3613624572754 -20.67153634924008
149.06662774085999 -76.67129192893236 237.99044132232666 -69.33811262235281 135.5929958820343 -68.10405270143514 119.8467173576355 -43.79393786432218 143.95611548423767 -67.17225514699288 235.86424612998962 -20.763066647831693
149.36893963813782 -76.80404152653868 238.4749219417572 -69.46126904055915 135.8738133907318 -68.22473268969621 120.09090566635132 -43.86697926991275 144.25469303131104 -67.29091398138904 236.3656325340271 -20.855371397674162
149.6770691871643 -76.93679292788102 238.95965957641602 -69.58442365325116 136.15158128738403 -68.34541291887919 120.33751773834229 -43.94002087195612 144.54562950134277 -67.40957302396579 236.88685750961304 -20.948458534332772
149.98573994636536 -77.06954613197152 239.43041491508484 -69.70757966831017 136.43264174461365 -68.46609339227716 120.58163213729858 -44.01306266730956 144.84188842773438 -67.52823227751742 237.4334008693695 -21.042335850524204
150.2890841960907 -77.20230125875159 239.90821933746338 -69.83073387955258 136.70621848106384 -68.58677411323141 120.84461331367493 -44.08610465288386 145.13791418075562 -67.64689174487908 237.93361377716064 -21.13701096973643
150.59218549728394 -77.33505812508025 240.39714074134827 -69.95388950490357 136.9857940673828 -68.70745508513215 121.0896201133728 -44.15914682564244 145.42025756835938 -67.76555142892745 238.4358286857605 -21.232491317353414
150.9057354927063 -77.46781684455117 240.8884401321411 -70.07704332588229 137.26651787757874 -68.82813631141896 121.33678007125854 -44.232189182600465 145.71239352226257 -67.88421133258107 238.93445110321045 -21.328784089070787
151.21323084831238 -77.60057735823344 241.3784248828888 -70.20019859933292 137.54204654693604 -68.94881779558163 121.58246850967407 -44.30523172082403 146.00444173812866 -68.00287145880098 239.43930625915527 -21.42589621637086
151.51953792572021 -77.7333397311259 241.853613615036 -70.32335203562218 137.81572151184082 -69.06949954116067 121.827152967453 -44.37827443742934 146.30905270576477 -68.12153181059125 239.94159817695618 -21.5238343288069
151.82907843589783 -77.86610402499365 242.34935641288757 -70.44650698077119 138.09161257743835 -69.190181551748 122.073903799057 -44.45131732958181 146.5978240966797 -68.24019239099933 240.44806218147278 -21.622604712826302
152.13468623161316 -77.99887018550409 242.8372631072998 -70.56966007279993 138.37797617912292 -69.31086383098767 122.32103896141052 -44.52436039449532 146.8957118988037 -68.35885320311691 240.97220921516418 -21.722213266841102
152.44243478775024 -78.1316380907026 243.31250858306885 -70.69281471741851 138.65110850334167 -69.43154638257646 122.56637120246887 -44.59740362943137 147.19162487983704 -68.47751425008013 241.4713740348816 -21.822665452231206
152.7446825504303 -78.2644078749899 243.79797792434692 -70.81596752221056 138.9269187450409 -69.55222921026467 122.81360030174255 -44.67044703169834 147.48578906059265 -68.5961755350704 242.0516219139099 -21.923966239941524
153.04905200004578 -78.39717966272617 244.2838912010193 -70.93912188105422 139.2030885219574 -69.67291231785667 123.05843544006348 -44.7434905986507 147.79276823997498 -68.71483706131478 242.5776288509369 -22.026120052308382
153.34711456298828 -78.52995341751107 244.77185821533203 -71.0622744414945 139.48283195495605 -69.7935957092118 123.30472922325134 -44.816534327688245 148.07587599754333 -68.83349883208669 243.08213448524475 -22.12913069972352
153.65335965156555 -78.66272909268376 245.26192688941956 -71.1854285476482 139.76711225509644 -69.91427938824495 123.54968166351318 -44.889578216255366 148.3707616329193 -68.95216085070642 243.58204412460327 -22.23300131171497
153.95941376686096 -78.79550671777625 245.75163984298706 -71.30858089767669 140.04655146598816 -70.03496335892731 123.79574656486511 -44.962622261840295 148.6691083908081 -69.07082312054173 244.08431363105774 -22.337734261994328
154.2829077243805 -78.92828653765095 246.2298035621643 -71.43173478414204 140.32323026657104 -70.15564762528723 124.0417070388794 -45.0356664619744 148.9605176448822 -69.1894856450085 244.58619570732117 -22.443331086988696
154.58352518081665 -79.06106818620907 246.71667766571045 -71.55488693853079 140.59441113471985 -70.27633219141093 124.28739881515503 -45.108710814231486 149.25831604003906 -69.30814842757141 245.0897605419159 -22.549792397342735
154.88915395736694 -79.19385194522 247.21067333221436 -71.67804062951538 140.87070226669312 -70.39701706144311 124.5330924987793 -45.18175531622709 149.54278230667114 -69.42681147174429 245.5891284942627 -22.657117781843358
155.20035934448242 -79.32663753404181 247.69699025154114 -71.80119261775522 141.144926071167 -70.5177022395879 124.78001618385315 -45.25479996561775 149.8483908176422 -69.5454747810911 246.0938446521759 -22.765305703185376
155.50513553619385 -79.45942517267673 248.18394494056702 -71.92434615880332 141.4254367351532 -70.6383877301097 125.0269787311554 -45.32784476010045 150.1415936946869 -69.6641383592263 246.59409403800964 -22.87435338496217
155.8107786178589 -79.5922149459391 248.66311478614807 -72.04749801167176 141.6987431049347 -70.75907353733392 125.27376294136047 -45.40088969741181 150.44278740882874 -69.78280220981574 247.0981514453888 -22.984256689231696
156.117271900177 -79.7250067411784 249.15867447853088 -72.170651431698 141.9775538444519 -70.87975966564763 125.51981854438782 -45.473934775327564 150.73086595535278 -69.90146633657713 247.5956654548645 -23.09500998397484
156.41755986213684 -79.85780070300888 249.63387727737427 -72.29380317787017 142.25202536582947 -71.00044611950067 125.7647762298584 -45.54697999166183 151.02508807182312 -70.02013074328075 248.09979701042175 -23.20660599973165
156.72600197792053 -79.9905966295411 250.12005043029785 -72.41695651314102 142.53552174568176 -71.12113290340633 126.0108642578125 -45.62002534426651 151.31464910507202 -70.13879543375025 248.60230803489685 -23.31903567467226
157.03207516670227 -80.1233945372641 250.6118712425232 -72.54010818150516 142.8147087097168 -71.24182002194229 126.26005363464355 -45.69307083103073 151.6034014225006 -70.25746041186326 249.1050546169281 -23.432287987334046
157.3349108695984 -80.25619469479922 251.10333228111267 -72.66326146808754 143.09399819374084 -71.36250747975143 126.50692558288574 -45.76611644988013 151.89105868339539 -70.37612568155213 249.60614109039307 -23.54634977623666
157.63988089561462 -80.38899719425957 251.58646202087402 -72.78641309616097 143.36962795257568 -71.48319528154265 126.75283002853394 -45.83916219877632 152.1873803138733 -70.49479124680451 250.10580921173096 -23.66120554557346
157.95096731185913 -80.52180180567119 252.08572697639465 -72.90956636402255 143.64354395866394 -71.60388343209195 126.99929428100586 -45.9122080757163 152.47900581359863 -70.61345711166436 250.60460758209229 -23.776837256174037
158.2587411403656 -80.6546087721313 252.56501030921936 -73.03271798556308 143.9242639541626 -71.72457193624322 127.24496412277222 -45.985254078731856 152.80054807662964 -70.73212328023234 251.114732503891 -23.89322410093939
158.5602023601532 -80.78741804285114 253.04542589187622 -73.15587127878838 144.1989243030548 -71.8452607989091 127.49220442771912 -46.05830020588903 153.09890460968018 -70.85078975666694 251.6155605316162 -24.0103422639733
158.86068081855774 -80.9202294732823 253.58241271972656 -73.27902293732548 144.47551846504211 -71.96595002507209 127.73739004135132 -46.13134645528752 153.4134361743927 -70.96945654518491 252.1168794631958 -24.12816466267236
159.16645646095276 -81.05304299754776 254.07995414733887 -73.40217627287983 144.75000381469727 -72.08663961978532 127.98423361778259 -46.20439282506013 153.72545957565308 -71.08812365006219 252.61758756637573 -24.246660672097935
159.473783493042 -81.18585879131714 254.5714681148529 -73.52532799832954 145.03220057487488 -72.20732958817369 128.2311828136444 -46.27743931337229 154.0292088985443 -71.20679107563475 253.12210822105408 -24.36579583104016
159.78252339363098 -81.31867678409441 255.04165506362915 -73.64848142929802 145.30813598632812 -72.32801993543468 128.47628712654114 -46.350485918421434 154.32554864883423 -71.32545882629921 253.62350153923035 -24.485531529302122
160.08919167518616 -81.45149718635403 255.52554440498352 -73.77163325736608 145.5817494392395 -72.44871066683946 128.72217082977295 -46.42353263843656 154.62020540237427 -71.44412690651386 254.12238788604736 -24.60582467588737
160.39341354370117 -81.58432006832348 256.00675535202026 -73.89478681112435 145.86099481582642 -72.56940178773385 128.96768140792847 -46.49657947167767 154.90732502937317 -71.56279532079917 254.61914467811584 -24.726627347972997
160.69578790664673 -81.71714481024222 256.49538683891296 -74.01793879142842 146.0916748046875 -72.69009330353936 129.2129397392273 -46.56962641643528 155.20500206947327 -71.68146407373902 255.1230103969574 -24.84788642079994
160.99196481704712 -81.84997224790743 256.9860796928406 -74.14109252195797 146.38090348243713 -72.8107852197542 129.4596607685089 -46.64267347102993 155.51288390159607 -71.80013316998124 255.62519001960754 -24.969543178921402
161.296124458313 -81.98280229821421 257.4650893211365 -74.26424468651157 146.6594307422638 -72.93147754195442 129.7061848640442 -46.715720633811664 155.80898427963257 -71.91880261423861 256.1500165462494 -25.09153290962623
161.6086392402649 -82.11563459121868 257.94536662101746 -74.387398619855 146.93596053123474 -73.05217027579492 129.9529185295105 -46.788767903159616 156.09837698936462 -72.03747241128974 256.64799761772156 -25.213784479807625
161.91612601280212 -82.24846940919201 258.44357800483704 -74.51055100773134 147.21245574951172 -73.17286342701036 130.20119166374207 -46.86181527748147 156.39817357063293 -72.15614256597974 257.1539852619171 -25.33621989808644
162.25119876861572 -82.38130659684415 259.02640557289124 -74.6337051791346 147.49575090408325 -73.2935570014166 130.44964504241943 -46.93486275521302 156.70209002494812 -72.2748130832214 257.6584815979004 -25.458753864633362
162.56583786010742 -82.51414635706857 259.5036449432373 -74.75685782199518 147.7763352394104 -73.41425100491162 130.69595313072205 -47.007910334817744 156.9952893257141 -72.39348396799599 258.1708209514618 -25.581293311873385
162.9010968208313 -82.64698840511655 259.9997498989105 -74.88001227802887 148.0486512184143 -73.53494544347657 130.94255447387695 -47.08095801478632 157.32308864593506 -72.51215522535406 258.67043471336365 -25.703736940107426
163.23026871681213 -82.77983317168314 260.48603653907776 -75.00316522674355 148.3267011642456 -73.65564032317712 131.18819379806519 -47.15400579363618 157.62392616271973 -72.63082686041658 259.19249725341797 -25.825974753056418
163.5346200466156 -82.91268052419447 260.96703720092773 -75.12632000489097 148.60682916641235 -73.77633565016451 131.43446445465088 -47.227053669911115 157.9143044948578 -72.74949887837573 259.69262981414795 -25.947887599425208
163.8363516330719 -83.04552991606113 261.45455288887024 -75.2494732795156 148.88706231117249 -73.89703143067672 131.68158531188965 -47.300101642180834 158.20936751365662 -72.86817128449594 260.19828033447266 -26.069346727797885
164.13181281089783 -83.17838248832855 261.9446234703064 -75.37262840912496 149.16191506385803 -74.01772767103974 131.92790007591248 -47.373149709040526 158.51736688613892 -72.9868440841149 260.70303893089294 -26.19021336350648
164.4298632144928 -83.31123782800043 262.4310562610626 -75.49578208217163 149.43900632858276 -74.13842437766873 132.17413592338562 -47.44619786911046 158.81158685684204 -73.10551728264439 261.20864367485046 -26.31033831754962
164.74268221855164 -83.44409496797698 262.919114112854 -75.61893763306783 149.7117416858673 -74.25912155706929 132.42068552970886 -47.519246121035614 159.09713578224182 -73.22419088557129 261.7097153663635 -26.429561639155565
165.05188584327698 -83.57695510188465 263.3941023349762 -75.74209172937437 149.99364066123962 -74.3798192158387 132.6663782596588 -47.5922944634852 159.39509296417236 -73.34286489845888 262.21105885505676 -26.547712325154002
165.358553647995 -83.70981813060972 263.8817219734192 -75.86524773724227 150.26786065101624 -74.50051736066709 132.92674732208252 -47.66534289515238 159.69653701782227 -73.46153932694764 262.71093130111694 -26.664608100899176
165.66932106018066 -83.8426840127825 264.36807799339294 -75.98840227710458 150.5437924861908 -74.62121599833891 133.17146134376526 -47.73839141475375 159.9838502407074 -73.5802141767564 263.2139163017273 -26.780055289015742
165.9796221256256 -83.97555252558203 264.8516924381256 -76.11155876280628 150.81703448295593 -74.7419151357341 133.41830253601074 -47.81144002102912 160.27874660491943 -73.69888945368315 263.71293234825134 -26.893848783643193
166.28430557250977 -84.10842386014322 265.336891412735 -76.23471385586099 151.0762495994568 -74.86261477982957 133.66380500793457 -47.88448871274099 160.5690450668335 -73.8175651636065 264.2157726287842 -27.005772149045505
166.59139704704285 -84.24129767805128 265.8256697654724 -76.35787084995373 151.35428023338318 -74.98331493770023 133.91082906723022 -47.957537488674305 160.86702823638916 -73.93624131248637 264.71708035469055 -27.115597862319664
166.90272545814514 -84.37417485708625 266.3149826526642 -76.48102650819182 151.63196969032288 -75.10401561652078 134.16659879684448 -48.030586347636 161.16733264923096 -74.05491790636563 265.2331488132477 -27.223087720358027
167.20108222961426 -84.50705481641114 266.79406690597534 -76.60418412205716 151.91017818450928 -75.22471682356672 134.40763974189758 -48.10363528845474 161.45523047447205 -74.1735949513706 265.736852645874 -27.327993431056203
167.5112669467926 -84.63993757597495 267.2747120857239 -76.72734036772806 152.1868097782135 -75.34541856621604 134.65432500839233 -48.17668430998048 161.7564413547516 -74.29227245371267 266.2411606311798 -27.43005740786605
167.81796979904175 -84.77282324046351 267.7536680698395 -76.85049860256933 152.46132063865662 -75.4661208519504 134.9012269973755 -48.249733411084215 162.0468566417694 -74.41095041968912 266.74037528038025 -27.52901378502559
168.12274026870728 -84.90571206575979 268.23060488700867 -76.97365550990307 152.73620176315308 -75.58682368835669 135.14869356155396 -48.32278259065757 162.34553956985474 -74.52962885568456 267.2468276023865 -27.624589668018057
168.43515062332153 -85.03860335050814 268.7100968360901 -77.0968143954985 153.0123209953308 -75.70752708312848 135.39468502998352 -48.3958318476125 162.6358551979065 -74.6483077681721 267.7438898086548 -27.71650662990586
168.74564051628113 -85.17149809726455 269.1971094608307 -77.21997200305323 153.2910840511322 -75.82823104406765 135.6409683227539 -48.46888118088101 162.92509293556213 -74.76698716371423 268.248562335968 -27.801119996480526
169.04991745948792 -85.30439550583765 269.6705422401428 -77.34313165257853 153.56773829460144 -75.94893557908563 135.88613080978394 -48.54193058941475 163.22883200645447 -74.88566704896448 268.7379062175751 -27.87896048167716
169.3608739376068 -85.43729700127953 270.160035610199 -77.4662899929672 153.84614300727844 -76.069640696205 136.13281393051147 -48.61498007218478 163.52412009239197 -75.00434743066835 269.22964549064636 -27.95095064059971
169.66345381736755 -85.57020094607293 270.6496431827545 -77.58945041516591 154.12183237075806 -76.19034640356118 136.37675309181213 -48.68802962818121 163.82366514205933 -75.12302831566471 269.7168183326721 -28.01784976520549
169.97222423553467 -85.70310797276214 271.1401901245117 -77.71260955575677 154.40089559555054 -76.31105270940401 136.62404370307922 -48.76107925641293 164.1226842403412 -75.24170971088702 270.2001440525055 -28.080325836659526
170.27863478660583 -85.83601872928178 271.6267776489258 -77.8357707964285 154.67547059059143 -76.43175962209914 136.87024927139282 -48.83412895590732 164.4090461730957 -75.36039162336463 270.6893193721771 -28.138964751956582
170.58092498779297 -85.96893273933154 272.1070351600647 -77.95893078990183 154.95467853546143 -76.55246715012971 137.11491107940674 -48.90717872570991 164.70325326919556 -75.47907406022419 271.1759743690491 -28.19427912550845
170.8914897441864 -86.10184998454925 272.5991015434265 -78.08209289878677 155.23534870147705 -76.6731753020982 137.36006426811218 -48.980228564884136 165.00471830368042 -75.59775702869076 271.66664719581604 -28.24671651597864
171.1982777118683 -86.2347699670421 273.0765962600708 -78.20525379605105 155.51189255714417 -76.79388408672773 137.60714507102966 -49.05327847251107 165.29135084152222 -75.71644053608931 272.15446734428406 -28.296666996957125
171.5103461742401 -86.36769270942763 273.5584819316864 -78.3284168506944 155.7910885810852 -76.91459351286414 137.85286402702332 -49.126328447689076 165.58848786354065 -75.83512458984616 272.64216685295105 -28.34447003959937
171.8178551197052 -86.50061938646371 274.0407905578613 -78.45157869815158 156.06510519981384 -77.03530358947737 138.09696459770203 -49.19937848953363 165.8848168849945 -75.9538091974901 273.13171577453613 -28.390420709893853
172.11826348304749 -86.63354895390069 274.5273389816284 -78.5747427307456 156.33872413635254 -77.15601432566332 138.3436017036438 -49.27242859717697 166.17037296295166 -76.07249436665417 273.61921429634094 -28.434775206180824
172.4276945590973 -86.76648272526725 275.00348019599915 -78.6979056047099 156.61841797828674 -77.27672573064582 138.5898139476776 -49.34547876976788 166.4663860797882 -76.19118010507678 274.1056590080261 -28.477755776811517
172.73157358169556 -86.8994191310868 275.484014749527 -78.82107067447058 156.89569640159607 -77.39743781377798 138.83517408370972 -49.41852900647143 166.7516951560974 -76.30986642060333 274.5915107727051 -28.51955506576357
173.03658199310303 -87.03235900256608 275.9723711013794 -78.94423461541194 157.17170882225037 -77.51815058454439 139.08165001869202 -49.49157930646871 167.05995774269104 -76.42855332118741 275.0800852775574 -28.560339937464605
173.3413474559784 -87.16530252837634 276.4669005870819 -79.06740077475784 157.44629406929016 -77.63886405256267 139.32894468307495 -49.564629668956556 167.35170197486877 -76.54724081489272 275.567449092865 -28.60025483243855
173.6532166004181 -87.29825147649092 276.9580614566803 -79.19056584880634 157.72104740142822 -77.75957822758562 139.57484102249146 -49.63768009314735 167.6569857597351 -76.66592890989415 276.05392026901245 -28.639424703737202
173.9776909351349 -87.43120255210705 277.44100522994995 -79.31373317960944 157.99839901924133 -77.88029311950292 139.82216620445251 -49.710730578268794 167.94943022727966 -76.78461761447954 276.5412745475769 -28.677957581225332
174.2844099998474 -87.56415765405562 277.9337387084961 -79.43689942139555 158.2751145362854 -78.00100873834299 140.06746792793274 -49.78378112356359 168.24847078323364 -76.9033069370513 277.0311348438263 -28.71594680720318
174.58804202079773 -87.69711575412722 278.40382719039917 -79.56006798359837 158.55069494247437 -78.12172509427499 140.31409788131714 -49.85683172828925 168.53720879554749 -77.02199688612775 277.51864743232727 -28.753472982958677
174.89306163787842 -87.83007909513769 278.8938603401184 -79.68323550023578 158.8255970478058 -78.2424421976109 140.56737399101257 -49.929882391717925 168.83747386932373 -77.1406874703448 278.0092899799347 -28.79060566190094
175.19455862045288 -87.96304587913922 279.36756229400635 -79.80640531050977 159.10249257087708 -78.36316005880757 140.81741547584534 -50.00293311313611 169.13057112693787 -77.25937869845768 278.49597334861755 -28.82740482110476
175.49593329429626 -88.0960142282255 279.8509638309479 -79.92957409913772 159.3830168247223 -78.48387868846831 141.09591627120972 -50.0759838918444 169.41884469985962 -77.37807057934242 278.98524832725525 -28.863922139493283
175.79567170143127 -88.22898802401575 280.3256673812866 -80.05274525004637 159.6544098854065 -78.60459809734549 141.34314036369324 -50.1490347271574 169.71425127983093 -77.49676312199762 279.4712519645691 -28.900202107560105
176.10032653808594 -88.36196526677233 280.81557154655457 -80.17591539254184 159.9370515346527 -78.72531829634232 141.58991837501526 -50.222085618403355 170.0147843360901 -77.61545633554614 279.9588873386383 -28.936282990506676
176.400536775589 -88.4949472458021 281.29310178756714 -80.29908793403857 160.21032643318176 -78.84603929651487 141.8384222984314 -50.29513656492404 170.30461168289185 -77.73415022923656 280.44563841819763 -28.972197663950304
176.69682478904724 -88.6279320169301 281.78071641921997 -80.4222595620316 160.49997115135193 -78.96676110907462 142.0840163230896 -50.36818756607454 170.600341796875 -77.8528448124453 280.9339873790741 -29.007974338932485
177.00983834266663 -88.76092217563382 282.26959562301636 -80.5454335414174 160.7808690071106 -79.0874837453902 142.3300061225891 -50.441238621223015 170.87596678733826 -77.97154009467812 281.41984152793884 -29.043637190809704
177.3186616897583 -88.8939174593526 282.7623839378357 -80.66860666256964 161.05504608154297 -79.20820721698993 142.57712650299072 -50.51428972975054 171.15073704719543 -78.0902360855721 281.9103510379791 -29.07920690471711
177.62700366973877 -89.02691430640873 283.2487118244171 -80.7917822336249 161.33303380012512 -79.32893153556357 142.8224334716797 -50.587340891050864 171.44643259048462 -78.20893279489722 282.39842414855957 -29.114701148636254
177.9332947731018 -89.15991774156365 283.7335021495819 -80.91495688663018 161.6094307899475 -79.44965671296531 143.0685441493988 -50.66039210453029 171.73686242103577 -78.32763023255815 282.88762760162354 -29.150134983647153
178.23952317237854 -89.29292626700656 284.2169735431671 -81.03813403868763 161.88722276687622 -79.57038276121548 143.3143754005432 -50.73344336960741 172.02262616157532 -78.44632840859637 283.3758029937744 -29.18552121968018
178.54707050323486 -89.4259374195777 284.7079207897186 -81.16131030896571 162.16396808624268 -79.69110969250328 143.55899262428284 -50.80649468571294 172.320955991745 -78.5650273331918 283.86512780189514 -29.22087072398153
178.8501992225647 -89.5589521272176 285.1977298259735 -81.28448909709783 162.44013738632202 -79.81183751918853 143.80599975585938 -50.87954605228961 172.61996865272522 -78.68372701666503 284.35176515579224 -29.256192688549763
179.1546175479889 -89.69197393212711 285.6896765232086 -81.40766711856378 162.7172510623932 -79.93256625380474 144.05604362487793 -50.95259746879186 172.92175698280334 -78.80242746947894 284.8407509326935 -29.291494861969447
179.46126770973206 -89.82499650985473 286.18592405319214 -81.53084766692507 162.98998308181763 -80.05329590906136 144.30334448814392 -51.02564893468576 173.21962571144104 -78.92112870224055 285.32944345474243 -29.326783750347936
179.7555570602417 -89.95802627910305 286.6669325828552 -81.65402745546734 163.26943159103394 -80.17402649784614 144.5498275756836 -51.098700449448835 173.52629804611206 -79.03983072570358 285.81973528862 -29.362064791436275
180.06746864318848 -90.09106030974533 287.1697404384613 -81.77720981821808 163.54557085037231 -80.29475803322741 144.7970588207245 -51.17175201256981 173.8203752040863 -79.15853355077003 286.3033826351166 -29.3973425054741
180.3685019016266 -90.22409957737175 287.6575984954834 -81.900391392111 163.82060074806213 -80.41549052845711 145.04396724700928 -51.24480362354856 174.13307094573975 -79.27723718849218 286.7927966117859 -29.432620625829284
180.68080878257751 -90.35714042272852 288.1314072608948 -82.02357573930685 164.09320449829102 -80.53622399697312 145.29193496704102 -51.31785528189586 174.42968916893005 -79.39594165007487 287.2793753147125 -29.467902212096668
180.98667907714844 -90.49018708803257 288.6099717617035 -82.14675929261028 164.3701102733612 -80.65695845240185 145.53630423545837 -51.39090698713326 174.72065448760986 -79.51464694687746 287.76836371421814 -29.50318974796838
181.29133105278015 -90.62324124654916 289.0987129211426 -82.2699455110338 164.64191722869873 -80.77769390856082 145.78338599205017 -51.463958738792925 175.0169849395752 -79.63335309041608 288.25527238845825 -29.538485225882837
181.59840536117554 -90.75629892816524 289.5941460132599 -82.39313101707589 164.91926860809326 -80.89843037946142 146.02989268302917 -51.53701053641746 175.3073468208313 -79.75206009236561 288.74429655075073 -29.573790220195285
181.9044439792633 -90.88936297875962 290.066175699234 -82.51631923651381 165.19860315322876 -81.01916787931175 146.27581596374512 -51.61006237955981 175.59522700309753 -79.87076796456225 289.23030400276184 -29.60910595038349
182.20002150535583 -91.02242745733011 290.55149936676025 -82.63950690397182 165.46747016906738 -81.1399064225194 146.5204074382782 -51.68311426778304 175.8849320411682 -79.98947671900522 289.71949219703674 -29.64443333560329
182.5244369506836 -91.15549976327483 291.0332279205322 -82.76269734113868 165.74560403823853 -81.26064602369367 146.76681756973267 -51.75616620066026 176.18236637115479 -80.1081863678594 290.2061698436737 -29.679773041736283
182.83069276809692 -91.28857773521567 291.5433831214905 -82.88588717860704 166.02473139762878 -81.3813866976494 147.01102018356323 -51.82921817777441 176.4773850440979 -80.2268969234573 290.69932079315186 -29.715125521922324
183.13802456855774 -91.42166126712097 292.0335054397583 -83.00907974809276 166.2983992099762 -81.50212845940894 147.25733590126038 -51.90227019871817 176.768887758255 -80.3456083983018 291.18713116645813 -29.750491051439557
183.4443759918213 -91.55474958908565 292.5200638771057 -83.13227179269013 166.57760071754456 -81.62287132420565 147.5043351650238 -51.975322263093815 177.05537223815918 -80.46432080506821 291.6777136325836 -29.785869757681805
183.7527313232422 -91.68784231133954 292.99379682540894 -83.2554666962077 166.85363698005676 -81.74361530748654 147.75056767463684 -52.04837437051304 177.35271978378296 -80.5830341566066 292.1603355407715 -29.821261645885343
184.05521440505981 -91.82093758398794 293.47810411453247 -83.37866108919872 167.12428045272827 -81.86436042491513 147.99674582481384 -52.12142652059689 177.64644765853882 -80.7017484659444 292.7199158668518 -29.856666621171726
184.35979342460632 -91.9540383032421 293.95406675338745 -83.50185835396788 167.39951825141907 -81.98510669237541 148.24309659004211 -52.194478712975574 177.93614292144775 -80.8204637462886 293.21068048477173 -29.892084507399424
184.65932321548462 -92.08714686957856 294.43225502967834 -83.62505525339427 167.67478489875793 -82.1058541259738 148.48914694786072 -52.26753094728836 178.2450029850006 -80.93918001102855 293.7040994167328 -29.927515063252702
184.97070240974426 -92.22025954661063 294.91788053512573 -83.74825499090149 167.95269441604614 -82.22660274204274 148.733704328537 -52.340583223183444 178.53950381278992 -81.05789727373825 294.2176585197449 -29.962957995940105

